Automatic design of Hamiltonians

We formulate an optimization problem of Hamiltonian design based on the variational principle. Given a variational ansatz for a Hamiltonian we construct a loss function to be minimised as a weighted sum of relevant Hamiltonian properties specifying thereby the search query. Using fractional quantum Hall effect as a test system we illustrate how the framework can be used to determine a generating Hamiltonian of a finite-size model wavefunction (Moore-Read Pfaffian and Read-Rezayi states), find optimal conditions for an experiment or "extrapolate" given wavefunctions in a certain universality class from smaller to larger system sizes. We also discuss how the search for approximate generating Hamiltonians may be used to find simpler and more realistic models implementing the given exotic phase of matter by experimentally accessible interaction terms.

==> projectorsRefWfsAndOptimCode/6elProjectors/P1.txt <==
i	state_i	j	state_j	H[i][j]
0	483	0	483	4.4867132867133
0	483	1	903	0.059952546152036
0	483	2	843	-0.1884222879064
0	483	5	462	-0.1884222879064
0	483	7	723	0.34615384615385
0	483	8	819	0.1884222879064
0	483	9	469	0.46153846153846
0	483	11	438	0.1884222879064
0	483	13	441	-0.1962407720336
0	483	15	378	-0.059952546152036
1	903	1	903	5.2013986013986
1	903	2	843	0.39160839160839
1	903	3	717	0.13706293706294
1	903	4	813	-0.21582916614733
1	903	5	462	0.01958041958042
1	903	6	686	-0.047962036921629
1	903	7	723	-0.21582916614733
1	903	8	819	0.1958041958042
1	903	9	469	-0.047962036921629
1	903	10	693	0.068531468531469
1	903	11	438	0.0097902097902098
1	903	17	798	0.059952546152036
2	843	2	843	5.8727272727273
2	843	3	717	0.097902097902098
2	843	4	813	0.38540922526309
2	843	5	462	0.013986013986014
2	843	7	723	0.38540922526309
2	843	8	819	0.27412587412587
2	843	14	633	0.068531468531469
2	843	15	378	0.0097902097902098
2	843	17	798	-0.1884222879064
3	717	3	717	5.7405594405594
3	717	4	813	0.33916011823152
3	717	5	462	0.0048951048951049
3	717	6	686	0.1884222879064
3	717	7	723	0.33916011823152
3	717	9	469	0.1884222879064
3	717	10	693	0.27412587412587
3	717	14	633	0.1958041958042
3	717	16	252	0.0097902097902098
4	813	4	813	5.5608391608392
4	813	6	686	0.025174825174825
4	813	8	819	0.33916011823152
4	813	10	693	0.38540922526309
4	813	13	441	0.11774446322016
4	813	14	633	-0.21582916614733
4	813	17	798	0.34615384615385
5	462	5	462	4.7223776223776
5	462	6	686	0.48989794855664
5	462	9	469	0.48989794855664
5	462	11	438	0.27412587412587
5	462	15	378	0.1958041958042
5	462	16	252	0.068531468531469
5	462	17	798	-0.1884222879064
6	686	6	686	5.3552447552448
6	686	10	693	0.48989794855664
6	686	11	438	0.1884222879064
6	686	12	630	0.43957932935526
6	686	16	252	-0.047962036921629
6	686	17	798	0.46153846153846
7	723	7	723	5.5608391608392
7	723	8	819	0.33916011823152
7	723	9	469	0.025174825174825
7	723	10	693	0.38540922526309
7	723	12	630	0.11774446322016
7	723	14	633	-0.21582916614733
8	819	8	819	5.5370629370629
8	819	10	693	0.097902097902098
8	819	11	438	0.013986013986014
8	819	12	630	-0.051273574209296
8	819	13	441	-0.051273574209296
8	819	14	633	0.13706293706294
8	819	15	378	0.01958041958042
8	819	17	798	0.1884222879064
9	469	9	469	5.3552447552448
9	469	10	693	0.48989794855664
9	469	11	438	0.1884222879064
9	469	13	441	0.43957932935526
9	469	16	252	-0.047962036921629
10	693	10	693	5.706993006993
10	693	11	438	0.0048951048951049
10	693	12	630	0.080114959702025
10	693	13	441	0.080114959702025
10	693	14	633	0.39160839160839
10	693	16	252	0.01958041958042
11	438	11	438	5.5027972027972
11	438	12	630	0.45825756949558
11	438	13	441	0.45825756949558
11	438	15	378	0.39160839160839
11	438	16	252	0.13706293706294
11	438	17	798	0.1884222879064
12	630	12	630	5.1622377622378
12	630	14	633	0.45825756949558
12	630	15	378	0.080114959702025
12	630	16	252	-0.051273574209296
12	630	17	798	-0.1962407720336
13	441	13	441	5.1622377622378
13	441	14	633	0.45825756949558
13	441	15	378	0.080114959702025
13	441	16	252	-0.051273574209296
14	633	14	633	4.5405594405594
14	633	15	378	0.0048951048951049
14	633	16	252	0.013986013986014
15	378	15	378	5.7293706293706
15	378	16	252	0.097902097902098
15	378	17	798	-0.059952546152036
16	252	16	252	5.4461538461538
17	798	17	798	4.4867132867133


==> projectorsRefWfsAndOptimCode/6elProjectors/P3.txt <==
i	state_i	j	state_j	H[i][j]
0	483	0	483	5.0121212121212
0	483	1	903	-0.25979436665882
0	483	2	843	0.44536177141512
0	483	5	462	0.44536177141512
0	483	7	723	-0.13636363636364
0	483	8	819	-0.44536177141512
0	483	9	469	-0.18181818181818
0	483	11	438	-0.44536177141512
0	483	13	441	0.28345889293742
0	483	15	378	0.25979436665882
1	903	1	903	4.0060606060606
1	903	2	843	-0.18181818181818
1	903	3	717	-0.2
1	903	4	813	0.41567098665412
1	903	5	462	-0.054545454545455
1	903	6	686	0.20783549332706
1	903	7	723	0.41567098665412
1	903	8	819	-0.24242424242424
1	903	9	469	0.20783549332706
1	903	10	693	-0.26666666666667
1	903	11	438	-0.072727272727273
1	903	17	798	-0.25979436665882
2	843	2	843	4.0060606060606
2	843	3	717	0.33333333333333
2	843	4	813	-0.1855674047563
2	843	5	462	0.090909090909091
2	843	7	723	-0.1855674047563
2	843	8	819	0.14545454545455
2	843	14	633	-0.26666666666667
2	843	15	378	-0.072727272727273
2	843	17	798	0.44536177141512
3	717	3	717	3.3969696969697
3	717	4	813	0.089072354283025
3	717	5	462	0.1
3	717	6	686	0.22268088570756
3	717	7	723	0.089072354283025
3	717	9	469	0.22268088570756
3	717	10	693	0.14545454545455
3	717	14	633	-0.24242424242424
3	717	16	252	-0.072727272727273
4	813	4	813	4.2363636363636
4	813	6	686	0.25454545454545
4	813	8	819	0.089072354283025
4	813	10	693	-0.1855674047563
4	813	13	441	-0.17007533576245
4	813	14	633	0.41567098665412
4	813	17	798	-0.13636363636364
5	462	5	462	5.3848484848485
5	462	6	686	-0.48989794855664
5	462	9	469	-0.48989794855664
5	462	11	438	0.14545454545455
5	462	15	378	-0.24242424242424
5	462	16	252	-0.26666666666667
5	462	17	798	0.44536177141512
6	686	6	686	4.7030303030303
6	686	10	693	-0.48989794855664
6	686	11	438	0.22268088570756
6	686	12	630	-0.090706845739974
6	686	16	252	0.20783549332706
6	686	17	798	-0.18181818181818
7	723	7	723	4.2363636363636
7	723	8	819	0.089072354283025
7	723	9	469	0.25454545454545
7	723	10	693	-0.1855674047563
7	723	12	630	-0.17007533576245
7	723	14	633	0.41567098665412
8	819	8	819	3.6424242424242
8	819	10	693	0.33333333333333
8	819	11	438	0.090909090909091
8	819	12	630	-0.055546372060071
8	819	13	441	-0.055546372060071
8	819	14	633	-0.2
8	819	15	378	-0.054545454545455
8	819	17	798	-0.44536177141512
9	469	9	469	4.7030303030303
9	469	10	693	-0.48989794855664
9	469	11	438	0.22268088570756
9	469	13	441	-0.090706845739974
9	469	16	252	0.20783549332706
10	693	10	693	4.6333333333333
10	693	11	438	0.1
10	693	12	630	0.34716482537544
10	693	13	441	0.34716482537544
10	693	14	633	-0.18181818181818
10	693	16	252	-0.054545454545455
11	438	11	438	4.4272727272727
11	438	12	630	-0.45825756949558
11	438	13	441	-0.45825756949558
11	438	15	378	-0.18181818181818
11	438	16	252	-0.2
11	438	17	798	-0.44536177141512
12	630	12	630	4.4484848484848
12	630	14	633	-0.45825756949558
12	630	15	378	0.34716482537544
12	630	16	252	-0.055546372060071
12	630	17	798	0.28345889293742
13	441	13	441	4.4484848484848
13	441	14	633	-0.45825756949558
13	441	15	378	0.34716482537544
13	441	16	252	-0.055546372060071
14	633	14	633	5.6878787878788
14	633	15	378	0.1
14	633	16	252	0.090909090909091
15	378	15	378	3.5666666666667
15	378	16	252	0.33333333333333
15	378	17	798	0.25979436665882
16	252	16	252	3.2484848484848
17	798	17	798	5.0121212121212


==> projectorsRefWfsAndOptimCode/6elProjectors/P5.txt <==
i	state_i	j	state_j	H[i][j]
0	483	0	483	3.8314685314685
0	483	1	903	0.38540922526309
0	483	2	843	-0.25693948350873
0	483	5	462	-0.25693948350873
0	483	7	723	-0.20979020979021
0	483	8	819	0.25693948350873
0	483	9	469	-0.27972027972028
0	483	11	438	0.25693948350873
0	483	13	441	0.1962407720336
0	483	15	378	-0.38540922526309
1	903	1	903	2.934965034965
1	903	2	843	0.035664335664336
1	903	3	717	-0.046153846153846
1	903	4	813	-0.051387896701745
1	903	5	462	-0.037762237762238
1	903	6	686	-0.30832738021047
1	903	7	723	-0.051387896701745
1	903	8	819	-0.21398601398601
1	903	9	469	-0.30832738021047
1	903	10	693	0.27692307692308
1	903	11	438	0.22657342657343
1	903	17	798	0.38540922526309
2	843	2	843	2.6272727272727
2	843	3	717	-0.26153846153846
2	843	4	813	0.059952546152036
2	843	5	462	-0.21398601398601
2	843	7	723	0.059952546152036
2	843	8	819	-0.037762237762238
2	843	14	633	0.27692307692308
2	843	15	378	0.22657342657343
2	843	17	798	-0.25693948350873
3	717	3	717	3.9594405594406
3	717	4	813	-0.42823247251454
3	717	5	462	0.27692307692308
3	717	6	686	-0.41110317361396
3	717	7	723	-0.42823247251454
3	717	9	469	-0.41110317361396
3	717	10	693	-0.037762237762238
3	717	14	633	-0.21398601398601
3	717	16	252	0.22657342657343
4	813	4	813	3.0482517482517
4	813	6	686	0.083916083916084
4	813	8	819	-0.42823247251454
4	813	10	693	0.059952546152036
4	813	13	441	-0.11774446322016
4	813	14	633	-0.051387896701745
4	813	17	798	-0.20979020979021
5	462	5	462	2.5048951048951
5	462	11	438	-0.037762237762238
5	462	15	378	-0.21398601398601
5	462	16	252	0.27692307692308
5	462	17	798	-0.25693948350873
6	686	6	686	3.3174825174825
6	686	11	438	-0.41110317361396
6	686	12	630	-0.23548892644032
6	686	16	252	-0.30832738021047
6	686	17	798	-0.27972027972028
7	723	7	723	3.0482517482517
7	723	8	819	-0.42823247251454
7	723	9	469	0.083916083916084
7	723	10	693	0.059952546152036
7	723	12	630	-0.11774446322016
7	723	14	633	-0.051387896701745
8	819	8	819	3.6447552447552
8	819	10	693	-0.26153846153846
8	819	11	438	-0.21398601398601
8	819	12	630	0.38455180656972
8	819	13	441	0.38455180656972
8	819	14	633	-0.046153846153846
8	819	15	378	-0.037762237762238
8	819	17	798	0.25693948350873
9	469	9	469	3.3174825174825
9	469	11	438	-0.41110317361396
9	469	13	441	-0.23548892644032
9	469	16	252	-0.30832738021047
10	693	10	693	2.4384615384615
10	693	11	438	0.27692307692308
10	693	12	630	-0.28841385492729
10	693	13	441	-0.28841385492729
10	693	14	633	0.035664335664336
10	693	16	252	-0.037762237762238
11	438	11	438	2.7881118881119
11	438	15	378	0.035664335664336
11	438	16	252	-0.046153846153846
11	438	17	798	0.25693948350873
12	630	12	630	3.3104895104895
12	630	15	378	-0.28841385492729
12	630	16	252	0.38455180656972
12	630	17	798	0.1962407720336
13	441	13	441	3.3104895104895
13	441	15	378	-0.28841385492729
13	441	16	252	0.38455180656972
14	633	14	633	2.3685314685315
14	633	15	378	0.27692307692308
14	633	16	252	-0.21398601398601
15	378	15	378	3.3615384615385
15	378	16	252	-0.26153846153846
15	378	17	798	-0.38540922526309
16	252	16	252	3.372027972028
17	798	17	798	3.8314685314685


==> projectorsRefWfsAndOptimCode/6elProjectors/P7.txt <==
i	state_i	j	state_j	H[i][j]
0	483	0	483	1.469696969697
0	483	1	903	-0.1855674047563
0	483	13	441	-0.28345889293742
0	483	15	378	0.1855674047563
1	903	1	903	2.2575757575758
1	903	2	843	-0.045454545454545
1	903	3	717	-0.090909090909091
1	903	4	813	-0.14845392380504
1	903	5	462	0.27272727272727
1	903	6	686	0.14845392380504
1	903	7	723	-0.14845392380504
1	903	8	819	0.060606060606061
1	903	9	469	0.14845392380504
1	903	10	693	0.12121212121212
1	903	11	438	-0.36363636363636
1	903	17	798	-0.1855674047563
2	843	2	843	1.8939393939394
2	843	3	717	0.03030303030303
2	843	4	813	-0.25979436665882
2	843	5	462	-0.090909090909091
2	843	7	723	-0.25979436665882
2	843	8	819	-0.18181818181818
2	843	14	633	0.12121212121212
2	843	15	378	-0.36363636363636
3	717	3	717	1.3030303030303
3	717	5	462	-0.18181818181818
3	717	10	693	-0.18181818181818
3	717	14	633	0.060606060606061
3	717	16	252	-0.36363636363636
4	813	4	813	1.9545454545455
4	813	6	686	-0.36363636363636
4	813	10	693	-0.25979436665882
4	813	13	441	0.17007533576245
4	813	14	633	-0.14845392380504
5	462	5	462	1.7878787878788
5	462	11	438	-0.18181818181818
5	462	15	378	0.060606060606061
5	462	16	252	0.12121212121212
6	686	6	686	1.4242424242424
6	686	12	630	-0.11338355717497
6	686	16	252	0.14845392380504
7	723	7	723	1.9545454545455
7	723	9	469	-0.36363636363636
7	723	10	693	-0.25979436665882
7	723	12	630	0.17007533576245
7	723	14	633	-0.14845392380504
8	819	8	819	1.5757575757576
8	819	10	693	0.03030303030303
8	819	11	438	-0.090909090909091
8	819	12	630	-0.27773186030035
8	819	13	441	-0.27773186030035
8	819	14	633	-0.090909090909091
8	819	15	378	0.27272727272727
9	469	9	469	1.4242424242424
9	469	13	441	-0.11338355717497
9	469	16	252	0.14845392380504
10	693	10	693	1.6212121212121
10	693	11	438	-0.18181818181818
10	693	12	630	-0.13886593015018
10	693	13	441	-0.13886593015018
10	693	14	633	-0.045454545454545
10	693	16	252	0.27272727272727
11	438	11	438	1.6818181818182
11	438	15	378	-0.045454545454545
11	438	16	252	-0.090909090909091
12	630	12	630	1.8787878787879
12	630	15	378	-0.13886593015018
12	630	16	252	-0.27773186030035
12	630	17	798	-0.28345889293742
13	441	13	441	1.8787878787879
13	441	15	378	-0.13886593015018
13	441	16	252	-0.27773186030035
14	633	14	633	1.8030303030303
14	633	15	378	-0.18181818181818
14	633	16	252	-0.090909090909091
15	378	15	378	1.7424242424242
15	378	16	252	0.03030303030303
15	378	17	798	0.1855674047563
16	252	16	252	2.3333333333333
17	798	17	798	1.469696969697


==> projectorsRefWfsAndOptimCode/6elProjectors/P9.txt <==
i	state_i	j	state_j	H[i][j]
0	483	0	483	0.2
1	903	1	903	0.6
1	903	2	843	-0.2
1	903	3	717	0.2
1	903	5	462	-0.2
1	903	8	819	0.2
1	903	10	693	-0.2
1	903	11	438	0.2
2	843	2	843	0.6
2	843	3	717	-0.2
2	843	5	462	0.2
2	843	8	819	-0.2
2	843	14	633	-0.2
2	843	15	378	0.2
3	717	3	717	0.6
3	717	5	462	-0.2
3	717	10	693	-0.2
3	717	14	633	0.2
3	717	16	252	0.2
4	813	4	813	0.2
5	462	5	462	0.6
5	462	11	438	-0.2
5	462	15	378	0.2
5	462	16	252	-0.2
6	686	6	686	0.2
7	723	7	723	0.2
8	819	8	819	0.6
8	819	10	693	-0.2
8	819	11	438	0.2
8	819	14	633	0.2
8	819	15	378	-0.2
9	469	9	469	0.2
10	693	10	693	0.6
10	693	11	438	-0.2
10	693	14	633	-0.2
10	693	16	252	-0.2
11	438	11	438	0.6
11	438	15	378	-0.2
11	438	16	252	0.2
12	630	12	630	0.2
13	441	13	441	0.2
14	633	14	633	0.6
14	633	15	378	-0.2
14	633	16	252	0.2
15	378	15	378	0.6
15	378	16	252	-0.2
16	252	16	252	0.6
17	798	17	798	0.2


==> projectorsRefWfsAndOptimCode/8elProjectors/8elP1.txt <==
i	state_i	j	state_j	H[i][j]
0	7815	0	7815	6.7670519008519
0	7815	1	11655	0.3755710131195
0	7815	2	13191	0.19394403721734
0	7815	3	7563	0.19668127686407
0	7815	5	7053	0.065292283697601
0	7815	7	6030	0.011558584261405
0	7815	8	15375	-0.022041355355785
0	7815	9	7059	-0.14128940705337
0	7815	11	6037	-0.037653753496548
0	7815	12	3990	-0.0051161376400179
0	7815	13	14871	0.052899252853884
0	7815	20	7710	0.07494060820967
0	7815	24	6051	0.07710132107763
0	7815	25	4005	0.015705824663962
0	7815	26	13863	-0.09334589498568
0	7815	31	7725	-0.24167619968025
0	7815	39	7731	0.18353096010516
0	7815	48	7350	-0.024145095052702
0	7815	65	4035	-0.029166472042866
0	7815	66	11847	0.12376034126307
0	7815	68	14535	-0.07494060820967
0	7815	69	7755	0.4020961874007
0	7815	78	7374	-0.052899252853884
0	7815	87	7381	0.10052404685017
0	7815	92	6870	0.022041355355785
0	7815	108	7395	-0.096353754055206
0	7815	113	6885	-0.031986555840033
0	7815	117	5862	-0.0056625267178813
1	11655	1	11655	7.34298021268
1	11655	2	13191	0.31272536335836
1	11655	3	7563	0.002091026569243
1	11655	4	11147	0.099906697837265
1	11655	6	10125	0.026625224434536
1	11655	8	15375	0.031986555840033
1	11655	10	10131	-0.071390112108917
1	11655	12	3990	0.0013220391131281
1	11655	21	11550	0.07494060820967
1	11655	25	4005	-0.0051161376400179
1	11655	27	14631	-0.1990274585602
1	11655	32	11565	-0.24167619968025
1	11655	37	11438	-0.077398327346855
1	11655	40	11571	0.18353096010516
1	11655	45	11445	0.090843190513623
1	11655	65	4035	0.012661794665591
1	11655	66	11847	0.19368821423087
1	11655	67	13639	0.29147246367214
1	11655	68	14535	0.24167619968025
1	11655	70	11595	0.4020961874007
1	11655	75	11469	0.1990274585602
1	11655	84	11475	-0.24776679614196
1	11655	94	10710	0.022041355355785
1	11655	115	10725	-0.031986555840033
1	11655	119	9702	-0.0056625267178813
2	13191	2	13191	6.9881256850566
2	13191	4	11147	0.011725362936312
2	13191	5	7053	0.0015931631003756
2	13191	6	10125	-0.008143760936869
2	13191	7	6030	-0.00074034190335173
2	13191	9	7059	-0.0062988419504541
2	13191	10	10131	0.026625224434536
2	13191	11	6037	0.0036176556187404
2	13191	13	14871	-0.096353754055206
2	13191	22	13086	0.07494060820967
2	13191	24	6051	-0.011558584261405
2	13191	26	13863	-0.17681234009523
2	13191	27	14631	0.24776679614196
2	13191	33	13101	-0.24167619968025
2	13191	38	12974	-0.077398327346855
2	13191	41	13107	0.18353096010516
2	13191	46	12981	0.090843190513623
2	13191	51	12726	0.024145095052702
2	13191	67	13639	0.36522199924949
2	13191	68	14535	-0.18353096010516
2	13191	71	13131	0.4020961874007
2	13191	76	13005	0.1990274585602
2	13191	81	12750	0.052899252853884
2	13191	85	13011	-0.24776679614196
2	13191	90	12757	-0.10052404685017
2	13191	111	12771	0.096353754055206
3	7563	3	7563	7.3042084110532
3	7563	4	11147	0.49572844569528
3	7563	5	7053	0.035580981744334
3	7563	7	6030	0.0062988419504541
3	7563	8	15375	0.0056625267178813
3	7563	9	7059	0.20359402342173
3	7563	14	3993	-0.014542430244409
3	7563	16	14619	0.052899252853884
3	7563	24	6051	-0.14128940705337
3	7563	29	13611	-0.09334589498568
3	7563	30	14507	-0.077398327346855
3	7563	35	7470	-0.15752119778834
3	7563	53	7353	0.090843190513623
3	7563	65	4035	0.071524113224406
3	7563	69	7755	0.19368821423087
3	7563	70	11595	0.12376034126307
3	7563	72	13515	0.15752119778834
3	7563	73	7501	0.29147246367214
3	7563	78	7374	0.09334589498568
3	7563	82	7507	0.36522199924949
3	7563	101	6618	0.022041355355785
3	7563	108	7395	-0.17681234009523
3	7563	122	6633	-0.031986555840033
3	7563	125	5610	-0.0056625267178813
4	11147	4	11147	7.4003951695094
4	11147	5	7053	0.00042457939283925
4	11147	6	10125	0.011725362936312
4	11147	9	7059	0.0076738149488433
4	11147	10	10131	0.099906697837265
4	11147	14	3993	0.0036176556187404
4	11147	16	14619	-0.10052404685017
4	11147	28	11819	-0.17681234009523
4	11147	30	14507	0.090843190513623
4	11147	36	11054	-0.15752119778834
4	11147	55	10937	0.090843190513623
4	11147	60	10682	0.024145095052702
4	11147	65	4035	-0.027880354256573
4	11147	70	11595	0.36522199924949
4	11147	71	13131	0.29147246367214
4	11147	74	11085	0.29147246367214
4	11147	80	10958	0.09334589498568
4	11147	83	11091	0.36522199924949
4	11147	98	10713	-0.10052404685017
4	11147	110	10979	-0.17681234009523
4	11147	126	9194	-0.0056625267178813
5	7053	5	7053	7.3032517354768
5	7053	6	10125	0.45026772124365
5	7053	7	6030	0.002091026569243
5	7053	9	7059	0.31272536335836
5	7053	11	6037	0.099906697837265
5	7053	14	3993	0.026625224434536
5	7053	19	14493	-0.024145095052702
5	7053	25	4005	-0.065292283697601
5	7053	31	7725	-0.17681234009523
5	7053	33	13101	-0.09334589498568
5	7053	52	6969	-0.18353096010516
5	7053	63	6588	0.024145095052702
5	7053	73	7501	0.36522199924949
5	7053	74	11085	0.12376034126307
5	7053	76	13005	0.15752119778834
5	7053	77	6990	0.12376034126307
5	7053	86	6997	0.36522199924949
5	7053	96	6873	0.24776679614196
5	7053	113	6885	-0.17681234009523
5	7053	122	6633	-0.096353754055206
5	7053	128	5100	-0.0056625267178813
6	10125	6	10125	6.7071418956599
6	10125	7	6030	5.2881564525124e-05
6	10125	10	10131	0.31272536335836
6	10125	11	6037	0.0076738149488433
6	10125	14	3993	-0.0062988419504541
6	10125	17	11805	0.096353754055206
6	10125	18	13597	-0.10052404685017
6	10125	25	4005	0.018914046973208
6	10125	32	11565	-0.24776679614196
6	10125	33	13101	0.1990274585602
6	10125	34	13485	0.090843190513623
6	10125	54	10041	-0.18353096010516
6	10125	64	9660	0.024145095052702
6	10125	74	11085	0.4020961874007
6	10125	75	11469	0.18353096010516
6	10125	76	13005	-0.24167619968025
6	10125	79	10062	0.12376034126307
6	10125	88	10069	0.36522199924949
6	10125	97	9945	0.24776679614196
6	10125	105	9180	-0.022041355355785
6	10125	114	9957	-0.17681234009523
6	10125	123	9705	-0.096353754055206
7	6030	7	6030	6.5650972059304
7	6030	11	6037	0.49572844569528
7	6030	12	3990	0.035580981744334
7	6030	20	7710	0.096353754055206
7	6030	22	13086	-0.052899252853884
7	6030	23	13470	-0.024145095052702
7	6030	24	6051	-0.19394403721734
7	6030	35	7470	-0.24776679614196
7	6030	38	12974	0.077398327346855
7	6030	57	5946	-0.18353096010516
7	6030	62	5820	-0.090843190513623
7	6030	77	6990	0.4020961874007
7	6030	78	7374	0.18353096010516
7	6030	79	10062	0.12376034126307
7	6030	81	12750	-0.07494060820967
7	6030	91	5974	0.36522199924949
7	6030	100	5850	0.24776679614196
7	6030	104	5596	0.10052404685017
7	6030	117	5862	-0.17681234009523
7	6030	125	5610	-0.096353754055206
7	6030	128	5100	-0.031986555840033
8	15375	8	15375	7.704122839067
8	15375	13	14871	0.20359402342173
8	15375	15	13851	0.071390112108917
8	15375	16	14619	-0.14128940705337
8	15375	17	11805	0.014542430244409
8	15375	18	13597	-0.037653753496548
8	15375	19	14493	0.071524113224406
8	15375	20	7710	0.0013220391131281
8	15375	21	11550	-0.0051161376400179
8	15375	23	13470	0.012661794665591
8	15375	26	13863	-0.14128940705337
8	15375	27	14631	0.21988154529546
8	15375	28	11819	-0.037653753496548
8	15375	29	13611	0.07710132107763
8	15375	30	14507	-0.10944230410265
8	15375	31	7725	-0.0051161376400179
8	15375	32	11565	0.015705824663962
8	15375	34	13485	-0.029166472042866
8	15375	35	7470	0.0014278022421783
8	15375	37	11438	-0.0039629431753389
8	15375	66	11847	0.071524113224406
8	15375	67	13639	-0.10944230410265
8	15375	68	14535	0.097725131242428
8	15375	69	7755	0.012661794665591
8	15375	70	11595	-0.029166472042866
8	15375	72	13515	0.03426725381228
8	15375	73	7501	-0.0039629431753389
8	15375	75	11469	0.0069803665173163
8	15375	78	7374	0.00063457877430148
8	15375	106	14430	-0.022041355355785
8	15375	129	14445	0.031986555840033
8	15375	130	13422	0.0056625267178813
9	7059	9	7059	7.3677672441974
9	7059	10	10131	0.45026772124365
9	7059	11	6037	0.011725362936312
9	7059	12	3990	0.0015931631003756
9	7059	13	14871	0.0056625267178813
9	7059	14	3993	-0.008143760936869
9	7059	16	14619	-0.022041355355785
9	7059	24	6051	0.19668127686407
9	7059	39	7731	-0.17681234009523
9	7059	41	13107	-0.09334589498568
9	7059	47	6966	-0.15752119778834
9	7059	52	6969	0.24167619968025
9	7059	58	6842	0.077398327346855
9	7059	65	4035	-0.12715397906561
9	7059	82	7507	0.36522199924949
9	7059	83	11091	0.12376034126307
9	7059	85	13011	0.15752119778834
9	7059	86	6997	0.29147246367214
9	7059	92	6870	0.09334589498568
9	7059	96	6873	-0.1990274585602
9	7059	101	6618	-0.052899252853884
9	7059	107	7011	0.19368821423087
9	7059	135	5106	-0.0056625267178813
10	10131	10	10131	6.7834499932696
10	10131	11	6037	0.00042457939283925
10	10131	12	3990	-0.00025960040766879
10	10131	14	3993	0.0015931631003756
10	10131	15	13851	-0.031986555840033
10	10131	24	6051	0.022790067669171
10	10131	40	11571	-0.24776679614196
10	10131	41	13107	0.1990274585602
10	10131	42	13491	0.090843190513623
10	10131	49	10038	-0.15752119778834
10	10131	54	10041	0.24167619968025
10	10131	59	9914	0.077398327346855
10	10131	65	4035	0.04604288969306
10	10131	83	11091	0.4020961874007
10	10131	84	11475	0.18353096010516
10	10131	85	13011	-0.24167619968025
10	10131	88	10069	0.29147246367214
10	10131	93	9942	0.09334589498568
10	10131	97	9945	-0.1990274585602
10	10131	102	9690	-0.052899252853884
10	10131	109	10083	0.19368821423087
10	10131	133	9201	0.031986555840033
11	6037	11	6037	7.4934907601485
11	6037	12	3990	0.00042457939283925
11	6037	14	3993	0.011725362936312
11	6037	18	13597	-0.022041355355785
11	6037	24	6051	0.44226045015945
11	6037	25	4005	0.086261326192091
11	6037	43	7477	-0.24776679614196
11	6037	46	12981	0.077398327346855
11	6037	62	5820	0.077398327346855
11	6037	86	6997	0.4020961874007
11	6037	87	7381	0.18353096010516
11	6037	88	10069	0.12376034126307
11	6037	90	12757	-0.07494060820967
11	6037	91	5974	0.12376034126307
11	6037	95	5977	0.4020961874007
11	6037	104	5596	-0.052899252853884
11	6037	112	5989	0.19368821423087
11	6037	132	5617	-0.096353754055206
12	3990	12	3990	6.8535180662654
12	3990	14	3993	0.45026772124365
12	3990	20	7710	0.031986555840033
12	3990	21	11550	-0.022041355355785
12	3990	25	4005	0.3755710131195
12	3990	47	6966	-0.1990274585602
12	3990	48	7350	-0.090843190513623
12	3990	49	10038	0.09334589498568
12	3990	50	10934	0.077398327346855
12	3990	61	3900	-0.24167619968025
12	3990	65	4035	-0.21245504815512
12	3990	91	5974	0.29147246367214
12	3990	92	6870	0.24167619968025
12	3990	93	9942	-0.15752119778834
12	3990	94	10710	-0.07494060820967
12	3990	99	3930	0.4020961874007
12	3990	103	3804	0.1990274585602
12	3990	116	3942	0.19368821423087
12	3990	134	3570	-0.096353754055206
12	3990	137	3060	-0.031986555840033
13	14871	13	14871	8.1351604715113
13	14871	15	13851	0.039978462780993
13	14871	16	14619	0.19668127686407
13	14871	17	11805	0.008143760936869
13	14871	19	14493	-0.12715397906561
13	14871	20	7710	0.00074034190335173
13	14871	22	13086	-0.011558584261405
13	14871	26	13863	0.19668127686407
13	14871	27	14631	0.39264561659904
13	14871	39	7731	-0.011558584261405
13	14871	41	13107	0.07710132107763
13	14871	44	11061	0.015705824663962
13	14871	46	12981	-0.029166472042866
13	14871	47	6966	0.0014278022421783
13	14871	50	10934	-0.0039629431753389
13	14871	66	11847	-0.12715397906561
13	14871	68	14535	0.17450916293291
13	14871	83	11091	-0.029166472042866
13	14871	85	13011	0.03426725381228
13	14871	86	6997	-0.0039629431753389
13	14871	89	10965	0.0069803665173163
13	14871	92	6870	0.00063457877430148
13	14871	106	14430	0.052899252853884
13	14871	136	14451	-0.096353754055206
13	14871	140	12918	0.0056625267178813
14	3993	14	3993	7.0709093706132
14	3993	17	11805	-0.0056625267178813
14	3993	25	4005	0.24565090089961
14	3993	52	6969	-0.1990274585602
14	3993	53	7353	-0.090843190513623
14	3993	54	10041	0.09334589498568
14	3993	55	10937	0.077398327346855
14	3993	61	3900	0.15752119778834
14	3993	65	4035	0.19300157536744
14	3993	95	5977	0.29147246367214
14	3993	96	6873	0.24167619968025
14	3993	97	9945	-0.15752119778834
14	3993	98	10713	-0.07494060820967
14	3993	99	3930	0.12376034126307
14	3993	103	3804	-0.09334589498568
14	3993	120	3945	0.19368821423087
14	3993	131	3825	0.17681234009523
14	3993	141	2040	0.0056625267178813
15	13851	15	13851	7.9207978385862
15	13851	16	14619	0.24565090089961
15	13851	17	11805	0.0028556044843567
15	13851	18	13597	0.086261326192091
15	13851	20	7710	0.00025960040766879
15	13851	22	13086	0.018914046973208
15	13851	23	13470	-0.04604288969306
15	13851	26	13863	0.24565090089961
15	13851	28	11819	0.086261326192091
15	13851	29	13611	0.39264561659904
15	13851	39	7731	0.018914046973208
15	13851	41	13107	0.21988154529546
15	13851	42	13491	-0.24851477307721
15	13851	54	10041	0.015705824663962
15	13851	57	5946	0.0014278022421783
15	13851	59	9914	-0.0039629431753389
15	13851	69	7755	-0.04604288969306
15	13851	71	13131	-0.24851477307721
15	13851	72	13515	0.17450916293291
15	13851	85	13011	0.097725131242428
15	13851	95	5977	-0.0039629431753389
15	13851	97	9945	0.0069803665173163
15	13851	100	5850	0.00063457877430148
15	13851	143	12921	-0.031986555840033
16	14619	16	14619	8.0848124146684
16	14619	18	13597	0.011725362936312
16	14619	19	14493	0.1732311672849
16	14619	21	11550	0.0015931631003756
16	14619	22	13086	-0.0062988419504541
16	14619	27	14631	0.24565090089961
16	14619	29	13611	0.19668127686407
16	14619	30	14507	0.35145296253587
16	14619	40	11571	0.065292283697601
16	14619	41	13107	-0.14128940705337
16	14619	52	6969	0.0051161376400179
16	14619	56	12729	-0.029166472042866
16	14619	60	10682	-0.0039629431753389
16	14619	70	11595	-0.12715397906561
16	14619	71	13131	0.21545354395474
16	14619	82	7507	-0.027880354256573
16	14619	83	11091	0.071524113224406
16	14619	98	10713	0.0069803665173163
16	14619	101	6618	0.00063457877430148
16	14619	106	14430	-0.09334589498568
16	14619	136	14451	-0.17681234009523
16	14619	146	12666	0.0056625267178813
17	11805	17	11805	6.9324173605369
17	11805	18	13597	0.44226045015945
17	11805	19	14493	-0.19300157536744
17	11805	20	7710	5.2881564525124e-05
17	11805	21	11550	0.022790067669171
17	11805	28	11819	0.44226045015945
17	11805	31	7725	0.022790067669171
17	11805	32	11565	0.39264561659904
17	11805	44	11061	0.21988154529546
17	11805	45	11445	-0.24851477307721
17	11805	54	10041	0.07710132107763
17	11805	55	10937	-0.10944230410265
17	11805	61	3900	0.0014278022421783
17	11805	66	11847	-0.19300157536744
17	11805	74	11085	-0.24851477307721
17	11805	75	11469	0.17450916293291
17	11805	88	10069	-0.10944230410265
17	11805	89	10965	0.097725131242428
17	11805	97	9945	0.03426725381228
17	11805	103	3804	0.00063457877430148
17	11805	142	11385	0.096353754055206
17	11805	148	9852	-0.0056625267178813
18	13597	18	13597	7.6517124012076
18	13597	19	14493	0.39465558146105
18	13597	21	11550	0.00042457939283925
18	13597	22	13086	0.0076738149488433
18	13597	23	13470	0.057162453074585
18	13597	29	13611	0.44226045015945
18	13597	32	11565	0.086261326192091
18	13597	33	13101	0.32083119247152
18	13597	34	13485	0.35145296253587
18	13597	43	7477	0.018914046973208
18	13597	54	10041	-0.037653753496548
18	13597	56	12729	-0.10944230410265
18	13597	64	9660	-0.0039629431753389
18	13597	67	13639	-0.19300157536744
18	13597	73	7501	-0.04604288969306
18	13597	88	10069	0.071524113224406
18	13597	90	12757	0.097725131242428
18	13597	95	5977	0.012661794665591
18	13597	104	5596	0.00063457877430148
18	13597	138	13429	-0.17681234009523
19	14493	19	14493	7.5401563371344
19	14493	23	13470	0.002091026569243
19	14493	30	14507	0.44226045015945
19	14493	34	13485	0.19668127686407
19	14493	45	11445	0.065292283697601
19	14493	46	12981	-0.14128940705337
19	14493	53	7353	0.011558584261405
19	14493	55	10937	-0.037653753496548
19	14493	56	12729	0.07710132107763
19	14493	63	6588	-0.0014278022421783
19	14493	68	14535	-0.19300157536744
19	14493	75	11469	-0.12715397906561
19	14493	76	13005	0.21545354395474
19	14493	87	7381	-0.027880354256573
19	14493	89	10965	0.071524113224406
19	14493	90	12757	-0.10944230410265
19	14493	96	6873	0.012661794665591
19	14493	98	10713	-0.029166472042866
19	14493	106	14430	0.12376034126307
19	14493	129	14445	0.19368821423087
19	14493	150	12540	0.0056625267178813
20	7710	20	7710	5.6191277426302
20	7710	21	11550	0.3755710131195
20	7710	22	13086	0.19394403721734
20	7710	23	13470	-0.21245504815512
20	7710	31	7725	0.3755710131195
20	7710	35	7470	0.39264561659904
20	7710	39	7731	0.19394403721734
20	7710	47	6966	0.21988154529546
20	7710	48	7350	-0.24851477307721
20	7710	57	5946	0.07710132107763
20	7710	58	6842	-0.10944230410265
20	7710	61	3900	0.015705824663962
20	7710	62	5820	-0.029166472042866
20	7710	69	7755	-0.21245504815512
20	7710	77	6990	-0.24851477307721
20	7710	78	7374	0.17450916293291
20	7710	91	5974	-0.10944230410265
20	7710	92	6870	0.097725131242428
20	7710	99	3930	-0.029166472042866
20	7710	100	5850	0.03426725381228
20	7710	103	3804	0.0069803665173163
20	7710	106	14430	0.07494060820967
20	7710	144	7290	0.096353754055206
20	7710	147	6780	0.031986555840033
21	11550	21	11550	6.7770513239621
21	11550	22	13086	0.31272536335836
21	11550	23	13470	0.40567911114168
21	11550	32	11565	0.3755710131195
21	11550	35	7470	0.022790067669171
21	11550	36	11054	0.32083119247152
21	11550	37	11438	0.35145296253587
21	11550	40	11571	0.19394403721734
21	11550	49	10038	0.14128940705337
21	11550	60	10682	-0.10944230410265
21	11550	61	3900	-0.0051161376400179
21	11550	64	9660	-0.029166472042866
21	11550	70	11595	-0.21245504815512
21	11550	79	10062	-0.21545354395474
21	11550	94	10710	0.097725131242428
21	11550	99	3930	0.012661794665591
21	11550	102	9690	0.03426725381228
21	11550	106	14430	-0.24167619968025
21	11550	139	11382	-0.17681234009523
21	11550	149	10620	0.031986555840033
22	13086	22	13086	6.8937945887737
22	13086	23	13470	0.21086101958067
22	13086	33	13101	0.3755710131195
22	13086	36	11054	0.086261326192091
22	13086	38	12974	0.35145296253587
22	13086	41	13107	0.19394403721734
22	13086	47	6966	0.018914046973208
22	13086	49	10038	-0.065292283697601
22	13086	51	12726	0.24851477307721
22	13086	57	5946	-0.011558584261405
22	13086	71	13131	-0.21245504815512
22	13086	77	6990	-0.04604288969306
22	13086	79	10062	0.12715397906561
22	13086	81	12750	-0.17450916293291
22	13086	91	5974	0.027880354256573
22	13086	105	9180	-0.0069803665173163
22	13086	106	14430	0.18353096010516
22	13086	140	12918	-0.17681234009523
22	13086	146	12666	-0.096353754055206
23	13470	23	13470	7.189527527258
23	13470	34	13485	0.3755710131195
23	13470	37	11438	0.086261326192091
23	13470	38	12974	0.32083119247152
23	13470	42	13491	0.19394403721734
23	13470	48	7350	0.018914046973208
23	13470	51	12726	-0.21988154529546
23	13470	59	9914	-0.037653753496548
23	13470	62	5820	-0.0051161376400179
23	13470	64	9660	0.015705824663962
23	13470	72	13515	-0.21245504815512
23	13470	78	7374	-0.04604288969306
23	13470	81	12750	0.24851477307721
23	13470	93	9942	0.071524113224406
23	13470	100	5850	0.012661794665591
23	13470	102	9690	-0.029166472042866
23	13470	104	5596	-0.0039629431753389
23	13470	106	14430	0.4020961874007
23	13470	130	13422	0.19368821423087
23	13470	150	12540	0.031986555840033
24	6051	24	6051	7.0515354883372
24	6051	25	4005	0.0028556044843567
24	6051	26	13863	0.0056625267178813
24	6051	29	13611	-0.022041355355785
24	6051	39	7731	-0.096353754055206
24	6051	41	13107	0.052899252853884
24	6051	42	13491	0.024145095052702
24	6051	57	5946	0.07494060820967
24	6051	65	4035	0.1732311672849
24	6051	107	7011	0.4020961874007
24	6051	108	7395	0.18353096010516
24	6051	109	10083	0.12376034126307
24	6051	111	12771	-0.07494060820967
24	6051	112	5989	0.29147246367214
24	6051	117	5862	0.09334589498568
24	6051	121	5865	-0.1990274585602
24	6051	125	5610	-0.052899252853884
24	6051	132	5617	0.10052404685017
24	6051	135	5106	0.022041355355785
25	4005	25	4005	7.2102763302117
25	4005	31	7725	0.031986555840033
25	4005	32	11565	-0.022041355355785
25	4005	43	7477	-0.10052404685017
25	4005	44	11061	0.052899252853884
25	4005	45	11445	0.024145095052702
25	4005	61	3900	0.07494060820967
25	4005	65	4035	0.40567911114168
25	4005	112	5989	0.29147246367214
25	4005	113	6885	0.24167619968025
25	4005	114	9957	-0.15752119778834
25	4005	115	10725	-0.07494060820967
25	4005	116	3942	0.12376034126307
25	4005	120	3945	0.4020961874007
25	4005	127	3564	-0.052899252853884
25	4005	131	3825	-0.24776679614196
25	4005	137	3060	0.022041355355785
26	13863	26	13863	8.0848124146684
26	13863	27	14631	0.24565090089961
26	13863	28	11819	0.011725362936312
26	13863	29	13611	0.19668127686407
26	13863	31	7725	0.0015931631003756
26	13863	33	13101	0.065292283697601
26	13863	34	13485	-0.12715397906561
26	13863	38	12974	-0.027880354256573
26	13863	39	7731	-0.0062988419504541
26	13863	41	13107	-0.14128940705337
26	13863	42	13491	0.21545354395474
26	13863	46	12981	0.071524113224406
26	13863	49	10038	0.0051161376400179
26	13863	66	11847	0.1732311672849
26	13863	67	13639	0.35145296253587
26	13863	109	10083	-0.029166472042866
26	13863	112	5989	-0.0039629431753389
26	13863	114	9957	0.0069803665173163
26	13863	117	5862	0.00063457877430148
26	13863	130	13422	0.052899252853884
26	13863	138	13429	-0.10052404685017
26	13863	140	12918	-0.022041355355785
27	14631	27	14631	8.1117868199912
27	14631	29	13611	0.039978462780993
27	14631	30	14507	0.31340296174848
27	14631	32	11565	0.008143760936869
27	14631	33	13101	-0.026625224434536
27	14631	35	7470	0.00074034190335173
27	14631	36	11054	-0.0036176556187404
27	14631	40	11571	-0.026625224434536
27	14631	41	13107	0.071390112108917
27	14631	43	7477	-0.0036176556187404
27	14631	44	11061	0.014542430244409
27	14631	47	6966	0.0013220391131281
27	14631	51	12726	-0.012661794665591
27	14631	67	13639	0.31340296174848
27	14631	68	14535	0.18846989596754
27	14631	107	7011	-0.012661794665591
27	14631	111	12771	0.03426725381228
27	14631	115	10725	0.0069803665173163
27	14631	118	6630	0.00063457877430148
27	14631	129	14445	-0.1990274585602
27	14631	136	14451	0.24776679614196
28	11819	28	11819	7.6517124012076
28	11819	29	13611	0.44226045015945
28	11819	30	14507	-0.19300157536744
28	11819	31	7725	0.00042457939283925
28	11819	32	11565	0.086261326192091
28	11819	36	11054	0.018914046973208
28	11819	37	11438	-0.04604288969306
28	11819	39	7731	0.0076738149488433
28	11819	40	11571	0.32083119247152
28	11819	54	10041	-0.037653753496548
28	11819	55	10937	0.071524113224406
28	11819	59	9914	0.012661794665591
28	11819	66	11847	0.39465558146105
28	11819	69	7755	0.057162453074585
28	11819	70	11595	0.35145296253587
28	11819	109	10083	-0.10944230410265
28	11819	110	10979	0.097725131242428
28	11819	120	3945	-0.0039629431753389
28	11819	124	3818	0.00063457877430148
28	11819	142	11385	-0.10052404685017
28	11819	145	10874	-0.022041355355785
29	13611	29	13611	8.1501596061766
29	13611	30	14507	0.39465558146105
29	13611	32	11565	0.0028556044843567
29	13611	33	13101	0.035580981744334
29	13611	34	13485	0.1732311672849
29	13611	35	7470	0.00025960040766879
29	13611	40	11571	0.035580981744334
29	13611	41	13107	0.20359402342173
29	13611	42	13491	0.39536441171375
29	13611	54	10041	0.014542430244409
29	13611	56	12729	0.071524113224406
29	13611	57	5946	0.0013220391131281
29	13611	67	13639	0.39465558146105
29	13611	70	11595	0.1732311672849
29	13611	71	13131	0.39536441171375
29	13611	72	13515	0.18846989596754
29	13611	109	10083	0.071524113224406
29	13611	111	12771	0.097725131242428
29	13611	123	9705	0.0069803665173163
29	13611	125	5610	0.00063457877430148
29	13611	130	13422	-0.09334589498568
29	13611	146	12666	-0.022041355355785
30	14507	30	14507	7.8554506470781
30	14507	34	13485	0.011725362936312
30	14507	37	11438	0.0015931631003756
30	14507	38	12974	-0.0062988419504541
30	14507	42	13491	0.099906697837265
30	14507	53	7353	-0.0036176556187404
30	14507	55	10937	0.014542430244409
30	14507	56	12729	-0.037653753496548
30	14507	58	6842	0.0013220391131281
30	14507	60	10682	-0.0051161376400179
30	14507	68	14535	0.39465558146105
30	14507	72	13515	0.31340296174848
30	14507	108	7395	-0.027880354256573
30	14507	110	10979	0.071524113224406
30	14507	111	12771	-0.10944230410265
30	14507	122	6633	0.0039629431753389
30	14507	129	14445	0.29147246367214
30	14507	136	14451	0.36522199924949
31	7725	31	7725	6.7770513239621
31	7725	32	11565	0.3755710131195
31	7725	33	13101	0.19394403721734
31	7725	34	13485	-0.21245504815512
31	7725	35	7470	0.022790067669171
31	7725	39	7731	0.31272536335836
31	7725	43	7477	0.32083119247152
31	7725	52	6969	0.14128940705337
31	7725	53	7353	-0.21545354395474
31	7725	61	3900	-0.0051161376400179
31	7725	62	5820	0.012661794665591
31	7725	69	7755	0.40567911114168
31	7725	73	7501	0.35145296253587
31	7725	112	5989	-0.10944230410265
31	7725	113	6885	0.097725131242428
31	7725	120	3945	-0.029166472042866
31	7725	121	5865	0.03426725381228
31	7725	129	14445	0.07494060820967
31	7725	147	6780	-0.022041355355785
32	11565	32	11565	7.7386208487972
32	11565	33	13101	0.31272536335836
32	11565	34	13485	0.40567911114168
32	11565	35	7470	5.2881564525124e-05
32	11565	36	11054	0.0076738149488433
32	11565	37	11438	0.057162453074585
32	11565	40	11571	0.31272536335836
32	11565	43	7477	0.0076738149488433
32	11565	44	11061	0.20359402342173
32	11565	45	11445	0.39536441171375
32	11565	54	10041	0.071390112108917
32	11565	61	3900	0.0013220391131281
32	11565	64	9660	0.012661794665591
32	11565	70	11595	0.40567911114168
32	11565	73	7501	0.057162453074585
32	11565	74	11085	0.39536441171375
32	11565	75	11469	0.18846989596754
32	11565	115	10725	0.097725131242428
32	11565	120	3945	0.012661794665591
32	11565	123	9705	0.03426725381228
32	11565	127	3564	0.00063457877430148
32	11565	129	14445	-0.24167619968025
32	11565	142	11385	-0.24776679614196
32	11565	149	10620	-0.022041355355785
33	13101	33	13101	7.7402072957329
33	13101	34	13485	0.21086101958067
33	13101	36	11054	0.00042457939283925
33	13101	38	12974	0.057162453074585
33	13101	41	13107	0.31272536335836
33	13101	44	11061	0.035580981744334
33	13101	46	12981	0.39536441171375
33	13101	52	6969	0.0062988419504541
33	13101	54	10041	-0.026625224434536
33	13101	56	12729	0.21545354395474
33	13101	71	13131	0.40567911114168
33	13101	74	11085	0.1732311672849
33	13101	76	13005	0.18846989596754
33	13101	112	5989	0.027880354256573
33	13101	128	5100	0.00063457877430148
33	13101	129	14445	0.18353096010516
33	13101	143	12921	-0.24776679614196
34	13485	34	13485	7.9044478203181
34	13485	37	11438	0.00042457939283925
34	13485	38	12974	0.0076738149488433
34	13485	42	13491	0.31272536335836
34	13485	45	11445	0.035580981744334
34	13485	46	12981	0.20359402342173
34	13485	53	7353	0.0062988419504541
34	13485	56	12729	-0.14128940705337
34	13485	62	5820	0.0013220391131281
34	13485	64	9660	-0.0051161376400179
34	13485	72	13515	0.40567911114168
34	13485	75	11469	0.1732311672849
34	13485	76	13005	0.39536441171375
34	13485	114	9957	0.071524113224406
34	13485	121	5865	0.012661794665591
34	13485	123	9705	-0.029166472042866
34	13485	129	14445	0.4020961874007
34	13485	130	13422	0.12376034126307
34	13485	138	13429	0.36522199924949
34	13485	150	12540	-0.022041355355785
35	7470	35	7470	6.6638174720689
35	7470	36	11054	0.49572844569528
35	7470	37	11438	0.23273284466081
35	7470	43	7477	0.49572844569528
35	7470	47	6966	0.20359402342173
35	7470	48	7350	0.39536441171375
35	7470	57	5946	0.071390112108917
35	7470	61	3900	0.014542430244409
35	7470	63	6588	-0.071524113224406
35	7470	73	7501	0.23273284466081
35	7470	77	6990	0.39536441171375
35	7470	78	7374	0.18846989596754
35	7470	116	3942	-0.071524113224406
35	7470	118	6630	0.097725131242428
35	7470	125	5610	0.03426725381228
35	7470	127	3564	0.0069803665173163
35	7470	130	13422	-0.15752119778834
35	7470	144	7290	-0.24776679614196
36	11054	36	11054	7.2216506739996
36	11054	37	11438	0.21086101958067
36	11054	38	12974	0.40567911114168
36	11054	44	11061	0.49572844569528
36	11054	47	6966	0.0076738149488433
36	11054	49	10038	0.099906697837265
36	11054	50	10934	0.39536441171375
36	11054	60	10682	0.21545354395474
36	11054	61	3900	-0.0036176556187404
36	11054	74	11085	0.23273284466081
36	11054	77	6990	0.057162453074585
36	11054	79	10062	0.31340296174848
36	11054	80	10958	0.18846989596754
36	11054	116	3942	0.027880354256573
36	11054	126	9194	0.03426725381228
36	11054	145	10874	-0.24776679614196
36	11054	149	10620	-0.10052404685017
37	11438	37	11438	7.3535805626598
37	11438	38	12974	0.31272536335836
37	11438	45	11445	0.49572844569528
37	11438	48	7350	0.0076738149488433
37	11438	50	10934	0.20359402342173
37	11438	59	9914	0.071390112108917
37	11438	60	10682	-0.14128940705337
37	11438	64	9660	-0.037653753496548
37	11438	75	11469	0.23273284466081
37	11438	78	7374	0.057162453074585
37	11438	80	10958	0.39536441171375
37	11438	119	9702	0.10944230410265
37	11438	124	3818	0.012661794665591
37	11438	127	3564	-0.0039629431753389
37	11438	130	13422	0.29147246367214
37	11438	139	11382	0.36522199924949
38	12974	38	12974	7.3041266849989
38	12974	46	12981	0.49572844569528
38	12974	50	10934	0.035580981744334
38	12974	51	12726	0.32083119247152
38	12974	58	6842	0.0062988419504541
38	12974	59	9914	-0.026625224434536
38	12974	62	5820	-0.0036176556187404
38	12974	76	13005	0.23273284466081
38	12974	80	10958	0.1732311672849
38	12974	81	12750	0.35145296253587
38	12974	117	5862	0.027880354256573
38	12974	126	9194	-0.029166472042866
38	12974	128	5100	-0.0039629431753389
38	12974	130	13422	0.36522199924949
38	12974	140	12918	0.36522199924949
38	12974	150	12540	-0.10052404685017
39	7731	39	7731	6.8937945887737
39	7731	40	11571	0.3755710131195
39	7731	41	13107	0.19394403721734
39	7731	42	13491	-0.21245504815512
39	7731	43	7477	0.086261326192091
39	7731	47	6966	0.018914046973208
39	7731	48	7350	-0.04604288969306
39	7731	52	6969	-0.065292283697601
39	7731	53	7353	0.12715397906561
39	7731	57	5946	-0.011558584261405
39	7731	58	6842	0.027880354256573
39	7731	69	7755	0.21086101958067
39	7731	82	7507	0.35145296253587
39	7731	107	7011	0.24851477307721
39	7731	108	7395	-0.17450916293291
39	7731	131	3825	-0.0069803665173163
39	7731	136	14451	0.07494060820967
39	7731	144	7290	-0.052899252853884
40	11571	40	11571	7.7402072957329
40	11571	41	13107	0.31272536335836
40	11571	42	13491	0.40567911114168
40	11571	43	7477	0.00042457939283925
40	11571	44	11061	0.035580981744334
40	11571	45	11445	0.1732311672849
40	11571	49	10038	0.0062988419504541
40	11571	54	10041	-0.026625224434536
40	11571	60	10682	0.027880354256573
40	11571	70	11595	0.21086101958067
40	11571	82	7507	0.057162453074585
40	11571	83	11091	0.39536441171375
40	11571	84	11475	0.18846989596754
40	11571	109	10083	0.21545354395474
40	11571	134	3570	0.00063457877430148
40	11571	136	14451	-0.24167619968025
40	11571	139	11382	-0.09334589498568
40	11571	142	11385	0.1990274585602
41	13107	41	13107	7.6939984231679
41	13107	42	13491	0.21086101958067
41	13107	44	11061	0.0028556044843567
41	13107	46	12981	0.1732311672849
41	13107	47	6966	0.00025960040766879
41	13107	49	10038	-0.0015931631003756
41	13107	51	12726	0.04604288969306
41	13107	52	6969	-0.0015931631003756
41	13107	54	10041	0.008143760936869
41	13107	56	12729	-0.12715397906561
41	13107	57	5946	0.00074034190335173
41	13107	71	13131	0.21086101958067
41	13107	83	11091	0.1732311672849
41	13107	85	13011	0.18846989596754
41	13107	107	7011	0.04604288969306
41	13107	109	10083	-0.12715397906561
41	13107	111	12771	0.17450916293291
41	13107	133	9201	0.0069803665173163
41	13107	135	5106	0.00063457877430148
41	13107	136	14451	0.18353096010516
41	13107	140	12918	-0.09334589498568
41	13107	143	12921	0.1990274585602
41	13107	146	12666	0.052899252853884
42	13491	42	13491	7.7080841489914
42	13491	45	11445	0.0028556044843567
42	13491	46	12981	0.035580981744334
42	13491	48	7350	0.00025960040766879
42	13491	51	12726	-0.018914046973208
42	13491	53	7353	-0.0015931631003756
42	13491	56	12729	0.065292283697601
42	13491	59	9914	0.0036176556187404
42	13491	72	13515	0.21086101958067
42	13491	84	11475	0.1732311672849
42	13491	85	13011	0.39536441171375
42	13491	108	7395	0.04604288969306
42	13491	111	12771	-0.24851477307721
42	13491	132	5617	0.0039629431753389
42	13491	136	14451	0.4020961874007
42	13491	138	13429	0.29147246367214
43	7477	43	7477	7.2216506739996
43	7477	44	11061	0.49572844569528
43	7477	45	11445	0.23273284466081
43	7477	47	6966	0.0076738149488433
43	7477	48	7350	0.057162453074585
43	7477	52	6969	0.099906697837265
43	7477	53	7353	0.31340296174848
43	7477	61	3900	-0.0036176556187404
43	7477	63	6588	0.027880354256573
43	7477	73	7501	0.21086101958067
43	7477	82	7507	0.40567911114168
43	7477	86	6997	0.39536441171375
43	7477	87	7381	0.18846989596754
43	7477	112	5989	0.21545354395474
43	7477	132	5617	0.03426725381228
43	7477	138	13429	-0.15752119778834
44	11061	44	11061	7.7661817587447
44	11061	45	11445	0.21086101958067
44	11061	46	12981	0.40567911114168
44	11061	47	6966	5.2881564525124e-05
44	11061	49	10038	0.002091026569243
44	11061	50	10934	0.057162453074585
44	11061	52	6969	0.002091026569243
44	11061	54	10041	0.039978462780993
44	11061	55	10937	0.31340296174848
44	11061	61	3900	0.00074034190335173
44	11061	74	11085	0.21086101958067
44	11061	83	11091	0.40567911114168
44	11061	86	6997	0.057162453074585
44	11061	88	10069	0.31340296174848
44	11061	89	10965	0.18846989596754
44	11061	115	10725	0.17450916293291
44	11061	133	9201	0.03426725381228
44	11061	137	3060	0.00063457877430148
44	11061	149	10620	0.052899252853884
45	11445	45	11445	7.7083966309636
45	11445	46	12981	0.31272536335836
45	11445	48	7350	5.2881564525124e-05
45	11445	50	10934	0.0076738149488433
45	11445	53	7353	0.002091026569243
45	11445	55	10937	0.099906697837265
45	11445	64	9660	0.011558584261405
45	11445	75	11469	0.21086101958067
45	11445	84	11475	0.40567911114168
45	11445	87	7381	0.057162453074585
45	11445	89	10965	0.39536441171375
45	11445	114	9957	0.21545354395474
45	11445	115	10725	-0.24851477307721
45	11445	131	3825	0.012661794665591
45	11445	138	13429	0.29147246367214
45	11445	139	11382	0.12376034126307
45	11445	142	11385	0.4020961874007
46	12981	46	12981	7.6262138722766
46	12981	50	10934	0.00042457939283925
46	12981	51	12726	0.022790067669171
46	12981	55	10937	0.011725362936312
46	12981	56	12729	0.19668127686407
46	12981	62	5820	0.00074034190335173
46	12981	76	13005	0.21086101958067
46	12981	85	13011	0.40567911114168
46	12981	89	10965	0.1732311672849
46	12981	90	12757	0.35145296253587
46	12981	113	6885	0.04604288969306
46	12981	114	9957	-0.12715397906561
46	12981	133	9201	-0.029166472042866
46	12981	138	13429	0.36522199924949
46	12981	140	12918	0.12376034126307
46	12981	143	12921	0.4020961874007
46	12981	150	12540	0.052899252853884
47	6966	47	6966	7.3749639443878
47	6966	48	7350	0.21086101958067
47	6966	49	10038	0.45026772124365
47	6966	50	10934	0.23273284466081
47	6966	51	12726	0.21245504815512
47	6966	52	6969	0.45026772124365
47	6966	57	5946	0.039978462780993
47	6966	58	6842	0.31340296174848
47	6966	61	3900	0.008143760936869
47	6966	63	6588	0.12715397906561
47	6966	77	6990	0.21086101958067
47	6966	86	6997	0.23273284466081
47	6966	91	5974	0.31340296174848
47	6966	92	6870	0.18846989596754
47	6966	107	7011	0.21245504815512
47	6966	116	3942	0.12715397906561
47	6966	118	6630	0.17450916293291
47	6966	135	5106	0.03426725381228
47	6966	137	3060	0.0069803665173163
47	6966	140	12918	-0.15752119778834
47	6966	147	6780	-0.1990274585602
48	7350	48	7350	6.993759975386
48	7350	50	10934	0.49572844569528
48	7350	51	12726	-0.19394403721734
48	7350	53	7353	0.45026772124365
48	7350	58	6842	0.099906697837265
48	7350	62	5820	0.026625224434536
48	7350	63	6588	-0.065292283697601
48	7350	78	7374	0.21086101958067
48	7350	87	7381	0.23273284466081
48	7350	92	6870	0.39536441171375
48	7350	108	7395	0.21245504815512
48	7350	117	5862	0.21545354395474
48	7350	118	6630	-0.24851477307721
48	7350	134	3570	0.029166472042866
48	7350	139	11382	0.12376034126307
48	7350	144	7290	0.4020961874007
49	10038	49	10038	7.1184066303867
49	10038	50	10934	0.39465558146105
49	10038	51	12726	-0.19300157536744
49	10038	54	10041	0.45026772124365
49	10038	57	5946	0.002091026569243
49	10038	59	9914	0.31340296174848
49	10038	61	3900	-0.0015931631003756
49	10038	64	9660	0.12715397906561
49	10038	79	10062	0.21086101958067
49	10038	88	10069	0.23273284466081
49	10038	91	5974	0.057162453074585
49	10038	93	9942	0.18846989596754
49	10038	109	10083	0.21245504815512
49	10038	116	3942	-0.04604288969306
49	10038	119	9702	0.17450916293291
49	10038	139	11382	-0.18353096010516
49	10038	140	12918	0.24167619968025
49	10038	148	9852	-0.1990274585602
50	10934	50	10934	7.6590004422822
50	10934	51	12726	0.44226045015945
50	10934	55	10937	0.45026772124365
50	10934	58	6842	0.002091026569243
50	10934	59	9914	0.039978462780993
50	10934	60	10682	0.19668127686407
50	10934	80	10958	0.21086101958067
50	10934	89	10965	0.23273284466081
50	10934	92	6870	0.057162453074585
50	10934	93	9942	0.31340296174848
50	10934	94	10710	0.35145296253587
50	10934	110	10979	0.21245504815512
50	10934	137	3060	-0.0039629431753389
50	10934	139	11382	0.36522199924949
50	10934	140	12918	0.29147246367214
50	10934	145	10874	0.4020961874007
51	12726	51	12726	7.1827154202642
51	12726	56	12729	0.45026772124365
51	12726	60	10682	0.011725362936312
51	12726	63	6588	0.0015931631003756
51	12726	64	9660	-0.008143760936869
51	12726	81	12750	0.21086101958067
51	12726	90	12757	0.23273284466081
51	12726	94	10710	0.1732311672849
51	12726	111	12771	0.21245504815512
51	12726	118	6630	0.04604288969306
51	12726	119	9702	-0.12715397906561
51	12726	135	5106	-0.012661794665591
51	12726	140	12918	0.19368821423087
51	12726	146	12666	0.4020961874007
51	12726	150	12540	0.1990274585602
52	6969	52	6969	7.1184066303867
52	6969	53	7353	0.21086101958067
52	6969	54	10041	0.45026772124365
52	6969	55	10937	0.23273284466081
52	6969	56	12729	0.21245504815512
52	6969	57	5946	0.002091026569243
52	6969	58	6842	0.057162453074585
52	6969	61	3900	-0.0015931631003756
52	6969	63	6588	-0.04604288969306
52	6969	86	6997	0.39465558146105
52	6969	95	5977	0.31340296174848
52	6969	96	6873	0.18846989596754
52	6969	107	7011	-0.19300157536744
52	6969	120	3945	0.12715397906561
52	6969	122	6633	0.17450916293291
52	6969	143	12921	-0.15752119778834
52	6969	147	6780	0.09334589498568
53	7353	53	7353	6.6070419014288
53	7353	55	10937	0.49572844569528
53	7353	56	12729	-0.19394403721734
53	7353	58	6842	0.0076738149488433
53	7353	62	5820	-0.0062988419504541
53	7353	63	6588	0.018914046973208
53	7353	87	7381	0.39465558146105
53	7353	96	6873	0.39536441171375
53	7353	108	7395	-0.19300157536744
53	7353	121	5865	0.21545354395474
53	7353	122	6633	-0.24851477307721
53	7353	131	3825	0.071524113224406
53	7353	132	5617	-0.10944230410265
53	7353	142	11385	0.12376034126307
53	7353	144	7290	0.12376034126307
54	10041	54	10041	6.8876074457243
54	10041	55	10937	0.39465558146105
54	10041	56	12729	-0.19300157536744
54	10041	57	5946	5.2881564525124e-05
54	10041	59	9914	0.057162453074585
54	10041	61	3900	0.00025960040766879
54	10041	64	9660	-0.04604288969306
54	10041	88	10069	0.39465558146105
54	10041	95	5977	0.057162453074585
54	10041	97	9945	0.18846989596754
54	10041	109	10083	-0.19300157536744
54	10041	120	3945	-0.04604288969306
54	10041	123	9705	0.17450916293291
54	10041	133	9201	0.097725131242428
54	10041	141	2040	0.00063457877430148
54	10041	142	11385	-0.18353096010516
54	10041	143	12921	0.24167619968025
54	10041	148	9852	0.09334589498568
55	10937	55	10937	7.2962329096398
55	10937	56	12729	0.44226045015945
55	10937	58	6842	5.2881564525124e-05
55	10937	59	9914	0.002091026569243
55	10937	60	10682	0.022790067669171
55	10937	89	10965	0.39465558146105
55	10937	96	6873	0.057162453074585
55	10937	97	9945	0.31340296174848
55	10937	98	10713	0.35145296253587
55	10937	110	10979	-0.19300157536744
55	10937	131	3825	-0.027880354256573
55	10937	133	9201	-0.10944230410265
55	10937	142	11385	0.36522199924949
55	10937	143	12921	0.29147246367214
55	10937	145	10874	0.12376034126307
56	12729	56	12729	6.7910120569967
56	12729	60	10682	0.00042457939283925
56	12729	63	6588	-0.00025960040766879
56	12729	64	9660	0.0015931631003756
56	12729	90	12757	0.39465558146105
56	12729	98	10713	0.1732311672849
56	12729	111	12771	-0.19300157536744
56	12729	122	6633	0.04604288969306
56	12729	123	9705	-0.12715397906561
56	12729	132	5617	-0.027880354256573
56	12729	133	9201	0.071524113224406
56	12729	143	12921	0.19368821423087
56	12729	146	12666	0.12376034126307
56	12729	150	12540	-0.09334589498568
57	5946	57	5946	7.6415735630637
57	5946	58	6842	0.39465558146105
57	5946	59	9914	0.23273284466081
57	5946	61	3900	0.0028556044843567
57	5946	62	5820	0.1732311672849
57	5946	91	5974	0.39465558146105
57	5946	95	5977	0.23273284466081
57	5946	99	3930	0.1732311672849
57	5946	100	5850	0.18846989596754
57	5946	125	5610	0.17450916293291
57	5946	135	5106	0.097725131242428
57	5946	141	2040	0.0069803665173163
57	5946	144	7290	-0.18353096010516
57	5946	146	12666	0.07494060820967
58	6842	58	6842	7.4959810010961
58	6842	59	9914	0.45026772124365
58	6842	60	10682	0.3755710131195
58	6842	62	5820	0.011725362936312
58	6842	63	6588	0.086261326192091
58	6842	92	6870	0.39465558146105
58	6842	96	6873	0.23273284466081
58	6842	100	5850	0.31340296174848
58	6842	101	6618	0.35145296253587
58	6842	124	3818	0.12715397906561
58	6842	135	5106	-0.10944230410265
58	6842	144	7290	0.36522199924949
58	6842	145	10874	0.12376034126307
58	6842	147	6780	0.29147246367214
59	9914	59	9914	7.4918225871584
59	9914	60	10682	0.24565090089961
59	9914	62	5820	0.00042457939283925
59	9914	64	9660	0.086261326192091
59	9914	93	9942	0.39465558146105
59	9914	97	9945	0.23273284466081
59	9914	100	5850	0.057162453074585
59	9914	102	9690	0.35145296253587
59	9914	124	3818	-0.04604288969306
59	9914	126	9194	0.24851477307721
59	9914	141	2040	-0.0039629431753389
59	9914	145	10874	0.4020961874007
59	9914	148	9852	0.29147246367214
60	10682	60	10682	7.6825423533258
60	10682	63	6588	0.00042457939283925
60	10682	64	9660	0.011725362936312
60	10682	94	10710	0.39465558146105
60	10682	98	10713	0.23273284466081
60	10682	101	6618	0.057162453074585
60	10682	102	9690	0.31340296174848
60	10682	126	9194	-0.21545354395474
60	10682	134	3570	-0.027880354256573
60	10682	145	10874	0.19368821423087
60	10682	146	12666	0.29147246367214
60	10682	149	10620	0.29147246367214
61	3900	61	3900	6.970049804819
61	3900	62	5820	0.40567911114168
61	3900	63	6588	0.19300157536744
61	3900	64	9660	-0.21245504815512
61	3900	99	3930	0.40567911114168
61	3900	103	3804	0.18846989596754
61	3900	116	3942	0.19300157536744
61	3900	120	3945	-0.21245504815512
61	3900	127	3564	0.17450916293291
61	3900	137	3060	0.097725131242428
61	3900	141	2040	0.03426725381228
61	3900	147	6780	-0.24167619968025
61	3900	148	9852	0.15752119778834
61	3900	149	10620	0.07494060820967
62	5820	62	5820	7.5291040901486
62	5820	63	6588	0.24565090089961
62	5820	64	9660	0.3755710131195
62	5820	100	5850	0.40567911114168
62	5820	103	3804	0.1732311672849
62	5820	104	5596	0.35145296253587
62	5820	117	5862	0.19300157536744
62	5820	121	5865	-0.21245504815512
62	5820	128	5100	0.24851477307721
62	5820	141	2040	-0.029166472042866
62	5820	147	6780	0.4020961874007
62	5820	148	9852	0.12376034126307
62	5820	150	12540	0.07494060820967
63	6588	63	6588	7.2687441109167
63	6588	64	9660	0.45026772124365
63	6588	101	6618	0.40567911114168
63	6588	104	5596	0.31340296174848
63	6588	118	6630	0.19300157536744
63	6588	122	6633	-0.21245504815512
63	6588	127	3564	0.12715397906561
63	6588	128	5100	-0.21545354395474
63	6588	137	3060	-0.071524113224406
63	6588	147	6780	0.19368821423087
63	6588	149	10620	0.12376034126307
63	6588	150	12540	0.15752119778834
64	9660	64	9660	7.3006461165702
64	9660	102	9690	0.40567911114168
64	9660	104	5596	0.057162453074585
64	9660	105	9180	0.39536441171375
64	9660	119	9702	0.19300157536744
64	9660	123	9705	-0.21245504815512
64	9660	127	3564	-0.04604288969306
64	9660	141	2040	0.012661794665591
64	9660	148	9852	0.19368821423087
64	9660	149	10620	0.4020961874007
64	9660	150	12540	-0.24167619968025
65	4035	65	4035	6.3554314174182
65	4035	66	11847	0.0056625267178813
65	4035	69	7755	0.031986555840033
65	4035	70	11595	-0.022041355355785
65	4035	82	7507	-0.10052404685017
65	4035	83	11091	0.052899252853884
65	4035	84	11475	0.024145095052702
65	4035	99	3930	0.07494060820967
65	4035	107	7011	0.1990274585602
65	4035	108	7395	0.090843190513623
65	4035	109	10083	-0.09334589498568
65	4035	110	10979	-0.077398327346855
65	4035	116	3942	0.15752119778834
65	4035	120	3945	-0.24167619968025
65	4035	124	3818	-0.077398327346855
65	4035	131	3825	0.090843190513623
65	4035	134	3570	0.024145095052702
66	11847	66	11847	7.5401563371344
66	11847	67	13639	0.44226045015945
66	11847	68	14535	-0.19300157536744
66	11847	69	7755	0.002091026569243
66	11847	70	11595	0.19668127686407
66	11847	74	11085	0.065292283697601
66	11847	75	11469	-0.12715397906561
66	11847	79	10062	0.011558584261405
66	11847	80	10958	-0.027880354256573
66	11847	83	11091	-0.14128940705337
66	11847	84	11475	0.21545354395474
66	11847	88	10069	-0.037653753496548
66	11847	89	10965	0.071524113224406
66	11847	93	9942	0.012661794665591
66	11847	109	10083	0.07710132107763
66	11847	110	10979	-0.10944230410265
66	11847	114	9957	-0.029166472042866
66	11847	116	3942	-0.0014278022421783
66	11847	139	11382	-0.024145095052702
67	13639	67	13639	7.8554506470781
67	13639	68	14535	0.39465558146105
67	13639	70	11595	0.011725362936312
67	13639	71	13131	0.099906697837265
67	13639	72	13515	0.31340296174848
67	13639	73	7501	0.0015931631003756
67	13639	79	10062	-0.0036176556187404
67	13639	81	12750	-0.027880354256573
67	13639	82	7507	-0.0062988419504541
67	13639	88	10069	0.014542430244409
67	13639	90	12757	0.071524113224406
67	13639	91	5974	0.0013220391131281
67	13639	109	10083	-0.037653753496548
67	13639	111	12771	-0.10944230410265
67	13639	112	5989	-0.0051161376400179
67	13639	119	9702	0.0039629431753389
67	13639	130	13422	-0.077398327346855
67	13639	138	13429	0.090843190513623
68	14535	68	14535	7.636751725862
68	14535	72	13515	0.039978462780993
68	14535	75	11469	0.008143760936869
68	14535	76	13005	-0.026625224434536
68	14535	78	7374	0.00074034190335173
68	14535	80	10958	-0.0036176556187404
68	14535	81	12750	0.011558584261405
68	14535	84	11475	-0.026625224434536
68	14535	85	13011	0.071390112108917
68	14535	87	7381	-0.0036176556187404
68	14535	89	10965	0.014542430244409
68	14535	90	12757	-0.037653753496548
68	14535	92	6870	0.0013220391131281
68	14535	94	10710	-0.0051161376400179
68	14535	106	14430	-0.07494060820967
68	14535	108	7395	0.011558584261405
68	14535	110	10979	-0.037653753496548
68	14535	111	12771	0.07710132107763
68	14535	113	6885	-0.0051161376400179
68	14535	115	10725	0.015705824663962
68	14535	118	6630	0.0014278022421783
68	14535	129	14445	0.24167619968025
68	14535	136	14451	-0.18353096010516
69	7755	69	7755	7.189527527258
69	7755	70	11595	0.3755710131195
69	7755	71	13131	0.19394403721734
69	7755	72	13515	-0.21245504815512
69	7755	73	7501	0.086261326192091
69	7755	77	6990	0.018914046973208
69	7755	78	7374	-0.04604288969306
69	7755	82	7507	0.32083119247152
69	7755	95	5977	-0.037653753496548
69	7755	96	6873	0.071524113224406
69	7755	99	3930	-0.0051161376400179
69	7755	100	5850	0.012661794665591
69	7755	107	7011	-0.21988154529546
69	7755	108	7395	0.24851477307721
69	7755	120	3945	0.015705824663962
69	7755	121	5865	-0.029166472042866
69	7755	124	3818	-0.0039629431753389
69	7755	144	7290	-0.024145095052702
70	11595	70	11595	7.9044478203181
70	11595	71	13131	0.31272536335836
70	11595	72	13515	0.40567911114168
70	11595	73	7501	0.00042457939283925
70	11595	74	11085	0.035580981744334
70	11595	75	11469	0.1732311672849
70	11595	79	10062	0.0062988419504541
70	11595	82	7507	0.0076738149488433
70	11595	83	11091	0.20359402342173
70	11595	84	11475	0.39536441171375
70	11595	98	10713	0.071524113224406
70	11595	99	3930	0.0013220391131281
70	11595	102	9690	0.012661794665591
70	11595	109	10083	-0.14128940705337
70	11595	120	3945	-0.0051161376400179
70	11595	123	9705	-0.029166472042866
70	11595	142	11385	0.090843190513623
71	13131	71	13131	7.7080841489914
71	13131	72	13515	0.21086101958067
71	13131	74	11085	0.0028556044843567
71	13131	76	13005	0.1732311672849
71	13131	77	6990	0.00025960040766879
71	13131	79	10062	-0.0015931631003756
71	13131	81	12750	0.04604288969306
71	13131	83	11091	0.035580981744334
71	13131	85	13011	0.39536441171375
71	13131	95	5977	0.0036176556187404
71	13131	107	7011	-0.018914046973208
71	13131	109	10083	0.065292283697601
71	13131	111	12771	-0.24851477307721
71	13131	126	9194	0.0039629431753389
71	13131	143	12921	0.090843190513623
71	13131	146	12666	0.024145095052702
72	13515	72	13515	7.9527334961445
72	13515	75	11469	0.0028556044843567
72	13515	76	13005	0.035580981744334
72	13515	78	7374	0.00025960040766879
72	13515	81	12750	-0.018914046973208
72	13515	84	11475	0.035580981744334
72	13515	85	13011	0.20359402342173
72	13515	97	9945	0.014542430244409
72	13515	100	5850	0.0013220391131281
72	13515	102	9690	-0.0051161376400179
72	13515	108	7395	-0.018914046973208
72	13515	111	12771	0.21988154529546
72	13515	121	5865	-0.0051161376400179
72	13515	123	9705	0.015705824663962
72	13515	125	5610	0.0014278022421783
72	13515	130	13422	0.15752119778834
73	7501	73	7501	7.3535805626598
73	7501	74	11085	0.49572844569528
73	7501	75	11469	0.23273284466081
73	7501	77	6990	0.0076738149488433
73	7501	78	7374	0.057162453074585
73	7501	82	7507	0.31272536335836
73	7501	86	6997	0.20359402342173
73	7501	87	7381	0.39536441171375
73	7501	95	5977	0.071390112108917
73	7501	104	5596	0.012661794665591
73	7501	112	5989	-0.14128940705337
73	7501	120	3945	-0.037653753496548
73	7501	122	6633	0.10944230410265
73	7501	127	3564	-0.0039629431753389
73	7501	129	14445	-0.077398327346855
74	11085	74	11085	7.7083966309636
74	11085	75	11469	0.21086101958067
74	11085	76	13005	0.40567911114168
74	11085	77	6990	5.2881564525124e-05
74	11085	79	10062	0.002091026569243
74	11085	80	10958	0.057162453074585
74	11085	83	11091	0.31272536335836
74	11085	86	6997	0.0076738149488433
74	11085	88	10069	0.099906697837265
74	11085	89	10965	0.39536441171375
74	11085	98	10713	0.21545354395474
74	11085	105	9180	0.012661794665591
74	11085	115	10725	-0.24851477307721
74	11085	120	3945	0.011558584261405
74	11085	129	14445	0.090843190513623
74	11085	149	10620	0.024145095052702
75	11469	75	11469	7.881175124512
75	11469	76	13005	0.31272536335836
75	11469	78	7374	5.2881564525124e-05
75	11469	80	10958	0.0076738149488433
75	11469	84	11475	0.31272536335836
75	11469	87	7381	0.0076738149488433
75	11469	89	10965	0.20359402342173
75	11469	97	9945	0.071390112108917
75	11469	98	10713	-0.14128940705337
75	11469	103	3804	0.0013220391131281
75	11469	114	9957	-0.14128940705337
75	11469	115	10725	0.21988154529546
75	11469	123	9705	0.07710132107763
75	11469	127	3564	0.0014278022421783
75	11469	129	14445	0.1990274585602
75	11469	142	11385	0.18353096010516
76	13005	76	13005	7.6488375670634
76	13005	80	10958	0.00042457939283925
76	13005	81	12750	0.022790067669171
76	13005	85	13011	0.31272536335836
76	13005	89	10965	0.035580981744334
76	13005	90	12757	0.32083119247152
76	13005	96	6873	0.0062988419504541
76	13005	97	9945	-0.026625224434536
76	13005	105	9180	-0.0051161376400179
76	13005	113	6885	-0.018914046973208
76	13005	114	9957	0.065292283697601
76	13005	121	5865	0.011558584261405
76	13005	128	5100	0.0014278022421783
76	13005	129	14445	-0.24776679614196
76	13005	143	12921	0.18353096010516
76	13005	150	12540	0.024145095052702
77	6990	77	6990	6.993759975386
77	6990	78	7374	0.21086101958067
77	6990	79	10062	0.45026772124365
77	6990	80	10958	0.23273284466081
77	6990	81	12750	0.21245504815512
77	6990	86	6997	0.49572844569528
77	6990	91	5974	0.099906697837265
77	6990	92	6870	0.39536441171375
77	6990	99	3930	0.026625224434536
77	6990	101	6618	0.21545354395474
77	6990	106	14430	-0.024145095052702
77	6990	107	7011	-0.19394403721734
77	6990	116	3942	-0.065292283697601
77	6990	118	6630	-0.24851477307721
77	6990	128	5100	0.029166472042866
77	6990	147	6780	-0.090843190513623
78	7374	78	7374	6.8431196277138
78	7374	80	10958	0.49572844569528
78	7374	81	12750	-0.19394403721734
78	7374	87	7381	0.49572844569528
78	7374	92	6870	0.20359402342173
78	7374	100	5850	0.071390112108917
78	7374	101	6618	-0.14128940705337
78	7374	103	3804	0.014542430244409
78	7374	104	5596	-0.037653753496548
78	7374	106	14430	-0.052899252853884
78	7374	108	7395	-0.19394403721734
78	7374	117	5862	-0.14128940705337
78	7374	118	6630	0.21988154529546
78	7374	124	3818	-0.037653753496548
78	7374	125	5610	0.07710132107763
78	7374	127	3564	0.015705824663962
78	7374	130	13422	0.09334589498568
78	7374	144	7290	0.18353096010516
79	10062	79	10062	6.6070419014288
79	10062	80	10958	0.39465558146105
79	10062	81	12750	-0.19300157536744
79	10062	88	10069	0.49572844569528
79	10062	91	5974	0.0076738149488433
79	10062	93	9942	0.39536441171375
79	10062	99	3930	-0.0062988419504541
79	10062	102	9690	0.21545354395474
79	10062	105	9180	0.071524113224406
79	10062	109	10083	-0.19394403721734
79	10062	116	3942	0.018914046973208
79	10062	119	9702	-0.24851477307721
79	10062	126	9194	-0.10944230410265
79	10062	130	13422	0.090843190513623
79	10062	148	9852	-0.090843190513623
80	10958	80	10958	7.3186450781686
80	10958	81	12750	0.44226045015945
80	10958	89	10965	0.49572844569528
80	10958	92	6870	0.0076738149488433
80	10958	93	9942	0.099906697837265
80	10958	94	10710	0.32083119247152
80	10958	103	3804	-0.0036176556187404
80	10958	105	9180	-0.037653753496548
80	10958	106	14430	0.10052404685017
80	10958	110	10979	-0.19394403721734
80	10958	124	3818	0.011558584261405
80	10958	126	9194	0.07710132107763
80	10958	145	10874	0.18353096010516
81	12750	81	12750	6.7504278599312
81	12750	90	12757	0.49572844569528
81	12750	94	10710	0.035580981744334
81	12750	101	6618	0.0062988419504541
81	12750	102	9690	-0.026625224434536
81	12750	104	5596	-0.0036176556187404
81	12750	105	9180	0.014542430244409
81	12750	106	14430	-0.096353754055206
81	12750	111	12771	-0.19394403721734
81	12750	118	6630	-0.018914046973208
81	12750	119	9702	0.065292283697601
81	12750	125	5610	0.011558584261405
81	12750	126	9194	-0.037653753496548
81	12750	128	5100	-0.0051161376400179
81	12750	130	13422	-0.17681234009523
81	12750	146	12666	0.18353096010516
81	12750	150	12540	0.090843190513623
82	7507	82	7507	7.3041266849989
82	7507	83	11091	0.49572844569528
82	7507	84	11475	0.23273284466081
82	7507	86	6997	0.035580981744334
82	7507	87	7381	0.1732311672849
82	7507	91	5974	0.0062988419504541
82	7507	95	5977	-0.026625224434536
82	7507	99	3930	-0.0036176556187404
82	7507	101	6618	0.027880354256573
82	7507	107	7011	0.32083119247152
82	7507	108	7395	0.35145296253587
82	7507	132	5617	-0.029166472042866
82	7507	134	3570	-0.0039629431753389
82	7507	136	14451	-0.077398327346855
82	7507	144	7290	0.077398327346855
83	11091	83	11091	7.6262138722766
83	11091	84	11475	0.21086101958067
83	11091	85	13011	0.40567911114168
83	11091	86	6997	0.00042457939283925
83	11091	88	10069	0.011725362936312
83	11091	89	10965	0.1732311672849
83	11091	94	10710	0.04604288969306
83	11091	98	10713	-0.12715397906561
83	11091	99	3930	0.00074034190335173
83	11091	107	7011	0.022790067669171
83	11091	109	10083	0.19668127686407
83	11091	110	10979	0.35145296253587
83	11091	133	9201	-0.029166472042866
83	11091	136	14451	0.090843190513623
83	11091	145	10874	0.077398327346855
84	11475	84	11475	7.6488375670634
84	11475	85	13011	0.31272536335836
84	11475	87	7381	0.00042457939283925
84	11475	89	10965	0.035580981744334
84	11475	93	9942	0.0062988419504541
84	11475	94	10710	-0.018914046973208
84	11475	97	9945	-0.026625224434536
84	11475	98	10713	0.065292283697601
84	11475	102	9690	0.011558584261405
84	11475	108	7395	0.022790067669171
84	11475	110	10979	0.32083119247152
84	11475	131	3825	-0.0051161376400179
84	11475	134	3570	0.0014278022421783
84	11475	136	14451	0.1990274585602
84	11475	139	11382	0.15752119778834
84	11475	142	11385	-0.24167619968025
85	13011	85	13011	7.368704690114
85	13011	89	10965	0.0028556044843567
85	13011	90	12757	0.086261326192091
85	13011	92	6870	0.00025960040766879
85	13011	93	9942	-0.0015931631003756
85	13011	96	6873	-0.0015931631003756
85	13011	97	9945	0.008143760936869
85	13011	100	5850	0.00074034190335173
85	13011	110	10979	0.086261326192091
85	13011	111	12771	0.39264561659904
85	13011	133	9201	0.015705824663962
85	13011	135	5106	0.0014278022421783
85	13011	136	14451	-0.24776679614196
85	13011	140	12918	0.15752119778834
85	13011	143	12921	-0.24167619968025
86	6997	86	6997	7.6590004422822
86	6997	87	7381	0.21086101958067
86	6997	88	10069	0.45026772124365
86	6997	89	10965	0.23273284466081
86	6997	90	12757	0.21245504815512
86	6997	91	5974	0.002091026569243
86	6997	92	6870	0.057162453074585
86	6997	95	5977	0.039978462780993
86	6997	96	6873	0.31340296174848
86	6997	107	7011	0.44226045015945
86	6997	112	5989	0.19668127686407
86	6997	113	6885	0.35145296253587
86	6997	137	3060	-0.0039629431753389
86	6997	147	6780	0.077398327346855
87	7381	87	7381	7.3186450781686
87	7381	89	10965	0.49572844569528
87	7381	90	12757	-0.19394403721734
87	7381	92	6870	0.0076738149488433
87	7381	96	6873	0.099906697837265
87	7381	103	3804	-0.0036176556187404
87	7381	104	5596	0.011558584261405
87	7381	108	7395	0.44226045015945
87	7381	113	6885	0.32083119247152
87	7381	131	3825	-0.037653753496548
87	7381	132	5617	0.07710132107763
87	7381	138	13429	0.09334589498568
88	10069	88	10069	7.2962329096398
88	10069	89	10965	0.39465558146105
88	10069	90	12757	-0.19300157536744
88	10069	91	5974	5.2881564525124e-05
88	10069	93	9942	0.057162453074585
88	10069	95	5977	0.002091026569243
88	10069	97	9945	0.31340296174848
88	10069	105	9180	-0.027880354256573
88	10069	109	10083	0.44226045015945
88	10069	112	5989	0.022790067669171
88	10069	114	9957	0.35145296253587
88	10069	133	9201	-0.10944230410265
88	10069	138	13429	0.090843190513623
88	10069	148	9852	0.077398327346855
89	10965	89	10965	7.7808684114378
89	10965	90	12757	0.44226045015945
89	10965	92	6870	5.2881564525124e-05
89	10965	93	9942	0.002091026569243
89	10965	94	10710	0.022790067669171
89	10965	96	6873	0.002091026569243
89	10965	97	9945	0.039978462780993
89	10965	98	10713	0.19668127686407
89	10965	103	3804	0.00074034190335173
89	10965	105	9180	0.011558584261405
89	10965	110	10979	0.44226045015945
89	10965	113	6885	0.022790067669171
89	10965	114	9957	0.19668127686407
89	10965	115	10725	0.39264561659904
89	10965	131	3825	0.011558584261405
89	10965	133	9201	0.07710132107763
89	10965	137	3060	0.0014278022421783
90	12757	90	12757	7.0924946637694
90	12757	94	10710	0.00042457939283925
90	12757	98	10713	0.011725362936312
90	12757	104	5596	0.00074034190335173
90	12757	105	9180	-0.0036176556187404
90	12757	111	12771	0.44226045015945
90	12757	115	10725	0.086261326192091
90	12757	132	5617	0.011558584261405
90	12757	133	9201	-0.037653753496548
90	12757	138	13429	-0.17681234009523
90	12757	150	12540	-0.077398327346855
91	5974	91	5974	7.4959810010961
91	5974	92	6870	0.39465558146105
91	5974	93	9942	0.23273284466081
91	5974	95	5977	0.45026772124365
91	5974	99	3930	0.011725362936312
91	5974	100	5850	0.31340296174848
91	5974	104	5596	0.12715397906561
91	5974	112	5989	0.3755710131195
91	5974	116	3942	0.086261326192091
91	5974	117	5862	0.35145296253587
91	5974	135	5106	-0.10944230410265
91	5974	140	12918	0.077398327346855
92	6870	92	6870	7.4263984770109
92	6870	93	9942	0.45026772124365
92	6870	94	10710	0.3755710131195
92	6870	96	6873	0.45026772124365
92	6870	100	5850	0.039978462780993
92	6870	101	6618	0.19668127686407
92	6870	103	3804	0.008143760936869
92	6870	106	14430	0.022041355355785
92	6870	113	6885	0.3755710131195
92	6870	117	5862	0.19668127686407
92	6870	118	6630	0.39264561659904
92	6870	135	5106	0.07710132107763
92	6870	137	3060	0.015705824663962
92	6870	140	12918	0.09334589498568
92	6870	147	6780	0.24167619968025
93	9942	93	9942	7.2902717150934
93	9942	94	10710	0.24565090089961
93	9942	97	9945	0.45026772124365
93	9942	100	5850	0.002091026569243
93	9942	102	9690	0.19668127686407
93	9942	103	3804	-0.0015931631003756
93	9942	105	9180	0.065292283697601
93	9942	114	9957	0.3755710131195
93	9942	117	5862	0.022790067669171
93	9942	119	9702	0.39264561659904
93	9942	139	11382	0.24776679614196
93	9942	140	12918	-0.1990274585602
93	9942	148	9852	0.24167619968025
94	10710	94	10710	7.3975155279503
94	10710	98	10713	0.45026772124365
94	10710	101	6618	0.002091026569243
94	10710	102	9690	0.039978462780993
94	10710	105	9180	-0.026625224434536
94	10710	106	14430	-0.031986555840033
94	10710	115	10725	0.3755710131195
94	10710	118	6630	0.022790067669171
94	10710	119	9702	0.19668127686407
94	10710	134	3570	0.011558584261405
94	10710	137	3060	-0.0051161376400179
94	10710	139	11382	-0.17681234009523
94	10710	149	10620	0.24167619968025
95	5977	95	5977	7.4918225871584
95	5977	96	6873	0.39465558146105
95	5977	97	9945	0.23273284466081
95	5977	99	3930	0.00042457939283925
95	5977	100	5850	0.057162453074585
95	5977	104	5596	-0.04604288969306
95	5977	112	5989	0.24565090089961
95	5977	120	3945	0.086261326192091
95	5977	121	5865	0.35145296253587
95	5977	132	5617	0.24851477307721
95	5977	141	2040	-0.0039629431753389
95	5977	143	12921	0.077398327346855
96	6873	96	6873	7.2902717150934
96	6873	97	9945	0.45026772124365
96	6873	98	10713	0.3755710131195
96	6873	100	5850	0.002091026569243
96	6873	101	6618	0.022790067669171
96	6873	103	3804	-0.0015931631003756
96	6873	113	6885	0.24565090089961
96	6873	121	5865	0.19668127686407
96	6873	122	6633	0.39264561659904
96	6873	131	3825	0.065292283697601
96	6873	143	12921	0.09334589498568
96	6873	147	6780	-0.15752119778834
97	9945	97	9945	7.1799030825145
97	9945	98	10713	0.24565090089961
97	9945	100	5850	5.2881564525124e-05
97	9945	102	9690	0.022790067669171
97	9945	103	3804	0.00025960040766879
97	9945	105	9180	-0.018914046973208
97	9945	114	9957	0.24565090089961
97	9945	121	5865	0.022790067669171
97	9945	123	9705	0.39264561659904
97	9945	131	3825	-0.018914046973208
97	9945	133	9201	0.21988154529546
97	9945	141	2040	0.0014278022421783
97	9945	142	11385	0.24776679614196
97	9945	143	12921	-0.1990274585602
97	9945	148	9852	-0.15752119778834
98	10713	98	10713	7.2446108878334
98	10713	101	6618	5.2881564525124e-05
98	10713	102	9690	0.002091026569243
98	10713	105	9180	0.0062988419504541
98	10713	115	10725	0.24565090089961
98	10713	122	6633	0.022790067669171
98	10713	123	9705	0.19668127686407
98	10713	133	9201	-0.14128940705337
98	10713	142	11385	-0.17681234009523
98	10713	149	10620	-0.15752119778834
99	3930	99	3930	7.5291040901486
99	3930	100	5850	0.40567911114168
99	3930	101	6618	0.19300157536744
99	3930	102	9690	-0.21245504815512
99	3930	103	3804	0.1732311672849
99	3930	116	3942	0.24565090089961
99	3930	120	3945	0.3755710131195
99	3930	124	3818	0.35145296253587
99	3930	134	3570	0.24851477307721
99	3930	141	2040	-0.029166472042866
99	3930	144	7290	-0.090843190513623
99	3930	145	10874	0.077398327346855
100	5850	100	5850	7.9706170797839
100	5850	101	6618	0.24565090089961
100	5850	102	9690	0.3755710131195
100	5850	103	3804	0.0028556044843567
100	5850	104	5596	0.086261326192091
100	5850	117	5862	0.24565090089961
100	5850	121	5865	0.3755710131195
100	5850	124	3818	0.086261326192091
100	5850	125	5610	0.39264561659904
100	5850	135	5106	0.21988154529546
100	5850	141	2040	0.015705824663962
100	5850	144	7290	0.24776679614196
101	6618	101	6618	7.5819760398439
101	6618	102	9690	0.45026772124365
101	6618	104	5596	0.011725362936312
101	6618	106	14430	-0.0056625267178813
101	6618	118	6630	0.24565090089961
101	6618	122	6633	0.3755710131195
101	6618	125	5610	0.19668127686407
101	6618	134	3570	0.065292283697601
101	6618	135	5106	-0.14128940705337
101	6618	144	7290	-0.17681234009523
101	6618	146	12666	0.09334589498568
102	9690	102	9690	7.4955098744303
102	9690	104	5596	0.00042457939283925
102	9690	105	9180	0.035580981744334
102	9690	119	9702	0.24565090089961
102	9690	123	9705	0.3755710131195
102	9690	125	5610	0.022790067669171
102	9690	126	9194	0.32083119247152
102	9690	134	3570	-0.018914046973208
102	9690	141	2040	-0.0051161376400179
102	9690	146	12666	-0.1990274585602
103	3804	103	3804	7.6390737072861
103	3804	104	5596	0.44226045015945
103	3804	105	9180	-0.19394403721734
103	3804	124	3818	0.44226045015945
103	3804	127	3564	0.39264561659904
103	3804	131	3825	-0.19394403721734
103	3804	137	3060	0.21988154529546
103	3804	141	2040	0.07710132107763
103	3804	147	6780	0.1990274585602
103	3804	148	9852	-0.09334589498568
104	5596	104	5596	7.8565851970079
104	5596	105	9180	0.49572844569528
104	5596	125	5610	0.44226045015945
104	5596	127	3564	0.086261326192091
104	5596	128	5100	0.32083119247152
104	5596	132	5617	-0.19394403721734
104	5596	141	2040	-0.037653753496548
104	5596	150	12540	-0.077398327346855
105	9180	105	9180	6.9750399015441
105	9180	126	9194	0.44226045015945
105	9180	128	5100	0.022790067669171
105	9180	133	9201	-0.19394403721734
105	9180	137	3060	-0.018914046973208
105	9180	141	2040	0.011558584261405
105	9180	148	9852	0.17681234009523
105	9180	149	10620	-0.24776679614196
105	9180	150	12540	0.090843190513623
106	14430	106	14430	6.7670519008519
106	14430	129	14445	0.3755710131195
106	14430	130	13422	0.19668127686407
106	14430	136	14451	0.19394403721734
106	14430	139	11382	0.065292283697601
106	14430	140	12918	-0.14128940705337
106	14430	144	7290	0.011558584261405
106	14430	145	10874	-0.037653753496548
106	14430	146	12666	0.07710132107763
106	14430	147	6780	-0.0051161376400179
106	14430	149	10620	0.015705824663962
106	14430	150	12540	-0.029166472042866
107	7011	107	7011	7.1827154202642
107	7011	108	7395	0.21086101958067
107	7011	109	10083	0.45026772124365
107	7011	110	10979	0.23273284466081
107	7011	111	12771	0.21245504815512
107	7011	112	5989	0.011725362936312
107	7011	113	6885	0.1732311672849
107	7011	116	3942	0.0015931631003756
107	7011	118	6630	0.04604288969306
107	7011	120	3945	-0.008143760936869
107	7011	122	6633	-0.12715397906561
107	7011	135	5106	-0.012661794665591
107	7011	136	14451	0.024145095052702
108	7395	108	7395	6.7504278599312
108	7395	110	10979	0.49572844569528
108	7395	111	12771	-0.19394403721734
108	7395	113	6885	0.035580981744334
108	7395	117	5862	0.0062988419504541
108	7395	118	6630	-0.018914046973208
108	7395	121	5865	-0.026625224434536
108	7395	122	6633	0.065292283697601
108	7395	124	3818	-0.0036176556187404
108	7395	125	5610	0.011558584261405
108	7395	131	3825	0.014542430244409
108	7395	132	5617	-0.037653753496548
108	7395	134	3570	-0.0051161376400179
108	7395	136	14451	0.052899252853884
108	7395	144	7290	-0.07494060820967
109	10083	109	10083	6.7910120569967
109	10083	110	10979	0.39465558146105
109	10083	111	12771	-0.19300157536744
109	10083	112	5989	0.00042457939283925
109	10083	114	9957	0.1732311672849
109	10083	116	3942	-0.00025960040766879
109	10083	119	9702	0.04604288969306
109	10083	120	3945	0.0015931631003756
109	10083	123	9705	-0.12715397906561
109	10083	126	9194	-0.027880354256573
109	10083	133	9201	0.071524113224406
110	10979	110	10979	7.0924946637694
110	10979	111	12771	0.44226045015945
110	10979	113	6885	0.00042457939283925
110	10979	114	9957	0.011725362936312
110	10979	115	10725	0.086261326192091
110	10979	124	3818	0.00074034190335173
110	10979	126	9194	0.011558584261405
110	10979	131	3825	-0.0036176556187404
110	10979	133	9201	-0.037653753496548
110	10979	136	14451	-0.10052404685017
110	10979	145	10874	-0.07494060820967
111	12771	111	12771	6.1832730803992
111	12771	115	10725	0.0028556044843567
111	12771	118	6630	0.00025960040766879
111	12771	119	9702	-0.0015931631003756
111	12771	122	6633	-0.0015931631003756
111	12771	123	9705	0.008143760936869
111	12771	125	5610	0.00074034190335173
111	12771	126	9194	-0.0036176556187404
111	12771	132	5617	-0.0036176556187404
111	12771	133	9201	0.014542430244409
111	12771	135	5106	0.0013220391131281
111	12771	136	14451	0.096353754055206
111	12771	146	12666	-0.07494060820967
112	5989	112	5989	7.6825423533258
112	5989	113	6885	0.39465558146105
112	5989	114	9957	0.23273284466081
112	5989	116	3942	0.00042457939283925
112	5989	117	5862	0.057162453074585
112	5989	120	3945	0.011725362936312
112	5989	121	5865	0.31340296174848
112	5989	128	5100	-0.027880354256573
112	5989	132	5617	-0.21545354395474
112	5989	138	13429	0.024145095052702
113	6885	113	6885	7.3975155279503
113	6885	114	9957	0.45026772124365
113	6885	115	10725	0.3755710131195
113	6885	117	5862	0.002091026569243
113	6885	118	6630	0.022790067669171
113	6885	121	5865	0.039978462780993
113	6885	122	6633	0.19668127686407
113	6885	128	5100	0.011558584261405
113	6885	129	14445	0.022041355355785
113	6885	131	3825	-0.026625224434536
113	6885	137	3060	-0.0051161376400179
113	6885	147	6780	-0.07494060820967
114	9957	114	9957	7.2446108878334
114	9957	115	10725	0.24565090089961
114	9957	117	5862	5.2881564525124e-05
114	9957	119	9702	0.022790067669171
114	9957	121	5865	0.002091026569243
114	9957	123	9705	0.19668127686407
114	9957	131	3825	0.0062988419504541
114	9957	133	9201	-0.14128940705337
114	9957	138	13429	-0.10052404685017
114	9957	148	9852	-0.07494060820967
115	10725	115	10725	7.1722785223929
115	10725	118	6630	5.2881564525124e-05
115	10725	119	9702	0.002091026569243
115	10725	122	6633	0.002091026569243
115	10725	123	9705	0.039978462780993
115	10725	127	3564	0.00074034190335173
115	10725	129	14445	-0.031986555840033
115	10725	133	9201	0.071390112108917
115	10725	137	3060	0.0013220391131281
115	10725	149	10620	-0.07494060820967
116	3942	116	3942	7.2687441109167
116	3942	117	5862	0.40567911114168
116	3942	118	6630	0.19300157536744
116	3942	119	9702	-0.21245504815512
116	3942	120	3945	0.45026772124365
116	3942	124	3818	0.31340296174848
116	3942	127	3564	0.12715397906561
116	3942	134	3570	-0.21545354395474
116	3942	137	3060	-0.071524113224406
116	3942	139	11382	0.024145095052702
117	5862	117	5862	7.5819760398439
117	5862	118	6630	0.24565090089961
117	5862	119	9702	0.3755710131195
117	5862	121	5865	0.45026772124365
117	5862	124	3818	0.011725362936312
117	5862	125	5610	0.19668127686407
117	5862	128	5100	0.065292283697601
117	5862	130	13422	0.022041355355785
117	5862	135	5106	-0.14128940705337
117	5862	140	12918	-0.052899252853884
118	6630	118	6630	7.0562948291445
118	6630	119	9702	0.45026772124365
118	6630	122	6633	0.45026772124365
118	6630	125	5610	0.039978462780993
118	6630	127	3564	0.008143760936869
118	6630	128	5100	-0.026625224434536
118	6630	134	3570	-0.026625224434536
118	6630	135	5106	0.071390112108917
118	6630	137	3060	0.014542430244409
119	9702	119	9702	6.9272926561929
119	9702	123	9705	0.45026772124365
119	9702	125	5610	0.002091026569243
119	9702	126	9194	0.099906697837265
119	9702	127	3564	-0.0015931631003756
119	9702	130	13422	-0.031986555840033
119	9702	134	3570	0.0062988419504541
119	9702	139	11382	-0.096353754055206
120	3945	120	3945	7.3006461165702
120	3945	121	5865	0.40567911114168
120	3945	122	6633	0.19300157536744
120	3945	123	9705	-0.21245504815512
120	3945	124	3818	0.057162453074585
120	3945	127	3564	-0.04604288969306
120	3945	131	3825	0.39536441171375
120	3945	141	2040	0.012661794665591
120	3945	142	11385	0.024145095052702
121	5865	121	5865	7.4955098744303
121	5865	122	6633	0.24565090089961
121	5865	123	9705	0.3755710131195
121	5865	124	3818	0.00042457939283925
121	5865	125	5610	0.022790067669171
121	5865	128	5100	-0.018914046973208
121	5865	131	3825	0.035580981744334
121	5865	132	5617	0.32083119247152
121	5865	141	2040	-0.0051161376400179
121	5865	143	12921	-0.052899252853884
122	6633	122	6633	6.9272926561929
122	6633	123	9705	0.45026772124365
122	6633	125	5610	0.002091026569243
122	6633	127	3564	-0.0015931631003756
122	6633	128	5100	0.0062988419504541
122	6633	129	14445	-0.0056625267178813
122	6633	132	5617	0.099906697837265
123	9705	123	9705	6.82404861258
123	9705	125	5610	5.2881564525124e-05
123	9705	126	9194	0.0076738149488433
123	9705	127	3564	0.00025960040766879
123	9705	132	5617	0.0076738149488433
123	9705	133	9201	0.20359402342173
123	9705	141	2040	0.0013220391131281
123	9705	142	11385	-0.096353754055206
124	3818	124	3818	7.8565851970079
124	3818	125	5610	0.44226045015945
124	3818	126	9194	-0.19394403721734
124	3818	127	3564	0.086261326192091
124	3818	131	3825	0.49572844569528
124	3818	134	3570	0.32083119247152
124	3818	141	2040	-0.037653753496548
124	3818	144	7290	0.10052404685017
124	3818	145	10874	-0.052899252853884
125	5610	125	5610	7.8532488510278
125	5610	126	9194	0.49572844569528
125	5610	127	3564	0.0028556044843567
125	5610	128	5100	0.035580981744334
125	5610	130	13422	-0.0056625267178813
125	5610	132	5617	0.49572844569528
125	5610	134	3570	0.035580981744334
125	5610	135	5106	0.20359402342173
125	5610	141	2040	0.014542430244409
125	5610	144	7290	-0.096353754055206
125	5610	146	12666	-0.052899252853884
126	9194	126	9194	6.8515470261331
126	9194	128	5100	0.00042457939283925
126	9194	133	9201	0.49572844569528
126	9194	135	5106	0.0076738149488433
126	9194	141	2040	-0.0036176556187404
126	9194	145	10874	-0.096353754055206
126	9194	146	12666	0.10052404685017
127	3564	127	3564	8.0985471992
127	3564	128	5100	0.31272536335836
127	3564	134	3570	0.31272536335836
127	3564	137	3060	0.20359402342173
127	3564	141	2040	0.071390112108917
127	3564	149	10620	-0.052899252853884
128	5100	128	5100	7.8478357017864
128	5100	135	5106	0.31272536335836
128	5100	137	3060	0.035580981744334
128	5100	141	2040	-0.026625224434536
128	5100	147	6780	-0.096353754055206
128	5100	150	12540	0.024145095052702
129	14445	129	14445	7.34298021268
129	14445	130	13422	0.002091026569243
129	14445	136	14451	0.31272536335836
129	14445	138	13429	0.099906697837265
129	14445	142	11385	0.026625224434536
129	14445	143	12921	-0.071390112108917
129	14445	147	6780	0.0013220391131281
129	14445	149	10620	-0.0051161376400179
129	14445	150	12540	0.012661794665591
130	13422	130	13422	7.3042084110532
130	13422	138	13429	0.49572844569528
130	13422	139	11382	0.035580981744334
130	13422	140	12918	0.20359402342173
130	13422	144	7290	0.0062988419504541
130	13422	146	12666	-0.14128940705337
130	13422	148	9852	-0.014542430244409
130	13422	150	12540	0.071524113224406
131	3825	131	3825	6.9750399015441
131	3825	132	5617	0.44226045015945
131	3825	133	9201	-0.19394403721734
131	3825	134	3570	0.022790067669171
131	3825	137	3060	-0.018914046973208
131	3825	141	2040	0.011558584261405
131	3825	142	11385	-0.022041355355785
132	5617	132	5617	6.8515470261331
132	5617	133	9201	0.49572844569528
132	5617	134	3570	0.00042457939283925
132	5617	135	5106	0.0076738149488433
132	5617	138	13429	-0.0056625267178813
132	5617	141	2040	-0.0036176556187404
133	9201	133	9201	5.8365430840528
133	9201	135	5106	5.2881564525124e-05
133	9201	137	3060	0.00025960040766879
133	9201	141	2040	0.00074034190335173
133	9201	143	12921	0.031986555840033
134	3570	134	3570	7.8478357017864
134	3570	135	5106	0.31272536335836
134	3570	137	3060	0.035580981744334
134	3570	139	11382	-0.0056625267178813
134	3570	141	2040	-0.026625224434536
134	3570	144	7290	-0.031986555840033
135	5106	135	5106	7.549328884872
135	5106	137	3060	0.0028556044843567
135	5106	140	12918	-0.0056625267178813
135	5106	141	2040	0.008143760936869
135	5106	146	12666	0.022041355355785
136	14451	136	14451	6.9881256850566
136	14451	138	13429	0.011725362936312
136	14451	139	11382	0.0015931631003756
136	14451	140	12918	-0.0062988419504541
136	14451	142	11385	-0.008143760936869
136	14451	143	12921	0.026625224434536
136	14451	144	7290	-0.00074034190335173
136	14451	145	10874	0.0036176556187404
136	14451	146	12666	-0.011558584261405
137	3060	137	3060	8.2783493260004
137	3060	141	2040	0.039978462780993
137	3060	147	6780	-0.031986555840033
137	3060	149	10620	0.022041355355785
138	13429	138	13429	7.4003951695094
138	13429	139	11382	0.00042457939283925
138	13429	140	12918	0.0076738149488433
138	13429	142	11385	0.011725362936312
138	13429	143	12921	0.099906697837265
138	13429	148	9852	0.0036176556187404
138	13429	150	12540	-0.027880354256573
139	11382	139	11382	7.3032517354768
139	11382	140	12918	0.31272536335836
139	11382	142	11385	0.45026772124365
139	11382	144	7290	0.002091026569243
139	11382	145	10874	0.099906697837265
139	11382	148	9852	0.026625224434536
139	11382	149	10620	-0.065292283697601
140	12918	140	12918	7.3677672441974
140	12918	143	12921	0.45026772124365
140	12918	145	10874	0.011725362936312
140	12918	146	12666	0.19668127686407
140	12918	147	6780	0.0015931631003756
140	12918	148	9852	-0.008143760936869
140	12918	150	12540	-0.12715397906561
141	2040	141	2040	8.158356248678
141	2040	148	9852	0.0056625267178813
142	11385	142	11385	6.7071418956599
142	11385	143	12921	0.31272536335836
142	11385	144	7290	5.2881564525124e-05
142	11385	145	10874	0.0076738149488433
142	11385	148	9852	-0.0062988419504541
142	11385	149	10620	0.018914046973208
143	12921	143	12921	6.7834499932696
143	12921	145	10874	0.00042457939283925
143	12921	146	12666	0.022790067669171
143	12921	147	6780	-0.00025960040766879
143	12921	148	9852	0.0015931631003756
143	12921	150	12540	0.04604288969306
144	7290	144	7290	6.5650972059304
144	7290	145	10874	0.49572844569528
144	7290	146	12666	-0.19394403721734
144	7290	147	6780	0.035580981744334
145	10874	145	10874	7.4934907601485
145	10874	146	12666	0.44226045015945
145	10874	147	6780	0.00042457939283925
145	10874	148	9852	0.011725362936312
145	10874	149	10620	0.086261326192091
146	12666	146	12666	7.0515354883372
146	12666	149	10620	0.0028556044843567
146	12666	150	12540	0.1732311672849
147	6780	147	6780	6.8535180662654
147	6780	148	9852	0.45026772124365
147	6780	149	10620	0.3755710131195
147	6780	150	12540	-0.21245504815512
148	9852	148	9852	7.0709093706132
148	9852	149	10620	0.24565090089961
148	9852	150	12540	0.19300157536744
149	10620	149	10620	7.2102763302117
149	10620	150	12540	0.40567911114168
150	12540	150	12540	6.3554314174182


==> projectorsRefWfsAndOptimCode/8elProjectors/8elP11.txt <==
i	state_i	j	state_j	H[i][j]
0	7815	0	7815	1.4285714285714
0	7815	3	7563	-0.17644550245419
0	7815	5	7053	0.13667409850366
0	7815	7	6030	-0.08578293953844
0	7815	9	7059	-0.14115640196335
0	7815	11	6037	0.15047323008384
0	7815	12	3990	-0.13289435848844
0	7815	24	6051	0.038461538461538
0	7815	25	4005	-0.13461538461538
0	7815	65	4035	-0.077704041888632
0	7815	108	7395	0.20169400926349
0	7815	113	6885	-0.15623150778146
0	7815	117	5862	0.098058067569092
1	11655	1	11655	1.6373626373626
1	11655	3	7563	-0.056901964772549
1	11655	4	11147	-0.19962529807236
1	11655	6	10125	0.21280128275865
1	11655	8	15375	0.15623150778146
1	11655	10	10131	0.027472527472527
1	11655	12	3990	-0.17857142857143
1	11655	25	4005	-0.13289435848844
1	11655	65	4035	0.09397050206861
1	11655	66	11847	-0.25800784355767
1	11655	115	10725	-0.15623150778146
1	11655	119	9702	0.098058067569092
2	13191	2	13191	1.7582417582418
2	13191	4	11147	-0.25771515163865
2	13191	5	7053	0.2276078590902
2	13191	6	10125	0.038461538461538
2	13191	7	6030	-0.071428571428571
2	13191	9	7059	-0.073460120643522
2	13191	10	10131	0.21280128275865
2	13191	11	6037	-0.18794100413722
2	13191	13	14871	0.20169400926349
2	13191	24	6051	0.08578293953844
2	13191	26	13863	-0.235527859883
2	13191	111	12771	-0.20169400926349
3	7563	3	7563	1.5686813186813
3	7563	5	7053	-0.11704070551726
3	7563	7	6030	0.073460120643522
3	7563	8	15375	-0.098058067569092
3	7563	9	7059	-0.027472527472527
3	7563	14	3993	-0.096153846153846
3	7563	24	6051	-0.14115640196335
3	7563	65	4035	-0.14971897355427
3	7563	69	7755	-0.25800784355767
3	7563	108	7395	-0.235527859883
3	7563	122	6633	-0.15623150778146
3	7563	125	5610	0.098058067569092
4	11147	4	11147	1.8708791208791
4	11147	5	7053	-0.24263079303098
4	11147	6	10125	-0.25771515163865
4	11147	10	10131	-0.19962529807236
4	11147	14	3993	-0.18794100413722
4	11147	28	11819	-0.235527859883
4	11147	110	10979	-0.235527859883
4	11147	126	9194	0.098058067569092
5	7053	5	7053	1.6593406593407
5	7053	7	6030	-0.056901964772549
5	7053	11	6037	-0.19962529807236
5	7053	14	3993	0.21280128275865
5	7053	25	4005	-0.13667409850366
5	7053	31	7725	-0.235527859883
5	7053	113	6885	-0.235527859883
5	7053	122	6633	0.20169400926349
5	7053	128	5100	0.098058067569092
6	10125	6	10125	1.543956043956
6	10125	7	6030	-0.25
6	10125	14	3993	-0.073460120643522
6	10125	17	11805	-0.20169400926349
6	10125	114	9957	-0.235527859883
6	10125	123	9705	0.20169400926349
7	6030	7	6030	1.6346153846154
7	6030	12	3990	-0.11704070551726
7	6030	20	7710	-0.20169400926349
7	6030	117	5862	-0.235527859883
7	6030	125	5610	0.20169400926349
7	6030	128	5100	-0.15623150778146
8	15375	8	15375	2.3351648351648
8	15375	13	14871	-0.027472527472527
8	15375	15	13851	-0.027472527472527
8	15375	16	14619	-0.14115640196335
8	15375	17	11805	0.096153846153846
8	15375	18	13597	0.15047323008384
8	15375	19	14493	-0.14971897355427
8	15375	20	7710	-0.17857142857143
8	15375	21	11550	-0.13289435848844
8	15375	23	13470	0.09397050206861
8	15375	26	13863	-0.14115640196335
8	15375	27	14631	0.038461538461538
8	15375	28	11819	0.15047323008384
8	15375	29	13611	0.038461538461538
8	15375	30	14507	0.072892852535284
8	15375	31	7725	-0.13289435848844
8	15375	32	11565	-0.13461538461538
8	15375	34	13485	-0.077704041888632
8	15375	35	7470	0.25
8	15375	37	11438	0.068626351630752
8	15375	66	11847	-0.14971897355427
8	15375	67	13639	0.072892852535284
8	15375	68	14535	-0.043956043956044
8	15375	69	7755	0.09397050206861
8	15375	70	11595	-0.077704041888632
8	15375	72	13515	-0.043956043956044
8	15375	73	7501	0.068626351630752
8	15375	75	11469	0.15384615384615
8	15375	78	7374	-0.28571428571429
8	15375	129	14445	0.15623150778146
8	15375	130	13422	-0.098058067569092
9	7059	9	7059	1.478021978022
9	7059	11	6037	-0.25771515163865
9	7059	12	3990	0.2276078590902
9	7059	13	14871	-0.098058067569092
9	7059	14	3993	0.038461538461538
9	7059	24	6051	-0.17644550245419
9	7059	39	7731	-0.235527859883
9	7059	107	7011	-0.25800784355767
9	7059	135	5106	0.098058067569092
10	10131	10	10131	1.6016483516484
10	10131	11	6037	-0.24263079303098
10	10131	12	3990	-0.071428571428571
10	10131	14	3993	0.2276078590902
10	10131	15	13851	-0.15623150778146
10	10131	109	10083	-0.25800784355767
10	10131	133	9201	0.15623150778146
11	6037	11	6037	1.7142857142857
11	6037	12	3990	-0.24263079303098
11	6037	14	3993	-0.25771515163865
11	6037	112	5989	-0.25800784355767
11	6037	132	5617	0.20169400926349
12	3990	12	3990	1.7527472527473
12	3990	20	7710	0.15623150778146
12	3990	116	3942	-0.25800784355767
12	3990	134	3570	0.20169400926349
12	3990	137	3060	-0.15623150778146
13	14871	13	14871	2.0302197802198
13	14871	15	13851	0.010989010989011
13	14871	16	14619	-0.17644550245419
13	14871	17	11805	-0.038461538461538
13	14871	20	7710	0.071428571428571
13	14871	22	13086	0.08578293953844
13	14871	26	13863	-0.17644550245419
13	14871	27	14631	-0.096153846153846
13	14871	39	7731	0.08578293953844
13	14871	41	13107	0.038461538461538
13	14871	44	11061	-0.13461538461538
13	14871	46	12981	-0.077704041888632
13	14871	47	6966	0.25
13	14871	50	10934	0.068626351630752
13	14871	68	14535	0.10989010989011
13	14871	83	11091	-0.077704041888632
13	14871	85	13011	-0.043956043956044
13	14871	86	6997	0.068626351630752
13	14871	89	10965	0.15384615384615
13	14871	92	6870	-0.28571428571429
13	14871	136	14451	0.20169400926349
13	14871	140	12918	-0.098058067569092
14	3993	14	3993	1.6428571428571
14	3993	17	11805	0.098058067569092
14	3993	120	3945	-0.25800784355767
14	3993	131	3825	0.235527859883
14	3993	141	2040	-0.098058067569092
15	13851	15	13851	1.6181318681319
15	13851	17	11805	-0.038461538461538
15	13851	20	7710	0.071428571428571
15	13851	29	13611	-0.096153846153846
15	13851	41	13107	0.038461538461538
15	13851	42	13491	-0.060189292033535
15	13851	54	10041	-0.13461538461538
15	13851	57	5946	0.25
15	13851	59	9914	0.068626351630752
15	13851	71	13131	-0.060189292033535
15	13851	72	13515	0.10989010989011
15	13851	85	13011	-0.043956043956044
15	13851	95	5977	0.068626351630752
15	13851	97	9945	0.15384615384615
15	13851	100	5850	-0.28571428571429
15	13851	143	12921	-0.15623150778146
16	14619	16	14619	2.1098901098901
16	14619	18	13597	-0.25771515163865
16	14619	21	11550	0.2276078590902
16	14619	22	13086	-0.073460120643522
16	14619	29	13611	-0.17644550245419
16	14619	30	14507	-0.04256025655173
16	14619	40	11571	0.13667409850366
16	14619	41	13107	-0.14115640196335
16	14619	52	6969	0.13289435848844
16	14619	56	12729	-0.077704041888632
16	14619	60	10682	0.068626351630752
16	14619	71	13131	0.19328636372899
16	14619	83	11091	-0.14971897355427
16	14619	98	10713	0.15384615384615
16	14619	101	6618	-0.28571428571429
16	14619	136	14451	-0.235527859883
16	14619	146	12666	-0.098058067569092
17	11805	17	11805	1.7417582417582
17	11805	20	7710	-0.25
17	11805	32	11565	-0.096153846153846
17	11805	44	11061	0.038461538461538
17	11805	45	11445	-0.060189292033535
17	11805	54	10041	0.038461538461538
17	11805	55	10937	0.072892852535284
17	11805	61	3900	0.25
17	11805	74	11085	-0.060189292033535
17	11805	75	11469	0.10989010989011
17	11805	88	10069	0.072892852535284
17	11805	89	10965	-0.043956043956044
17	11805	97	9945	-0.043956043956044
17	11805	103	3804	-0.28571428571429
17	11805	142	11385	-0.20169400926349
17	11805	148	9852	0.098058067569092
18	13597	18	13597	1.7857142857143
18	13597	21	11550	-0.24263079303098
18	13597	33	13101	-0.11655606283295
18	13597	34	13485	-0.04256025655173
18	13597	54	10041	0.15047323008384
18	13597	56	12729	0.072892852535284
18	13597	64	9660	0.068626351630752
18	13597	88	10069	-0.14971897355427
18	13597	90	12757	-0.043956043956044
18	13597	95	5977	0.09397050206861
18	13597	104	5596	-0.28571428571429
18	13597	138	13429	-0.235527859883
19	14493	19	14493	1.7664835164835
19	14493	23	13470	-0.056901964772549
19	14493	34	13485	-0.17644550245419
19	14493	45	11445	0.13667409850366
19	14493	46	12981	-0.14115640196335
19	14493	53	7353	-0.08578293953844
19	14493	55	10937	0.15047323008384
19	14493	56	12729	0.038461538461538
19	14493	63	6588	-0.25
19	14493	76	13005	0.19328636372899
19	14493	89	10965	-0.14971897355427
19	14493	90	12757	0.072892852535284
19	14493	96	6873	0.09397050206861
19	14493	98	10713	-0.077704041888632
19	14493	129	14445	-0.25800784355767
19	14493	150	12540	-0.098058067569092
20	7710	20	7710	2.0714285714286
20	7710	35	7470	-0.096153846153846
20	7710	47	6966	0.038461538461538
20	7710	48	7350	-0.060189292033535
20	7710	57	5946	0.038461538461538
20	7710	58	6842	0.072892852535284
20	7710	61	3900	-0.13461538461538
20	7710	62	5820	-0.077704041888632
20	7710	77	6990	-0.060189292033535
20	7710	78	7374	0.10989010989011
20	7710	91	5974	0.072892852535284
20	7710	92	6870	-0.043956043956044
20	7710	99	3930	-0.077704041888632
20	7710	100	5850	-0.043956043956044
20	7710	103	3804	0.15384615384615
20	7710	144	7290	-0.20169400926349
20	7710	147	6780	0.15623150778146
21	11550	21	11550	1.7252747252747
21	11550	36	11054	-0.11655606283295
21	11550	37	11438	-0.04256025655173
21	11550	49	10038	0.14115640196335
21	11550	60	10682	0.072892852535284
21	11550	61	3900	-0.13289435848844
21	11550	64	9660	-0.077704041888632
21	11550	79	10062	-0.19328636372899
21	11550	94	10710	-0.043956043956044
21	11550	99	3930	0.09397050206861
21	11550	102	9690	-0.043956043956044
21	11550	139	11382	-0.235527859883
21	11550	149	10620	0.15623150778146
22	13086	22	13086	1.4230769230769
22	13086	38	12974	-0.04256025655173
22	13086	49	10038	-0.13667409850366
22	13086	51	12726	0.060189292033535
22	13086	57	5946	0.08578293953844
22	13086	81	12750	-0.10989010989011
22	13086	105	9180	-0.15384615384615
22	13086	140	12918	-0.235527859883
22	13086	146	12666	0.20169400926349
23	13470	23	13470	1.5054945054945
23	13470	38	12974	-0.11655606283295
23	13470	51	12726	-0.038461538461538
23	13470	59	9914	0.15047323008384
23	13470	62	5820	-0.13289435848844
23	13470	64	9660	-0.13461538461538
23	13470	81	12750	0.060189292033535
23	13470	93	9942	-0.14971897355427
23	13470	100	5850	0.09397050206861
23	13470	102	9690	-0.077704041888632
23	13470	104	5596	0.068626351630752
23	13470	130	13422	-0.25800784355767
23	13470	150	12540	0.15623150778146
24	6051	24	6051	1.1538461538462
24	6051	25	4005	-0.038461538461538
24	6051	26	13863	-0.098058067569092
24	6051	39	7731	0.20169400926349
25	4005	25	4005	1.1538461538462
25	4005	31	7725	0.15623150778146
26	13863	26	13863	2.1098901098901
26	13863	28	11819	-0.25771515163865
26	13863	29	13611	-0.17644550245419
26	13863	31	7725	0.2276078590902
26	13863	33	13101	0.13667409850366
26	13863	39	7731	-0.073460120643522
26	13863	41	13107	-0.14115640196335
26	13863	42	13491	0.19328636372899
26	13863	46	12981	-0.14971897355427
26	13863	49	10038	0.13289435848844
26	13863	67	13639	-0.04256025655173
26	13863	109	10083	-0.077704041888632
26	13863	112	5989	0.068626351630752
26	13863	114	9957	0.15384615384615
26	13863	117	5862	-0.28571428571429
27	14631	27	14631	1.793956043956
27	14631	29	13611	0.010989010989011
27	14631	32	11565	-0.038461538461538
27	14631	33	13101	-0.21280128275865
27	14631	35	7470	0.071428571428571
27	14631	36	11054	0.18794100413722
27	14631	40	11571	-0.21280128275865
27	14631	41	13107	-0.027472527472527
27	14631	43	7477	0.18794100413722
27	14631	44	11061	0.096153846153846
27	14631	47	6966	-0.17857142857143
27	14631	51	12726	-0.09397050206861
27	14631	68	14535	-0.15384615384615
27	14631	107	7011	-0.09397050206861
27	14631	111	12771	-0.043956043956044
27	14631	115	10725	0.15384615384615
27	14631	118	6630	-0.28571428571429
28	11819	28	11819	1.7857142857143
28	11819	31	7725	-0.24263079303098
28	11819	40	11571	-0.11655606283295
28	11819	54	10041	0.15047323008384
28	11819	55	10937	-0.14971897355427
28	11819	59	9914	0.09397050206861
28	11819	70	11595	-0.04256025655173
28	11819	109	10083	0.072892852535284
28	11819	110	10979	-0.043956043956044
28	11819	120	3945	0.068626351630752
28	11819	124	3818	-0.28571428571429
29	13611	29	13611	1.7664835164835
29	13611	32	11565	-0.038461538461538
29	13611	33	13101	-0.11704070551726
29	13611	35	7470	0.071428571428571
29	13611	40	11571	-0.11704070551726
29	13611	41	13107	-0.027472527472527
29	13611	42	13491	-0.22570984512576
29	13611	54	10041	0.096153846153846
29	13611	56	12729	-0.14971897355427
29	13611	57	5946	-0.17857142857143
29	13611	71	13131	-0.22570984512576
29	13611	72	13515	-0.15384615384615
29	13611	109	10083	-0.14971897355427
29	13611	111	12771	-0.043956043956044
29	13611	123	9705	0.15384615384615
29	13611	125	5610	-0.28571428571429
30	14507	30	14507	1.6923076923077
30	14507	34	13485	-0.25771515163865
30	14507	37	11438	0.2276078590902
30	14507	38	12974	-0.073460120643522
30	14507	42	13491	-0.19962529807236
30	14507	53	7353	0.18794100413722
30	14507	55	10937	0.096153846153846
30	14507	56	12729	0.15047323008384
30	14507	58	6842	-0.17857142857143
30	14507	60	10682	-0.13289435848844
30	14507	110	10979	-0.14971897355427
30	14507	111	12771	0.072892852535284
30	14507	122	6633	-0.068626351630752
31	7725	31	7725	1.7252747252747
31	7725	43	7477	-0.11655606283295
31	7725	52	6969	0.14115640196335
31	7725	53	7353	-0.19328636372899
31	7725	61	3900	-0.13289435848844
31	7725	62	5820	0.09397050206861
31	7725	73	7501	-0.04256025655173
31	7725	112	5989	0.072892852535284
31	7725	113	6885	-0.043956043956044
31	7725	120	3945	-0.077704041888632
31	7725	121	5865	-0.043956043956044
32	11565	32	11565	1.5879120879121
32	11565	35	7470	-0.25
32	11565	44	11061	-0.027472527472527
32	11565	45	11445	-0.22570984512576
32	11565	54	10041	-0.027472527472527
32	11565	61	3900	-0.17857142857143
32	11565	64	9660	0.09397050206861
32	11565	74	11085	-0.22570984512576
32	11565	75	11469	-0.15384615384615
32	11565	115	10725	-0.043956043956044
32	11565	120	3945	0.09397050206861
32	11565	123	9705	-0.043956043956044
32	11565	127	3564	-0.28571428571429
33	13101	33	13101	1.8186813186813
33	13101	36	11054	-0.24263079303098
33	13101	44	11061	-0.11704070551726
33	13101	46	12981	-0.22570984512576
33	13101	52	6969	0.073460120643522
33	13101	54	10041	-0.21280128275865
33	13101	56	12729	0.19328636372899
33	13101	76	13005	-0.15384615384615
33	13101	128	5100	-0.28571428571429
34	13485	34	13485	1.5604395604396
34	13485	37	11438	-0.24263079303098
34	13485	45	11445	-0.11704070551726
34	13485	46	12981	-0.027472527472527
34	13485	53	7353	0.073460120643522
34	13485	56	12729	-0.14115640196335
34	13485	62	5820	-0.17857142857143
34	13485	64	9660	-0.13289435848844
34	13485	76	13005	-0.22570984512576
34	13485	114	9957	-0.14971897355427
34	13485	121	5865	0.09397050206861
34	13485	123	9705	-0.077704041888632
35	7470	35	7470	1.9175824175824
35	7470	47	6966	-0.027472527472527
35	7470	48	7350	-0.22570984512576
35	7470	57	5946	-0.027472527472527
35	7470	61	3900	0.096153846153846
35	7470	63	6588	0.14971897355427
35	7470	77	6990	-0.22570984512576
35	7470	78	7374	-0.15384615384615
35	7470	116	3942	0.14971897355427
35	7470	118	6630	-0.043956043956044
35	7470	125	5610	-0.043956043956044
35	7470	127	3564	0.15384615384615
36	11054	36	11054	1.5164835164835
36	11054	49	10038	-0.19962529807236
36	11054	50	10934	-0.22570984512576
36	11054	60	10682	0.19328636372899
36	11054	61	3900	0.18794100413722
36	11054	80	10958	-0.15384615384615
36	11054	126	9194	-0.043956043956044
37	11438	37	11438	1.3489010989011
37	11438	50	10934	-0.027472527472527
37	11438	59	9914	-0.027472527472527
37	11438	60	10682	-0.14115640196335
37	11438	64	9660	0.15047323008384
37	11438	80	10958	-0.22570984512576
37	11438	119	9702	-0.072892852535284
37	11438	124	3818	0.09397050206861
37	11438	127	3564	0.068626351630752
38	12974	38	12974	1.1703296703297
38	12974	50	10934	-0.11704070551726
38	12974	51	12726	-0.11655606283295
38	12974	58	6842	0.073460120643522
38	12974	59	9914	-0.21280128275865
38	12974	62	5820	0.18794100413722
38	12974	81	12750	-0.04256025655173
38	12974	126	9194	-0.077704041888632
38	12974	128	5100	0.068626351630752
39	7731	39	7731	1.4230769230769
39	7731	52	6969	-0.13667409850366
39	7731	57	5946	0.08578293953844
39	7731	82	7507	-0.04256025655173
39	7731	107	7011	0.060189292033535
39	7731	108	7395	-0.10989010989011
39	7731	131	3825	-0.15384615384615
40	11571	40	11571	1.8186813186813
40	11571	43	7477	-0.24263079303098
40	11571	44	11061	-0.11704070551726
40	11571	49	10038	0.073460120643522
40	11571	54	10041	-0.21280128275865
40	11571	83	11091	-0.22570984512576
40	11571	84	11475	-0.15384615384615
40	11571	109	10083	0.19328636372899
40	11571	134	3570	-0.28571428571429
41	13107	41	13107	1.3956043956044
41	13107	44	11061	-0.038461538461538
41	13107	47	6966	0.071428571428571
41	13107	49	10038	-0.2276078590902
41	13107	52	6969	-0.2276078590902
41	13107	54	10041	-0.038461538461538
41	13107	57	5946	0.071428571428571
41	13107	85	13011	-0.15384615384615
41	13107	111	12771	0.10989010989011
41	13107	133	9201	0.15384615384615
41	13107	135	5106	-0.28571428571429
42	13491	42	13491	1.7582417582418
42	13491	45	11445	-0.038461538461538
42	13491	46	12981	-0.11704070551726
42	13491	48	7350	0.071428571428571
42	13491	53	7353	-0.2276078590902
42	13491	56	12729	0.13667409850366
42	13491	59	9914	-0.18794100413722
42	13491	85	13011	-0.22570984512576
42	13491	111	12771	-0.060189292033535
42	13491	132	5617	-0.068626351630752
43	7477	43	7477	1.5164835164835
43	7477	52	6969	-0.19962529807236
43	7477	61	3900	0.18794100413722
43	7477	86	6997	-0.22570984512576
43	7477	87	7381	-0.15384615384615
43	7477	112	5989	0.19328636372899
43	7477	132	5617	-0.043956043956044
44	11061	44	11061	1.217032967033
44	11061	47	6966	-0.25
44	11061	49	10038	-0.056901964772549
44	11061	52	6969	-0.056901964772549
44	11061	54	10041	0.010989010989011
44	11061	61	3900	0.071428571428571
44	11061	89	10965	-0.15384615384615
44	11061	115	10725	0.10989010989011
44	11061	133	9201	-0.043956043956044
44	11061	137	3060	-0.28571428571429
45	11445	45	11445	1.5796703296703
45	11445	48	7350	-0.25
45	11445	53	7353	-0.056901964772549
45	11445	55	10937	-0.19962529807236
45	11445	64	9660	-0.08578293953844
45	11445	89	10965	-0.22570984512576
45	11445	114	9957	0.19328636372899
45	11445	115	10725	-0.060189292033535
45	11445	131	3825	0.09397050206861
46	12981	46	12981	1.5604395604396
46	12981	50	10934	-0.24263079303098
46	12981	55	10937	-0.25771515163865
46	12981	56	12729	-0.17644550245419
46	12981	62	5820	0.071428571428571
46	12981	90	12757	-0.04256025655173
46	12981	133	9201	-0.077704041888632
47	6966	47	6966	1.3653846153846
47	6966	57	5946	0.010989010989011
47	6966	61	3900	-0.038461538461538
47	6966	92	6870	-0.15384615384615
47	6966	118	6630	0.10989010989011
47	6966	135	5106	-0.043956043956044
47	6966	137	3060	0.15384615384615
48	7350	48	7350	1.8186813186813
48	7350	58	6842	-0.19962529807236
48	7350	62	5820	0.21280128275865
48	7350	63	6588	-0.13667409850366
48	7350	92	6870	-0.22570984512576
48	7350	117	5862	0.19328636372899
48	7350	118	6630	-0.060189292033535
48	7350	134	3570	0.077704041888632
49	10038	49	10038	1.4725274725275
49	10038	57	5946	-0.056901964772549
49	10038	61	3900	-0.2276078590902
49	10038	93	9942	-0.15384615384615
49	10038	119	9702	0.10989010989011
50	10934	50	10934	1.2582417582418
50	10934	58	6842	-0.056901964772549
50	10934	59	9914	0.010989010989011
50	10934	60	10682	-0.17644550245419
50	10934	94	10710	-0.04256025655173
50	10934	137	3060	0.068626351630752
51	12726	51	12726	1.4148351648352
51	12726	60	10682	-0.25771515163865
51	12726	63	6588	0.2276078590902
51	12726	64	9660	0.038461538461538
51	12726	135	5106	-0.09397050206861
51	12726	140	12918	-0.25800784355767
52	6969	52	6969	1.4725274725275
52	6969	57	5946	-0.056901964772549
52	6969	61	3900	-0.2276078590902
52	6969	96	6873	-0.15384615384615
52	6969	122	6633	0.10989010989011
53	7353	53	7353	1.3846153846154
53	7353	62	5820	-0.073460120643522
53	7353	96	6873	-0.22570984512576
53	7353	121	5865	0.19328636372899
53	7353	122	6633	-0.060189292033535
53	7353	131	3825	-0.14971897355427
53	7353	132	5617	0.072892852535284
54	10041	54	10041	1.5851648351648
54	10041	57	5946	-0.25
54	10041	61	3900	0.071428571428571
54	10041	97	9945	-0.15384615384615
54	10041	123	9705	0.10989010989011
54	10041	133	9201	-0.043956043956044
54	10041	141	2040	-0.28571428571429
55	10937	55	10937	1.478021978022
55	10937	58	6842	-0.25
55	10937	59	9914	-0.056901964772549
55	10937	98	10713	-0.04256025655173
55	10937	133	9201	0.072892852535284
56	12729	56	12729	1.7307692307692
56	12729	60	10682	-0.24263079303098
56	12729	63	6588	-0.071428571428571
56	12729	64	9660	0.2276078590902
56	12729	133	9201	-0.14971897355427
56	12729	143	12921	-0.25800784355767
57	5946	57	5946	1.4368131868132
57	5946	61	3900	-0.038461538461538
57	5946	100	5850	-0.15384615384615
57	5946	125	5610	0.10989010989011
57	5946	135	5106	-0.043956043956044
57	5946	141	2040	0.15384615384615
58	6842	58	6842	1.478021978022
58	6842	62	5820	-0.25771515163865
58	6842	101	6618	-0.04256025655173
58	6842	135	5106	0.072892852535284
59	9914	59	9914	1.271978021978
59	9914	62	5820	-0.24263079303098
59	9914	102	9690	-0.04256025655173
59	9914	126	9194	0.060189292033535
59	9914	141	2040	0.068626351630752
60	10682	60	10682	1.8434065934066
60	10682	63	6588	-0.24263079303098
60	10682	64	9660	-0.25771515163865
60	10682	126	9194	-0.19328636372899
60	10682	145	10874	-0.25800784355767
61	3900	61	3900	1.9175824175824
61	3900	103	3804	-0.15384615384615
61	3900	127	3564	0.10989010989011
61	3900	137	3060	-0.043956043956044
61	3900	141	2040	-0.043956043956044
62	5820	62	5820	1.7252747252747
62	5820	104	5596	-0.04256025655173
62	5820	128	5100	0.060189292033535
62	5820	141	2040	-0.077704041888632
63	6588	63	6588	1.7307692307692
63	6588	128	5100	-0.19328636372899
63	6588	137	3060	0.14971897355427
63	6588	147	6780	-0.25800784355767
64	9660	64	9660	1.6208791208791
64	9660	105	9180	-0.22570984512576
64	9660	141	2040	0.09397050206861
64	9660	148	9852	-0.25800784355767
65	4035	65	4035	1.1153846153846
65	4035	66	11847	-0.098058067569092
65	4035	69	7755	0.15623150778146
66	11847	66	11847	1.7664835164835
66	11847	69	7755	-0.056901964772549
66	11847	70	11595	-0.17644550245419
66	11847	74	11085	0.13667409850366
66	11847	79	10062	-0.08578293953844
66	11847	83	11091	-0.14115640196335
66	11847	84	11475	0.19328636372899
66	11847	88	10069	0.15047323008384
66	11847	89	10965	-0.14971897355427
66	11847	93	9942	0.09397050206861
66	11847	109	10083	0.038461538461538
66	11847	110	10979	0.072892852535284
66	11847	114	9957	-0.077704041888632
66	11847	116	3942	-0.25
67	13639	67	13639	1.6923076923077
67	13639	70	11595	-0.25771515163865
67	13639	71	13131	-0.19962529807236
67	13639	73	7501	0.2276078590902
67	13639	79	10062	0.18794100413722
67	13639	82	7507	-0.073460120643522
67	13639	88	10069	0.096153846153846
67	13639	90	12757	-0.14971897355427
67	13639	91	5974	-0.17857142857143
67	13639	109	10083	0.15047323008384
67	13639	111	12771	0.072892852535284
67	13639	112	5989	-0.13289435848844
67	13639	119	9702	-0.068626351630752
68	14535	68	14535	1.8351648351648
68	14535	72	13515	0.010989010989011
68	14535	75	11469	-0.038461538461538
68	14535	76	13005	-0.21280128275865
68	14535	78	7374	0.071428571428571
68	14535	80	10958	0.18794100413722
68	14535	81	12750	-0.08578293953844
68	14535	84	11475	-0.21280128275865
68	14535	85	13011	-0.027472527472527
68	14535	87	7381	0.18794100413722
68	14535	89	10965	0.096153846153846
68	14535	90	12757	0.15047323008384
68	14535	92	6870	-0.17857142857143
68	14535	94	10710	-0.13289435848844
68	14535	108	7395	-0.08578293953844
68	14535	110	10979	0.15047323008384
68	14535	111	12771	0.038461538461538
68	14535	113	6885	-0.13289435848844
68	14535	115	10725	-0.13461538461538
68	14535	118	6630	0.25
69	7755	69	7755	1.5054945054945
69	7755	82	7507	-0.11655606283295
69	7755	95	5977	0.15047323008384
69	7755	96	6873	-0.14971897355427
69	7755	99	3930	-0.13289435848844
69	7755	100	5850	0.09397050206861
69	7755	107	7011	-0.038461538461538
69	7755	108	7395	0.060189292033535
69	7755	120	3945	-0.13461538461538
69	7755	121	5865	-0.077704041888632
69	7755	124	3818	0.068626351630752
70	11595	70	11595	1.5604395604396
70	11595	73	7501	-0.24263079303098
70	11595	74	11085	-0.11704070551726
70	11595	79	10062	0.073460120643522
70	11595	83	11091	-0.027472527472527
70	11595	84	11475	-0.22570984512576
70	11595	98	10713	-0.14971897355427
70	11595	99	3930	-0.17857142857143
70	11595	102	9690	0.09397050206861
70	11595	109	10083	-0.14115640196335
70	11595	120	3945	-0.13289435848844
70	11595	123	9705	-0.077704041888632
71	13131	71	13131	1.7582417582418
71	13131	74	11085	-0.038461538461538
71	13131	77	6990	0.071428571428571
71	13131	79	10062	-0.2276078590902
71	13131	83	11091	-0.11704070551726
71	13131	85	13011	-0.22570984512576
71	13131	95	5977	-0.18794100413722
71	13131	109	10083	0.13667409850366
71	13131	111	12771	-0.060189292033535
71	13131	126	9194	-0.068626351630752
72	13515	72	13515	1.3956043956044
72	13515	75	11469	-0.038461538461538
72	13515	76	13005	-0.11704070551726
72	13515	78	7374	0.071428571428571
72	13515	84	11475	-0.11704070551726
72	13515	85	13011	-0.027472527472527
72	13515	97	9945	0.096153846153846
72	13515	100	5850	-0.17857142857143
72	13515	102	9690	-0.13289435848844
72	13515	111	12771	0.038461538461538
72	13515	121	5865	-0.13289435848844
72	13515	123	9705	-0.13461538461538
72	13515	125	5610	0.25
73	7501	73	7501	1.3489010989011
73	7501	86	6997	-0.027472527472527
73	7501	87	7381	-0.22570984512576
73	7501	95	5977	-0.027472527472527
73	7501	104	5596	0.09397050206861
73	7501	112	5989	-0.14115640196335
73	7501	120	3945	0.15047323008384
73	7501	122	6633	-0.072892852535284
73	7501	127	3564	0.068626351630752
74	11085	74	11085	1.5796703296703
74	11085	77	6990	-0.25
74	11085	79	10062	-0.056901964772549
74	11085	88	10069	-0.19962529807236
74	11085	89	10965	-0.22570984512576
74	11085	98	10713	0.19328636372899
74	11085	105	9180	0.09397050206861
74	11085	115	10725	-0.060189292033535
74	11085	120	3945	-0.08578293953844
75	11469	75	11469	1.217032967033
75	11469	78	7374	-0.25
75	11469	89	10965	-0.027472527472527
75	11469	97	9945	-0.027472527472527
75	11469	98	10713	-0.14115640196335
75	11469	103	3804	-0.17857142857143
75	11469	114	9957	-0.14115640196335
75	11469	115	10725	0.038461538461538
75	11469	123	9705	0.038461538461538
75	11469	127	3564	0.25
76	13005	76	13005	1.8186813186813
76	13005	80	10958	-0.24263079303098
76	13005	89	10965	-0.11704070551726
76	13005	90	12757	-0.11655606283295
76	13005	96	6873	0.073460120643522
76	13005	97	9945	-0.21280128275865
76	13005	105	9180	-0.13289435848844
76	13005	114	9957	0.13667409850366
76	13005	121	5865	-0.08578293953844
76	13005	128	5100	0.25
77	6990	77	6990	1.8186813186813
77	6990	91	5974	-0.19962529807236
77	6990	92	6870	-0.22570984512576
77	6990	99	3930	0.21280128275865
77	6990	101	6618	0.19328636372899
77	6990	116	3942	-0.13667409850366
77	6990	118	6630	-0.060189292033535
77	6990	128	5100	0.077704041888632
78	7374	78	7374	1.5467032967033
78	7374	92	6870	-0.027472527472527
78	7374	100	5850	-0.027472527472527
78	7374	101	6618	-0.14115640196335
78	7374	103	3804	0.096153846153846
78	7374	104	5596	0.15047323008384
78	7374	117	5862	-0.14115640196335
78	7374	118	6630	0.038461538461538
78	7374	124	3818	0.15047323008384
78	7374	125	5610	0.038461538461538
78	7374	127	3564	-0.13461538461538
79	10062	79	10062	1.3846153846154
79	10062	93	9942	-0.22570984512576
79	10062	99	3930	-0.073460120643522
79	10062	102	9690	0.19328636372899
79	10062	105	9180	-0.14971897355427
79	10062	119	9702	-0.060189292033535
79	10062	126	9194	0.072892852535284
80	10958	80	10958	1.5164835164835
80	10958	93	9942	-0.19962529807236
80	10958	94	10710	-0.11655606283295
80	10958	103	3804	0.18794100413722
80	10958	105	9180	0.15047323008384
80	10958	124	3818	-0.08578293953844
80	10958	126	9194	0.038461538461538
81	12750	81	12750	1.4230769230769
81	12750	94	10710	-0.11704070551726
81	12750	101	6618	0.073460120643522
81	12750	102	9690	-0.21280128275865
81	12750	104	5596	0.18794100413722
81	12750	105	9180	0.096153846153846
81	12750	106	14430	0.20169400926349
81	12750	119	9702	0.13667409850366
81	12750	125	5610	-0.08578293953844
81	12750	126	9194	0.15047323008384
81	12750	128	5100	-0.13289435848844
81	12750	130	13422	-0.235527859883
82	7507	82	7507	1.1703296703297
82	7507	86	6997	-0.11704070551726
82	7507	91	5974	0.073460120643522
82	7507	95	5977	-0.21280128275865
82	7507	99	3930	0.18794100413722
82	7507	107	7011	-0.11655606283295
82	7507	108	7395	-0.04256025655173
82	7507	132	5617	-0.077704041888632
82	7507	134	3570	0.068626351630752
83	11091	83	11091	1.5604395604396
83	11091	86	6997	-0.24263079303098
83	11091	88	10069	-0.25771515163865
83	11091	99	3930	0.071428571428571
83	11091	109	10083	-0.17644550245419
83	11091	110	10979	-0.04256025655173
83	11091	133	9201	-0.077704041888632
84	11475	84	11475	1.8186813186813
84	11475	87	7381	-0.24263079303098
84	11475	89	10965	-0.11704070551726
84	11475	93	9942	0.073460120643522
84	11475	97	9945	-0.21280128275865
84	11475	98	10713	0.13667409850366
84	11475	102	9690	-0.08578293953844
84	11475	110	10979	-0.11655606283295
84	11475	131	3825	-0.13289435848844
84	11475	134	3570	0.25
85	13011	85	13011	1.7664835164835
85	13011	89	10965	-0.038461538461538
85	13011	92	6870	0.071428571428571
85	13011	93	9942	-0.2276078590902
85	13011	96	6873	-0.2276078590902
85	13011	97	9945	-0.038461538461538
85	13011	100	5850	0.071428571428571
85	13011	111	12771	-0.096153846153846
85	13011	133	9201	-0.13461538461538
85	13011	135	5106	0.25
86	6997	86	6997	1.2582417582418
86	6997	91	5974	-0.056901964772549
86	6997	95	5977	0.010989010989011
86	6997	112	5989	-0.17644550245419
86	6997	113	6885	-0.04256025655173
86	6997	137	3060	0.068626351630752
87	7381	87	7381	1.5164835164835
87	7381	96	6873	-0.19962529807236
87	7381	103	3804	0.18794100413722
87	7381	104	5596	-0.08578293953844
87	7381	113	6885	-0.11655606283295
87	7381	131	3825	0.15047323008384
87	7381	132	5617	0.038461538461538
88	10069	88	10069	1.478021978022
88	10069	91	5974	-0.25
88	10069	95	5977	-0.056901964772549
88	10069	114	9957	-0.04256025655173
88	10069	133	9201	0.072892852535284
89	10965	89	10965	1.5879120879121
89	10965	92	6870	-0.25
89	10965	93	9942	-0.056901964772549
89	10965	96	6873	-0.056901964772549
89	10965	97	9945	0.010989010989011
89	10965	98	10713	-0.17644550245419
89	10965	103	3804	0.071428571428571
89	10965	105	9180	-0.08578293953844
89	10965	114	9957	-0.17644550245419
89	10965	115	10725	-0.096153846153846
89	10965	131	3825	-0.08578293953844
89	10965	133	9201	0.038461538461538
89	10965	137	3060	0.25
90	12757	90	12757	1.7857142857143
90	12757	94	10710	-0.24263079303098
90	12757	98	10713	-0.25771515163865
90	12757	104	5596	0.071428571428571
90	12757	105	9180	0.18794100413722
90	12757	132	5617	-0.08578293953844
90	12757	133	9201	0.15047323008384
90	12757	138	13429	-0.235527859883
91	5974	91	5974	1.478021978022
91	5974	99	3930	-0.25771515163865
91	5974	117	5862	-0.04256025655173
91	5974	135	5106	0.072892852535284
92	6870	92	6870	1.7362637362637
92	6870	100	5850	0.010989010989011
92	6870	101	6618	-0.17644550245419
92	6870	103	3804	-0.038461538461538
92	6870	117	5862	-0.17644550245419
92	6870	118	6630	-0.096153846153846
92	6870	135	5106	0.038461538461538
92	6870	137	3060	-0.13461538461538
93	9942	93	9942	1.6373626373626
93	9942	100	5850	-0.056901964772549
93	9942	102	9690	-0.17644550245419
93	9942	103	3804	-0.2276078590902
93	9942	105	9180	0.13667409850366
93	9942	119	9702	-0.096153846153846
94	10710	94	10710	1.4835164835165
94	10710	101	6618	-0.056901964772549
94	10710	102	9690	0.010989010989011
94	10710	105	9180	-0.21280128275865
94	10710	106	14430	-0.15623150778146
94	10710	119	9702	-0.17644550245419
94	10710	134	3570	-0.08578293953844
94	10710	137	3060	-0.13289435848844
94	10710	139	11382	-0.235527859883
95	5977	95	5977	1.271978021978
95	5977	99	3930	-0.24263079303098
95	5977	121	5865	-0.04256025655173
95	5977	132	5617	0.060189292033535
95	5977	141	2040	0.068626351630752
96	6873	96	6873	1.6373626373626
96	6873	100	5850	-0.056901964772549
96	6873	103	3804	-0.2276078590902
96	6873	121	5865	-0.17644550245419
96	6873	122	6633	-0.096153846153846
96	6873	131	3825	0.13667409850366
97	9945	97	9945	1.543956043956
97	9945	100	5850	-0.25
97	9945	103	3804	0.071428571428571
97	9945	123	9705	-0.096153846153846
97	9945	133	9201	0.038461538461538
97	9945	141	2040	0.25
98	10713	98	10713	1.8956043956044
98	10713	101	6618	-0.25
98	10713	102	9690	-0.056901964772549
98	10713	105	9180	0.073460120643522
98	10713	123	9705	-0.17644550245419
98	10713	133	9201	-0.14115640196335
98	10713	142	11385	-0.235527859883
99	3930	99	3930	1.7252747252747
99	3930	124	3818	-0.04256025655173
99	3930	134	3570	0.060189292033535
99	3930	141	2040	-0.077704041888632
100	5850	100	5850	1.3956043956044
100	5850	103	3804	-0.038461538461538
100	5850	125	5610	-0.096153846153846
100	5850	135	5106	0.038461538461538
100	5850	141	2040	-0.13461538461538
101	6618	101	6618	1.8956043956044
101	6618	104	5596	-0.25771515163865
101	6618	106	14430	0.098058067569092
101	6618	125	5610	-0.17644550245419
101	6618	134	3570	0.13667409850366
101	6618	135	5106	-0.14115640196335
101	6618	144	7290	-0.235527859883
102	9690	102	9690	1.4835164835165
102	9690	104	5596	-0.24263079303098
102	9690	105	9180	-0.11704070551726
102	9690	126	9194	-0.11655606283295
102	9690	141	2040	-0.13289435848844
103	3804	103	3804	1.8763736263736
103	3804	127	3564	-0.096153846153846
103	3804	137	3060	0.038461538461538
103	3804	141	2040	0.038461538461538
104	5596	104	5596	1.7857142857143
104	5596	128	5100	-0.11655606283295
104	5596	141	2040	0.15047323008384
105	9180	105	9180	1.6703296703297
105	9180	141	2040	-0.08578293953844
105	9180	148	9852	0.235527859883
106	14430	106	14430	1.4285714285714
106	14430	130	13422	-0.17644550245419
106	14430	139	11382	0.13667409850366
106	14430	140	12918	-0.14115640196335
106	14430	144	7290	-0.08578293953844
106	14430	145	10874	0.15047323008384
106	14430	146	12666	0.038461538461538
106	14430	147	6780	-0.13289435848844
106	14430	149	10620	-0.13461538461538
106	14430	150	12540	-0.077704041888632
107	7011	107	7011	1.4148351648352
107	7011	112	5989	-0.25771515163865
107	7011	116	3942	0.2276078590902
107	7011	120	3945	0.038461538461538
107	7011	135	5106	-0.09397050206861
108	7395	108	7395	1.4230769230769
108	7395	113	6885	-0.11704070551726
108	7395	117	5862	0.073460120643522
108	7395	121	5865	-0.21280128275865
108	7395	122	6633	0.13667409850366
108	7395	124	3818	0.18794100413722
108	7395	125	5610	-0.08578293953844
108	7395	131	3825	0.096153846153846
108	7395	132	5617	0.15047323008384
108	7395	134	3570	-0.13289435848844
109	10083	109	10083	1.7307692307692
109	10083	112	5989	-0.24263079303098
109	10083	116	3942	-0.071428571428571
109	10083	120	3945	0.2276078590902
109	10083	133	9201	-0.14971897355427
110	10979	110	10979	1.7857142857143
110	10979	113	6885	-0.24263079303098
110	10979	114	9957	-0.25771515163865
110	10979	124	3818	0.071428571428571
110	10979	126	9194	-0.08578293953844
110	10979	131	3825	0.18794100413722
110	10979	133	9201	0.15047323008384
111	12771	111	12771	1.9203296703297
111	12771	115	10725	-0.038461538461538
111	12771	118	6630	0.071428571428571
111	12771	119	9702	-0.2276078590902
111	12771	122	6633	-0.2276078590902
111	12771	123	9705	-0.038461538461538
111	12771	125	5610	0.071428571428571
111	12771	126	9194	0.18794100413722
111	12771	132	5617	0.18794100413722
111	12771	133	9201	0.096153846153846
111	12771	135	5106	-0.17857142857143
111	12771	136	14451	-0.20169400926349
112	5989	112	5989	1.8434065934066
112	5989	116	3942	-0.24263079303098
112	5989	120	3945	-0.25771515163865
112	5989	132	5617	-0.19328636372899
113	6885	113	6885	1.4835164835165
113	6885	117	5862	-0.056901964772549
113	6885	121	5865	0.010989010989011
113	6885	122	6633	-0.17644550245419
113	6885	128	5100	-0.08578293953844
113	6885	131	3825	-0.21280128275865
113	6885	137	3060	-0.13289435848844
114	9957	114	9957	1.8956043956044
114	9957	117	5862	-0.25
114	9957	121	5865	-0.056901964772549
114	9957	123	9705	-0.17644550245419
114	9957	131	3825	0.073460120643522
114	9957	133	9201	-0.14115640196335
115	10725	115	10725	1.4395604395604
115	10725	118	6630	-0.25
115	10725	119	9702	-0.056901964772549
115	10725	122	6633	-0.056901964772549
115	10725	123	9705	0.010989010989011
115	10725	127	3564	0.071428571428571
115	10725	129	14445	-0.15623150778146
115	10725	133	9201	-0.027472527472527
115	10725	137	3060	-0.17857142857143
116	3942	116	3942	1.7307692307692
116	3942	134	3570	-0.19328636372899
116	3942	137	3060	0.14971897355427
117	5862	117	5862	1.8956043956044
117	5862	124	3818	-0.25771515163865
117	5862	125	5610	-0.17644550245419
117	5862	128	5100	0.13667409850366
117	5862	135	5106	-0.14115640196335
118	6630	118	6630	1.5879120879121
118	6630	125	5610	0.010989010989011
118	6630	127	3564	-0.038461538461538
118	6630	128	5100	-0.21280128275865
118	6630	134	3570	-0.21280128275865
118	6630	135	5106	-0.027472527472527
118	6630	137	3060	0.096153846153846
119	9702	119	9702	1.6813186813187
119	9702	125	5610	-0.056901964772549
119	9702	126	9194	-0.19962529807236
119	9702	127	3564	-0.2276078590902
119	9702	130	13422	-0.15623150778146
119	9702	134	3570	0.073460120643522
119	9702	139	11382	0.20169400926349
120	3945	120	3945	1.6208791208791
120	3945	131	3825	-0.22570984512576
120	3945	141	2040	0.09397050206861
121	5865	121	5865	1.4835164835165
121	5865	124	3818	-0.24263079303098
121	5865	131	3825	-0.11704070551726
121	5865	132	5617	-0.11655606283295
121	5865	141	2040	-0.13289435848844
122	6633	122	6633	1.6813186813187
122	6633	125	5610	-0.056901964772549
122	6633	127	3564	-0.2276078590902
122	6633	128	5100	0.073460120643522
122	6633	129	14445	0.098058067569092
122	6633	132	5617	-0.19962529807236
123	9705	123	9705	1.7802197802198
123	9705	125	5610	-0.25
123	9705	127	3564	0.071428571428571
123	9705	133	9201	-0.027472527472527
123	9705	141	2040	-0.17857142857143
123	9705	142	11385	0.20169400926349
124	3818	124	3818	1.7857142857143
124	3818	134	3570	-0.11655606283295
124	3818	141	2040	0.15047323008384
125	5610	125	5610	1.6318681318681
125	5610	127	3564	-0.038461538461538
125	5610	128	5100	-0.11704070551726
125	5610	130	13422	0.098058067569092
125	5610	134	3570	-0.11704070551726
125	5610	135	5106	-0.027472527472527
125	5610	141	2040	0.096153846153846
125	5610	144	7290	0.20169400926349
126	9194	126	9194	1.8076923076923
126	9194	128	5100	-0.24263079303098
126	9194	141	2040	0.18794100413722
126	9194	145	10874	0.20169400926349
127	3564	127	3564	1.8104395604396
127	3564	137	3060	-0.027472527472527
127	3564	141	2040	-0.027472527472527
128	5100	128	5100	2.1098901098901
128	5100	137	3060	-0.11704070551726
128	5100	141	2040	-0.21280128275865
128	5100	147	6780	0.20169400926349
129	14445	129	14445	1.6373626373626
129	14445	130	13422	-0.056901964772549
129	14445	138	13429	-0.19962529807236
129	14445	142	11385	0.21280128275865
129	14445	143	12921	0.027472527472527
129	14445	147	6780	-0.17857142857143
129	14445	149	10620	-0.13289435848844
129	14445	150	12540	0.09397050206861
130	13422	130	13422	1.5686813186813
130	13422	139	11382	-0.11704070551726
130	13422	140	12918	-0.027472527472527
130	13422	144	7290	0.073460120643522
130	13422	146	12666	-0.14115640196335
130	13422	148	9852	-0.096153846153846
130	13422	150	12540	-0.14971897355427
131	3825	131	3825	1.6703296703297
131	3825	141	2040	-0.08578293953844
132	5617	132	5617	1.8076923076923
132	5617	134	3570	-0.24263079303098
132	5617	138	13429	0.098058067569092
132	5617	141	2040	0.18794100413722
133	9201	133	9201	2.0851648351648
133	9201	135	5106	-0.25
133	9201	137	3060	0.071428571428571
133	9201	141	2040	0.071428571428571
133	9201	143	12921	0.15623150778146
134	3570	134	3570	2.1098901098901
134	3570	137	3060	-0.11704070551726
134	3570	139	11382	0.098058067569092
134	3570	141	2040	-0.21280128275865
134	3570	144	7290	-0.15623150778146
135	5106	135	5106	1.7554945054945
135	5106	137	3060	-0.038461538461538
135	5106	140	12918	0.098058067569092
135	5106	141	2040	-0.038461538461538
136	14451	136	14451	1.7582417582418
136	14451	138	13429	-0.25771515163865
136	14451	139	11382	0.2276078590902
136	14451	140	12918	-0.073460120643522
136	14451	142	11385	0.038461538461538
136	14451	143	12921	0.21280128275865
136	14451	144	7290	-0.071428571428571
136	14451	145	10874	-0.18794100413722
136	14451	146	12666	0.08578293953844
137	3060	137	3060	1.9340659340659
137	3060	141	2040	0.010989010989011
137	3060	147	6780	-0.15623150778146
138	13429	138	13429	1.8708791208791
138	13429	139	11382	-0.24263079303098
138	13429	142	11385	-0.25771515163865
138	13429	143	12921	-0.19962529807236
138	13429	148	9852	-0.18794100413722
139	11382	139	11382	1.6593406593407
139	11382	144	7290	-0.056901964772549
139	11382	145	10874	-0.19962529807236
139	11382	148	9852	0.21280128275865
139	11382	149	10620	-0.13667409850366
140	12918	140	12918	1.478021978022
140	12918	145	10874	-0.25771515163865
140	12918	146	12666	-0.17644550245419
140	12918	147	6780	0.2276078590902
140	12918	148	9852	0.038461538461538
141	2040	141	2040	2.3736263736264
141	2040	148	9852	-0.098058067569092
142	11385	142	11385	1.543956043956
142	11385	144	7290	-0.25
142	11385	148	9852	-0.073460120643522
143	12921	143	12921	1.6016483516484
143	12921	145	10874	-0.24263079303098
143	12921	147	6780	-0.071428571428571
143	12921	148	9852	0.2276078590902
144	7290	144	7290	1.6346153846154
144	7290	147	6780	-0.11704070551726
145	10874	145	10874	1.7142857142857
145	10874	147	6780	-0.24263079303098
145	10874	148	9852	-0.25771515163865
146	12666	146	12666	1.1538461538462
146	12666	149	10620	-0.038461538461538
147	6780	147	6780	1.7527472527473
148	9852	148	9852	1.6428571428571
149	10620	149	10620	1.1538461538462
150	12540	150	12540	1.1153846153846


==> projectorsRefWfsAndOptimCode/8elProjectors/8elP13.txt <==
i	state_i	j	state_j	H[i][j]
0	7815	0	7815	0.28571428571429
0	7815	24	6051	-0.14285714285714
0	7815	25	4005	0.14285714285714
1	11655	1	11655	0.28571428571429
1	11655	10	10131	-0.14285714285714
1	11655	12	3990	0.14285714285714
2	13191	2	13191	0.28571428571429
2	13191	6	10125	-0.14285714285714
2	13191	7	6030	0.14285714285714
3	7563	3	7563	0.28571428571429
3	7563	9	7059	-0.14285714285714
3	7563	14	3993	0.14285714285714
4	11147	4	11147	0.14285714285714
5	7053	5	7053	0.14285714285714
6	10125	6	10125	0.28571428571429
6	10125	7	6030	-0.14285714285714
7	6030	7	6030	0.28571428571429
8	15375	8	15375	0.57142857142857
8	15375	13	14871	-0.14285714285714
8	15375	15	13851	0.14285714285714
8	15375	17	11805	-0.14285714285714
8	15375	20	7710	0.14285714285714
8	15375	27	14631	0.14285714285714
8	15375	29	13611	-0.14285714285714
8	15375	32	11565	0.14285714285714
8	15375	35	7470	-0.14285714285714
8	15375	68	14535	-0.14285714285714
8	15375	72	13515	0.14285714285714
8	15375	75	11469	-0.14285714285714
8	15375	78	7374	0.14285714285714
9	7059	9	7059	0.28571428571429
9	7059	14	3993	-0.14285714285714
10	10131	10	10131	0.28571428571429
10	10131	12	3990	-0.14285714285714
11	6037	11	6037	0.14285714285714
12	3990	12	3990	0.28571428571429
13	14871	13	14871	0.57142857142857
13	14871	15	13851	-0.14285714285714
13	14871	17	11805	0.14285714285714
13	14871	20	7710	-0.14285714285714
13	14871	27	14631	-0.14285714285714
13	14871	41	13107	-0.14285714285714
13	14871	44	11061	0.14285714285714
13	14871	47	6966	-0.14285714285714
13	14871	68	14535	0.14285714285714
13	14871	85	13011	0.14285714285714
13	14871	89	10965	-0.14285714285714
13	14871	92	6870	0.14285714285714
14	3993	14	3993	0.28571428571429
15	13851	15	13851	0.57142857142857
15	13851	17	11805	-0.14285714285714
15	13851	20	7710	0.14285714285714
15	13851	29	13611	-0.14285714285714
15	13851	41	13107	0.14285714285714
15	13851	54	10041	0.14285714285714
15	13851	57	5946	-0.14285714285714
15	13851	72	13515	0.14285714285714
15	13851	85	13011	-0.14285714285714
15	13851	97	9945	-0.14285714285714
15	13851	100	5850	0.14285714285714
16	14619	16	14619	0.28571428571429
16	14619	98	10713	-0.14285714285714
16	14619	101	6618	0.14285714285714
17	11805	17	11805	0.57142857142857
17	11805	20	7710	-0.14285714285714
17	11805	32	11565	-0.14285714285714
17	11805	44	11061	0.14285714285714
17	11805	54	10041	-0.14285714285714
17	11805	61	3900	-0.14285714285714
17	11805	75	11469	0.14285714285714
17	11805	89	10965	-0.14285714285714
17	11805	97	9945	0.14285714285714
17	11805	103	3804	0.14285714285714
18	13597	18	13597	0.28571428571429
18	13597	90	12757	-0.14285714285714
18	13597	104	5596	0.14285714285714
19	14493	19	14493	0.28571428571429
19	14493	56	12729	-0.14285714285714
19	14493	63	6588	0.14285714285714
20	7710	20	7710	0.57142857142857
20	7710	35	7470	-0.14285714285714
20	7710	47	6966	0.14285714285714
20	7710	57	5946	-0.14285714285714
20	7710	61	3900	0.14285714285714
20	7710	78	7374	0.14285714285714
20	7710	92	6870	-0.14285714285714
20	7710	100	5850	0.14285714285714
20	7710	103	3804	-0.14285714285714
21	11550	21	11550	0.28571428571429
21	11550	94	10710	-0.14285714285714
21	11550	102	9690	0.14285714285714
22	13086	22	13086	0.28571428571429
22	13086	81	12750	-0.14285714285714
22	13086	105	9180	0.14285714285714
23	13470	23	13470	0.28571428571429
23	13470	51	12726	-0.14285714285714
23	13470	64	9660	0.14285714285714
24	6051	24	6051	0.28571428571429
24	6051	25	4005	-0.14285714285714
25	4005	25	4005	0.28571428571429
26	13863	26	13863	0.28571428571429
26	13863	114	9957	-0.14285714285714
26	13863	117	5862	0.14285714285714
27	14631	27	14631	0.57142857142857
27	14631	29	13611	-0.14285714285714
27	14631	32	11565	0.14285714285714
27	14631	35	7470	-0.14285714285714
27	14631	41	13107	0.14285714285714
27	14631	44	11061	-0.14285714285714
27	14631	47	6966	0.14285714285714
27	14631	68	14535	-0.14285714285714
27	14631	111	12771	0.14285714285714
27	14631	115	10725	-0.14285714285714
27	14631	118	6630	0.14285714285714
28	11819	28	11819	0.28571428571429
28	11819	110	10979	-0.14285714285714
28	11819	124	3818	0.14285714285714
29	13611	29	13611	0.57142857142857
29	13611	32	11565	-0.14285714285714
29	13611	35	7470	0.14285714285714
29	13611	41	13107	-0.14285714285714
29	13611	54	10041	-0.14285714285714
29	13611	57	5946	0.14285714285714
29	13611	72	13515	-0.14285714285714
29	13611	111	12771	-0.14285714285714
29	13611	123	9705	-0.14285714285714
29	13611	125	5610	0.14285714285714
30	14507	30	14507	0.28571428571429
30	14507	55	10937	-0.14285714285714
30	14507	58	6842	0.14285714285714
31	7725	31	7725	0.28571428571429
31	7725	113	6885	-0.14285714285714
31	7725	121	5865	0.14285714285714
32	11565	32	11565	0.57142857142857
32	11565	35	7470	-0.14285714285714
32	11565	44	11061	-0.14285714285714
32	11565	54	10041	0.14285714285714
32	11565	61	3900	0.14285714285714
32	11565	75	11469	-0.14285714285714
32	11565	115	10725	-0.14285714285714
32	11565	123	9705	0.14285714285714
32	11565	127	3564	0.14285714285714
33	13101	33	13101	0.28571428571429
33	13101	76	13005	-0.14285714285714
33	13101	128	5100	0.14285714285714
34	13485	34	13485	0.28571428571429
34	13485	46	12981	-0.14285714285714
34	13485	62	5820	0.14285714285714
35	7470	35	7470	0.57142857142857
35	7470	47	6966	-0.14285714285714
35	7470	57	5946	0.14285714285714
35	7470	61	3900	-0.14285714285714
35	7470	78	7374	-0.14285714285714
35	7470	118	6630	-0.14285714285714
35	7470	125	5610	0.14285714285714
35	7470	127	3564	-0.14285714285714
36	11054	36	11054	0.28571428571429
36	11054	80	10958	-0.14285714285714
36	11054	126	9194	0.14285714285714
37	11438	37	11438	0.28571428571429
37	11438	50	10934	-0.14285714285714
37	11438	59	9914	0.14285714285714
38	12974	38	12974	0.14285714285714
39	7731	39	7731	0.28571428571429
39	7731	108	7395	-0.14285714285714
39	7731	131	3825	0.14285714285714
40	11571	40	11571	0.28571428571429
40	11571	84	11475	-0.14285714285714
40	11571	134	3570	0.14285714285714
41	13107	41	13107	0.57142857142857
41	13107	44	11061	-0.14285714285714
41	13107	47	6966	0.14285714285714
41	13107	54	10041	0.14285714285714
41	13107	57	5946	-0.14285714285714
41	13107	85	13011	-0.14285714285714
41	13107	111	12771	0.14285714285714
41	13107	133	9201	-0.14285714285714
41	13107	135	5106	0.14285714285714
42	13491	42	13491	0.28571428571429
42	13491	45	11445	-0.14285714285714
42	13491	48	7350	0.14285714285714
43	7477	43	7477	0.28571428571429
43	7477	87	7381	-0.14285714285714
43	7477	132	5617	0.14285714285714
44	11061	44	11061	0.57142857142857
44	11061	47	6966	-0.14285714285714
44	11061	54	10041	-0.14285714285714
44	11061	61	3900	-0.14285714285714
44	11061	89	10965	-0.14285714285714
44	11061	115	10725	0.14285714285714
44	11061	133	9201	0.14285714285714
44	11061	137	3060	0.14285714285714
45	11445	45	11445	0.28571428571429
45	11445	48	7350	-0.14285714285714
46	12981	46	12981	0.28571428571429
46	12981	62	5820	-0.14285714285714
47	6966	47	6966	0.57142857142857
47	6966	57	5946	-0.14285714285714
47	6966	61	3900	0.14285714285714
47	6966	92	6870	-0.14285714285714
47	6966	118	6630	0.14285714285714
47	6966	135	5106	0.14285714285714
47	6966	137	3060	-0.14285714285714
48	7350	48	7350	0.28571428571429
49	10038	49	10038	0.28571428571429
49	10038	93	9942	-0.14285714285714
49	10038	119	9702	0.14285714285714
50	10934	50	10934	0.28571428571429
50	10934	59	9914	-0.14285714285714
51	12726	51	12726	0.28571428571429
51	12726	64	9660	-0.14285714285714
52	6969	52	6969	0.28571428571429
52	6969	96	6873	-0.14285714285714
52	6969	122	6633	0.14285714285714
53	7353	53	7353	0.14285714285714
54	10041	54	10041	0.57142857142857
54	10041	57	5946	-0.14285714285714
54	10041	61	3900	0.14285714285714
54	10041	97	9945	-0.14285714285714
54	10041	123	9705	0.14285714285714
54	10041	133	9201	-0.14285714285714
54	10041	141	2040	0.14285714285714
55	10937	55	10937	0.28571428571429
55	10937	58	6842	-0.14285714285714
56	12729	56	12729	0.28571428571429
56	12729	63	6588	-0.14285714285714
57	5946	57	5946	0.57142857142857
57	5946	61	3900	-0.14285714285714
57	5946	100	5850	-0.14285714285714
57	5946	125	5610	0.14285714285714
57	5946	135	5106	-0.14285714285714
57	5946	141	2040	-0.14285714285714
58	6842	58	6842	0.28571428571429
59	9914	59	9914	0.28571428571429
60	10682	60	10682	0.14285714285714
61	3900	61	3900	0.57142857142857
61	3900	103	3804	-0.14285714285714
61	3900	127	3564	0.14285714285714
61	3900	137	3060	-0.14285714285714
61	3900	141	2040	0.14285714285714
62	5820	62	5820	0.28571428571429
63	6588	63	6588	0.28571428571429
64	9660	64	9660	0.28571428571429
65	4035	65	4035	0.14285714285714
66	11847	66	11847	0.28571428571429
66	11847	109	10083	-0.14285714285714
66	11847	116	3942	0.14285714285714
67	13639	67	13639	0.28571428571429
67	13639	88	10069	-0.14285714285714
67	13639	91	5974	0.14285714285714
68	14535	68	14535	0.57142857142857
68	14535	72	13515	-0.14285714285714
68	14535	75	11469	0.14285714285714
68	14535	78	7374	-0.14285714285714
68	14535	85	13011	0.14285714285714
68	14535	89	10965	-0.14285714285714
68	14535	92	6870	0.14285714285714
68	14535	111	12771	-0.14285714285714
68	14535	115	10725	0.14285714285714
68	14535	118	6630	-0.14285714285714
69	7755	69	7755	0.28571428571429
69	7755	107	7011	-0.14285714285714
69	7755	120	3945	0.14285714285714
70	11595	70	11595	0.28571428571429
70	11595	83	11091	-0.14285714285714
70	11595	99	3930	0.14285714285714
71	13131	71	13131	0.28571428571429
71	13131	74	11085	-0.14285714285714
71	13131	77	6990	0.14285714285714
72	13515	72	13515	0.57142857142857
72	13515	75	11469	-0.14285714285714
72	13515	78	7374	0.14285714285714
72	13515	85	13011	-0.14285714285714
72	13515	97	9945	-0.14285714285714
72	13515	100	5850	0.14285714285714
72	13515	111	12771	0.14285714285714
72	13515	123	9705	0.14285714285714
72	13515	125	5610	-0.14285714285714
73	7501	73	7501	0.28571428571429
73	7501	86	6997	-0.14285714285714
73	7501	95	5977	0.14285714285714
74	11085	74	11085	0.28571428571429
74	11085	77	6990	-0.14285714285714
75	11469	75	11469	0.57142857142857
75	11469	78	7374	-0.14285714285714
75	11469	89	10965	-0.14285714285714
75	11469	97	9945	0.14285714285714
75	11469	103	3804	0.14285714285714
75	11469	115	10725	0.14285714285714
75	11469	123	9705	-0.14285714285714
75	11469	127	3564	-0.14285714285714
76	13005	76	13005	0.28571428571429
76	13005	128	5100	-0.14285714285714
77	6990	77	6990	0.28571428571429
78	7374	78	7374	0.57142857142857
78	7374	92	6870	-0.14285714285714
78	7374	100	5850	0.14285714285714
78	7374	103	3804	-0.14285714285714
78	7374	118	6630	0.14285714285714
78	7374	125	5610	-0.14285714285714
78	7374	127	3564	0.14285714285714
79	10062	79	10062	0.14285714285714
80	10958	80	10958	0.28571428571429
80	10958	126	9194	-0.14285714285714
81	12750	81	12750	0.28571428571429
81	12750	105	9180	-0.14285714285714
82	7507	82	7507	0.14285714285714
83	11091	83	11091	0.28571428571429
83	11091	99	3930	-0.14285714285714
84	11475	84	11475	0.28571428571429
84	11475	134	3570	-0.14285714285714
85	13011	85	13011	0.57142857142857
85	13011	89	10965	-0.14285714285714
85	13011	92	6870	0.14285714285714
85	13011	97	9945	0.14285714285714
85	13011	100	5850	-0.14285714285714
85	13011	111	12771	-0.14285714285714
85	13011	133	9201	0.14285714285714
85	13011	135	5106	-0.14285714285714
86	6997	86	6997	0.28571428571429
86	6997	95	5977	-0.14285714285714
87	7381	87	7381	0.28571428571429
87	7381	132	5617	-0.14285714285714
88	10069	88	10069	0.28571428571429
88	10069	91	5974	-0.14285714285714
89	10965	89	10965	0.57142857142857
89	10965	92	6870	-0.14285714285714
89	10965	97	9945	-0.14285714285714
89	10965	103	3804	-0.14285714285714
89	10965	115	10725	-0.14285714285714
89	10965	133	9201	-0.14285714285714
89	10965	137	3060	-0.14285714285714
90	12757	90	12757	0.28571428571429
90	12757	104	5596	-0.14285714285714
91	5974	91	5974	0.28571428571429
92	6870	92	6870	0.57142857142857
92	6870	100	5850	-0.14285714285714
92	6870	103	3804	0.14285714285714
92	6870	118	6630	-0.14285714285714
92	6870	135	5106	-0.14285714285714
92	6870	137	3060	0.14285714285714
93	9942	93	9942	0.28571428571429
93	9942	119	9702	-0.14285714285714
94	10710	94	10710	0.28571428571429
94	10710	102	9690	-0.14285714285714
95	5977	95	5977	0.28571428571429
96	6873	96	6873	0.28571428571429
96	6873	122	6633	-0.14285714285714
97	9945	97	9945	0.57142857142857
97	9945	100	5850	-0.14285714285714
97	9945	103	3804	0.14285714285714
97	9945	123	9705	-0.14285714285714
97	9945	133	9201	0.14285714285714
97	9945	141	2040	-0.14285714285714
98	10713	98	10713	0.28571428571429
98	10713	101	6618	-0.14285714285714
99	3930	99	3930	0.28571428571429
100	5850	100	5850	0.57142857142857
100	5850	103	3804	-0.14285714285714
100	5850	125	5610	-0.14285714285714
100	5850	135	5106	0.14285714285714
100	5850	141	2040	0.14285714285714
101	6618	101	6618	0.28571428571429
102	9690	102	9690	0.28571428571429
103	3804	103	3804	0.57142857142857
103	3804	127	3564	-0.14285714285714
103	3804	137	3060	0.14285714285714
103	3804	141	2040	-0.14285714285714
104	5596	104	5596	0.28571428571429
105	9180	105	9180	0.28571428571429
106	14430	106	14430	0.28571428571429
106	14430	146	12666	-0.14285714285714
106	14430	149	10620	0.14285714285714
107	7011	107	7011	0.28571428571429
107	7011	120	3945	-0.14285714285714
108	7395	108	7395	0.28571428571429
108	7395	131	3825	-0.14285714285714
109	10083	109	10083	0.28571428571429
109	10083	116	3942	-0.14285714285714
110	10979	110	10979	0.28571428571429
110	10979	124	3818	-0.14285714285714
111	12771	111	12771	0.57142857142857
111	12771	115	10725	-0.14285714285714
111	12771	118	6630	0.14285714285714
111	12771	123	9705	0.14285714285714
111	12771	125	5610	-0.14285714285714
111	12771	133	9201	-0.14285714285714
111	12771	135	5106	0.14285714285714
112	5989	112	5989	0.14285714285714
113	6885	113	6885	0.28571428571429
113	6885	121	5865	-0.14285714285714
114	9957	114	9957	0.28571428571429
114	9957	117	5862	-0.14285714285714
115	10725	115	10725	0.57142857142857
115	10725	118	6630	-0.14285714285714
115	10725	123	9705	-0.14285714285714
115	10725	127	3564	-0.14285714285714
115	10725	133	9201	0.14285714285714
115	10725	137	3060	0.14285714285714
116	3942	116	3942	0.28571428571429
117	5862	117	5862	0.28571428571429
118	6630	118	6630	0.57142857142857
118	6630	125	5610	-0.14285714285714
118	6630	127	3564	0.14285714285714
118	6630	135	5106	0.14285714285714
118	6630	137	3060	-0.14285714285714
119	9702	119	9702	0.28571428571429
120	3945	120	3945	0.28571428571429
121	5865	121	5865	0.28571428571429
122	6633	122	6633	0.28571428571429
123	9705	123	9705	0.57142857142857
123	9705	125	5610	-0.14285714285714
123	9705	127	3564	0.14285714285714
123	9705	133	9201	-0.14285714285714
123	9705	141	2040	0.14285714285714
124	3818	124	3818	0.28571428571429
125	5610	125	5610	0.57142857142857
125	5610	127	3564	-0.14285714285714
125	5610	135	5106	-0.14285714285714
125	5610	141	2040	-0.14285714285714
126	9194	126	9194	0.28571428571429
127	3564	127	3564	0.57142857142857
127	3564	137	3060	-0.14285714285714
127	3564	141	2040	0.14285714285714
128	5100	128	5100	0.28571428571429
129	14445	129	14445	0.28571428571429
129	14445	143	12921	-0.14285714285714
129	14445	147	6780	0.14285714285714
130	13422	130	13422	0.28571428571429
130	13422	140	12918	-0.14285714285714
130	13422	148	9852	0.14285714285714
131	3825	131	3825	0.28571428571429
132	5617	132	5617	0.28571428571429
133	9201	133	9201	0.57142857142857
133	9201	135	5106	-0.14285714285714
133	9201	137	3060	0.14285714285714
133	9201	141	2040	-0.14285714285714
134	3570	134	3570	0.28571428571429
135	5106	135	5106	0.57142857142857
135	5106	137	3060	-0.14285714285714
135	5106	141	2040	0.14285714285714
136	14451	136	14451	0.28571428571429
136	14451	142	11385	-0.14285714285714
136	14451	144	7290	0.14285714285714
137	3060	137	3060	0.57142857142857
137	3060	141	2040	-0.14285714285714
138	13429	138	13429	0.14285714285714
139	11382	139	11382	0.14285714285714
140	12918	140	12918	0.28571428571429
140	12918	148	9852	-0.14285714285714
141	2040	141	2040	0.57142857142857
142	11385	142	11385	0.28571428571429
142	11385	144	7290	-0.14285714285714
143	12921	143	12921	0.28571428571429
143	12921	147	6780	-0.14285714285714
144	7290	144	7290	0.28571428571429
145	10874	145	10874	0.14285714285714
146	12666	146	12666	0.28571428571429
146	12666	149	10620	-0.14285714285714
147	6780	147	6780	0.28571428571429
148	9852	148	9852	0.28571428571429
149	10620	149	10620	0.28571428571429
150	12540	150	12540	0.14285714285714


==> projectorsRefWfsAndOptimCode/8elProjectors/8elP3.txt <==
i	state_i	j	state_j	H[i][j]
0	7815	0	7815	6.3342307174586
0	7815	1	11655	-0.19371557518795
0	7815	2	13191	-0.42871839805939
0	7815	3	7563	0.14593983502221
0	7815	5	7053	0.10057844885173
0	7815	7	6030	0.029341021586644
0	7815	8	15375	0.1234315899924
0	7815	9	7059	0.094965634272828
0	7815	11	6037	0.04585291402124
0	7815	12	3990	0.0096419517061876
0	7815	13	14871	-0.1542894874905
0	7815	20	7710	-0.27772107748289
0	7815	24	6051	-0.20799983432908
0	7815	25	4005	-0.070055499756671
0	7815	26	13863	0.014413704372789
0	7815	31	7725	0.36743530811114
0	7815	39	7731	-0.11858923576025
0	7815	48	7350	0.13521253229513
0	7815	65	4035	0.15221791918229
0	7815	66	11847	0.32274755662721
0	7815	68	14535	0.27772107748289
0	7815	69	7755	-0.13532083229831
0	7815	78	7374	0.1542894874905
0	7815	87	7381	-0.31394433093208
0	7815	92	6870	-0.1234315899924
0	7815	108	7395	0.22748608205933
0	7815	113	6885	0.15677828651377
0	7815	117	5862	0.045735792721349
1	11655	1	11655	6.2169150004659
1	11655	2	13191	0.12407726967255
1	11655	3	7563	0.057101110160096
1	11655	4	11147	0.30057996826456
1	11655	6	10125	0.14513110502423
1	11655	8	15375	-0.15677828651377
1	11655	10	10131	-0.093189889932386
1	11655	12	3990	0.0042064880872257
1	11655	21	11550	-0.27772107748289
1	11655	25	4005	0.0096419517061876
1	11655	27	14631	0.28705883446183
1	11655	32	11565	0.36743530811114
1	11655	37	11438	0.28682909546187
1	11655	40	11571	-0.11858923576025
1	11655	45	11445	-0.25156575834542
1	11655	65	4035	-0.057465068097684
1	11655	66	11847	0.15777757885079
1	11655	67	13639	-0.018464318965656
1	11655	68	14535	-0.36743530811114
1	11655	70	11595	-0.13532083229831
1	11655	75	11469	-0.28705883446183
1	11655	84	11475	0.29647308940064
1	11655	94	10710	-0.1234315899924
1	11655	115	10725	0.15677828651377
1	11655	119	9702	0.045735792721349
2	13191	2	13191	6.4062199074314
2	13191	4	11147	0.17338273359671
2	13191	5	7053	0.036458924797057
2	13191	6	10125	-0.098429232633029
2	13191	7	6030	-0.01319154664154
2	13191	9	7059	-0.082853997963665
2	13191	10	10131	0.14513110502423
2	13191	11	6037	0.030518171758092
2	13191	13	14871	0.22748608205933
2	13191	22	13086	-0.27772107748289
2	13191	24	6051	-0.029341021586644
2	13191	26	13863	0.0805594685641
2	13191	27	14631	-0.29647308940064
2	13191	33	13101	0.36743530811114
2	13191	38	12974	0.28682909546187
2	13191	41	13107	-0.11858923576025
2	13191	46	12981	-0.25156575834542
2	13191	51	12726	-0.13521253229513
2	13191	67	13639	0.06555266653196
2	13191	68	14535	0.11858923576025
2	13191	71	13131	-0.13532083229831
2	13191	76	13005	-0.28705883446183
2	13191	81	12750	-0.1542894874905
2	13191	85	13011	0.29647308940064
2	13191	90	12757	0.31394433093208
2	13191	111	12771	-0.22748608205933
3	7563	3	7563	6.150219513963
3	7563	4	11147	-0.49572844569528
3	7563	5	7053	0.28401623889412
3	7563	7	6030	0.082853997963665
3	7563	8	15375	-0.045735792721349
3	7563	9	7059	0.12684179463019
3	7563	14	3993	-0.031386872650838
3	7563	16	14619	-0.1542894874905
3	7563	24	6051	0.094965634272828
3	7563	29	13611	0.014413704372789
3	7563	30	14507	0.28682909546187
3	7563	35	7470	0.25223982652381
3	7563	53	7353	-0.25156575834542
3	7563	65	4035	-0.1969852138705
3	7563	69	7755	0.15777757885079
3	7563	70	11595	0.32274755662721
3	7563	72	13515	-0.25223982652381
3	7563	73	7501	-0.018464318965656
3	7563	78	7374	-0.014413704372789
3	7563	82	7507	0.06555266653196
3	7563	101	6618	-0.1234315899924
3	7563	108	7395	0.0805594685641
3	7563	122	6633	0.15677828651377
3	7563	125	5610	0.045735792721349
4	11147	4	11147	6.4804948383155
4	11147	5	7053	0.017603714826181
4	11147	6	10125	0.17338273359671
4	11147	9	7059	0.13352438010987
4	11147	10	10131	0.30057996826456
4	11147	14	3993	0.030518171758092
4	11147	16	14619	0.31394433093208
4	11147	28	11819	0.0805594685641
4	11147	30	14507	-0.25156575834542
4	11147	36	11054	0.25223982652381
4	11147	55	10937	-0.25156575834542
4	11147	60	10682	-0.13521253229513
4	11147	65	4035	0.027880354256573
4	11147	70	11595	0.06555266653196
4	11147	71	13131	-0.018464318965656
4	11147	74	11085	-0.018464318965656
4	11147	80	10958	-0.014413704372789
4	11147	83	11091	0.06555266653196
4	11147	98	10713	0.31394433093208
4	11147	110	10979	0.0805594685641
4	11147	126	9194	0.045735792721349
5	7053	5	7053	5.5060055706845
5	7053	6	10125	-0.45026772124365
5	7053	7	6030	0.057101110160096
5	7053	9	7059	0.12407726967255
5	7053	11	6037	0.30057996826456
5	7053	14	3993	0.14513110502423
5	7053	19	14493	0.13521253229513
5	7053	25	4005	-0.10057844885173
5	7053	31	7725	0.0805594685641
5	7053	33	13101	0.014413704372789
5	7053	52	6969	0.11858923576025
5	7053	63	6588	-0.13521253229513
5	7053	73	7501	0.06555266653196
5	7053	74	11085	0.32274755662721
5	7053	76	13005	-0.25223982652381
5	7053	77	6990	0.32274755662721
5	7053	86	6997	0.06555266653196
5	7053	96	6873	-0.29647308940064
5	7053	113	6885	0.0805594685641
5	7053	122	6633	0.22748608205933
5	7053	128	5100	0.045735792721349
6	10125	6	10125	6.7376238648954
6	10125	7	6030	0.0032642347556872
6	10125	10	10131	0.12407726967255
6	10125	11	6037	0.13352438010987
6	10125	14	3993	-0.082853997963665
6	10125	17	11805	-0.22748608205933
6	10125	18	13597	0.31394433093208
6	10125	25	4005	0.12609364648805
6	10125	32	11565	0.29647308940064
6	10125	33	13101	-0.28705883446183
6	10125	34	13485	-0.25156575834542
6	10125	54	10041	0.11858923576025
6	10125	64	9660	-0.13521253229513
6	10125	74	11085	-0.13532083229831
6	10125	75	11469	-0.11858923576025
6	10125	76	13005	0.36743530811114
6	10125	79	10062	0.32274755662721
6	10125	88	10069	0.06555266653196
6	10125	97	9945	-0.29647308940064
6	10125	105	9180	0.1234315899924
6	10125	114	9957	0.0805594685641
6	10125	123	9705	0.22748608205933
7	6030	7	6030	7.0330384045891
7	6030	11	6037	-0.49572844569528
7	6030	12	3990	0.28401623889412
7	6030	20	7710	-0.22748608205933
7	6030	22	13086	0.1542894874905
7	6030	23	13470	0.13521253229513
7	6030	24	6051	0.42871839805939
7	6030	35	7470	0.29647308940064
7	6030	38	12974	-0.28682909546187
7	6030	57	5946	0.11858923576025
7	6030	62	5820	0.25156575834542
7	6030	77	6990	-0.13532083229831
7	6030	78	7374	-0.11858923576025
7	6030	79	10062	0.32274755662721
7	6030	81	12750	0.27772107748289
7	6030	91	5974	0.06555266653196
7	6030	100	5850	-0.29647308940064
7	6030	104	5596	-0.31394433093208
7	6030	117	5862	0.0805594685641
7	6030	125	5610	0.22748608205933
7	6030	128	5100	0.15677828651377
8	15375	8	15375	5.4788458949853
8	15375	13	14871	0.12684179463019
8	15375	15	13851	0.093189889932386
8	15375	16	14619	0.094965634272828
8	15375	17	11805	0.031386872650838
8	15375	18	13597	0.04585291402124
8	15375	19	14493	-0.1969852138705
8	15375	20	7710	0.0042064880872257
8	15375	21	11550	0.0096419517061876
8	15375	23	13470	-0.057465068097684
8	15375	26	13863	0.094965634272828
8	15375	27	14631	-0.28311088561459
8	15375	28	11819	0.04585291402124
8	15375	29	13611	-0.20799983432908
8	15375	30	14507	0.31525741714345
8	15375	31	7725	0.0096419517061876
8	15375	32	11565	-0.070055499756671
8	15375	34	13485	0.15221791918229
8	15375	35	7470	-0.0093888814106878
8	15375	37	11438	0.032008387185429
8	15375	66	11847	-0.1969852138705
8	15375	67	13639	0.31525741714345
8	15375	68	14535	-0.21918262112097
8	15375	69	7755	-0.057465068097684
8	15375	70	11595	0.15221791918229
8	15375	72	13515	-0.16103212980316
8	15375	73	7501	0.032008387185429
8	15375	75	11469	-0.054236515940648
8	15375	78	7374	-0.0072688114147261
8	15375	106	14430	0.1234315899924
8	15375	129	14445	-0.15677828651377
8	15375	130	13422	-0.045735792721349
9	7059	9	7059	5.9153784027253
9	7059	10	10131	-0.45026772124365
9	7059	11	6037	0.17338273359671
9	7059	12	3990	0.036458924797057
9	7059	13	14871	-0.045735792721349
9	7059	14	3993	-0.098429232633029
9	7059	16	14619	0.1234315899924
9	7059	24	6051	0.14593983502221
9	7059	39	7731	0.0805594685641
9	7059	41	13107	0.014413704372789
9	7059	47	6966	0.25223982652381
9	7059	52	6969	-0.36743530811114
9	7059	58	6842	-0.28682909546187
9	7059	65	4035	0.070912796017359
9	7059	82	7507	0.06555266653196
9	7059	83	11091	0.32274755662721
9	7059	85	13011	-0.25223982652381
9	7059	86	6997	-0.018464318965656
9	7059	92	6870	-0.014413704372789
9	7059	96	6873	0.28705883446183
9	7059	101	6618	0.1542894874905
9	7059	107	7011	0.15777757885079
9	7059	135	5106	0.045735792721349
10	10131	10	10131	6.8940922786999
10	10131	11	6037	0.017603714826181
10	10131	12	3990	-0.0096917485529681
10	10131	14	3993	0.036458924797057
10	10131	15	13851	0.15677828651377
10	10131	24	6051	0.23929571052629
10	10131	40	11571	0.29647308940064
10	10131	41	13107	-0.28705883446183
10	10131	42	13491	-0.25156575834542
10	10131	49	10038	0.25223982652381
10	10131	54	10041	-0.36743530811114
10	10131	59	9914	-0.28682909546187
10	10131	65	4035	0.112805079748
10	10131	83	11091	-0.13532083229831
10	10131	84	11475	-0.11858923576025
10	10131	85	13011	0.36743530811114
10	10131	88	10069	-0.018464318965656
10	10131	93	9942	-0.014413704372789
10	10131	97	9945	0.28705883446183
10	10131	102	9690	0.1542894874905
10	10131	109	10083	0.15777757885079
10	10131	133	9201	-0.15677828651377
11	6037	11	6037	5.9293310001346
11	6037	12	3990	0.017603714826181
11	6037	14	3993	0.17338273359671
11	6037	18	13597	0.1234315899924
11	6037	24	6051	-0.11280327271273
11	6037	25	4005	0.32071518712444
11	6037	43	7477	0.29647308940064
11	6037	46	12981	-0.28682909546187
11	6037	62	5820	-0.28682909546187
11	6037	86	6997	-0.13532083229831
11	6037	87	7381	-0.11858923576025
11	6037	88	10069	0.32274755662721
11	6037	90	12757	0.27772107748289
11	6037	91	5974	0.32274755662721
11	6037	95	5977	-0.13532083229831
11	6037	104	5596	0.1542894874905
11	6037	112	5989	0.15777757885079
11	6037	132	5617	0.22748608205933
12	3990	12	3990	6.9830756805451
12	3990	14	3993	-0.45026772124365
12	3990	20	7710	-0.15677828651377
12	3990	21	11550	0.1234315899924
12	3990	25	4005	-0.19371557518795
12	3990	47	6966	0.28705883446183
12	3990	48	7350	0.25156575834542
12	3990	49	10038	-0.014413704372789
12	3990	50	10934	-0.28682909546187
12	3990	61	3900	0.36743530811114
12	3990	65	4035	0.46963747486921
12	3990	91	5974	-0.018464318965656
12	3990	92	6870	-0.36743530811114
12	3990	93	9942	0.25223982652381
12	3990	94	10710	0.27772107748289
12	3990	99	3930	-0.13532083229831
12	3990	103	3804	-0.28705883446183
12	3990	116	3942	0.15777757885079
12	3990	134	3570	0.22748608205933
12	3990	137	3060	0.15677828651377
13	14871	13	14871	5.6675476562743
13	14871	15	13851	0.29224349482796
13	14871	16	14619	0.14593983502221
13	14871	17	11805	0.098429232633029
13	14871	19	14493	0.070912796017359
13	14871	20	7710	0.01319154664154
13	14871	22	13086	-0.029341021586644
13	14871	26	13863	0.14593983502221
13	14871	27	14631	-0.090277705871999
13	14871	39	7731	-0.029341021586644
13	14871	41	13107	-0.20799983432908
13	14871	44	11061	-0.070055499756671
13	14871	46	12981	0.15221791918229
13	14871	47	6966	-0.0093888814106878
13	14871	50	10934	0.032008387185429
13	14871	66	11847	0.070912796017359
13	14871	68	14535	-0.069892417449289
13	14871	83	11091	0.15221791918229
13	14871	85	13011	-0.16103212980316
13	14871	86	6997	0.032008387185429
13	14871	89	10965	-0.054236515940648
13	14871	92	6870	-0.0072688114147261
13	14871	106	14430	-0.1542894874905
13	14871	136	14451	0.22748608205933
13	14871	140	12918	-0.045735792721349
14	3993	14	3993	5.9512047381882
14	3993	17	11805	0.045735792721349
14	3993	25	4005	0.16339675308707
14	3993	52	6969	0.28705883446183
14	3993	53	7353	0.25156575834542
14	3993	54	10041	-0.014413704372789
14	3993	55	10937	-0.28682909546187
14	3993	61	3900	-0.25223982652381
14	3993	65	4035	-0.2090704848098
14	3993	95	5977	-0.018464318965656
14	3993	96	6873	-0.36743530811114
14	3993	97	9945	0.25223982652381
14	3993	98	10713	0.27772107748289
14	3993	99	3930	0.32274755662721
14	3993	103	3804	0.014413704372789
14	3993	120	3945	0.15777757885079
14	3993	131	3825	-0.0805594685641
14	3993	141	2040	-0.045735792721349
15	13851	15	13851	5.4437107178728
15	13851	16	14619	0.16339675308707
15	13851	17	11805	0.072315354587531
15	13851	18	13597	0.32071518712444
15	13851	20	7710	0.0096917485529681
15	13851	22	13086	0.12609364648805
15	13851	23	13470	-0.112805079748
15	13851	26	13863	0.16339675308707
15	13851	28	11819	0.32071518712444
15	13851	29	13611	-0.090277705871999
15	13851	39	7731	0.12609364648805
15	13851	41	13107	-0.28311088561459
15	13851	42	13491	0.26388819906101
15	13851	54	10041	-0.070055499756671
15	13851	57	5946	-0.0093888814106878
15	13851	59	9914	0.032008387185429
15	13851	69	7755	-0.112805079748
15	13851	71	13131	0.26388819906101
15	13851	72	13515	-0.069892417449289
15	13851	85	13011	-0.21918262112097
15	13851	95	5977	0.032008387185429
15	13851	97	9945	-0.054236515940648
15	13851	100	5850	-0.0072688114147261
15	13851	143	12921	0.15677828651377
16	14619	16	14619	5.4875177319652
16	14619	18	13597	0.17338273359671
16	14619	19	14493	0.20987622190286
16	14619	21	11550	0.036458924797057
16	14619	22	13086	-0.082853997963665
16	14619	27	14631	0.16339675308707
16	14619	29	13611	0.14593983502221
16	14619	30	14507	0.08337318799264
16	14619	40	11571	0.10057844885173
16	14619	41	13107	0.094965634272828
16	14619	52	6969	-0.0096419517061876
16	14619	56	12729	0.15221791918229
16	14619	60	10682	0.032008387185429
16	14619	70	11595	0.070912796017359
16	14619	71	13131	-0.28582653582634
16	14619	82	7507	0.027880354256573
16	14619	83	11091	-0.1969852138705
16	14619	98	10713	-0.054236515940648
16	14619	101	6618	-0.0072688114147261
16	14619	106	14430	0.014413704372789
16	14619	136	14451	0.0805594685641
16	14619	146	12666	-0.045735792721349
17	11805	17	11805	6.4405966223842
17	11805	18	13597	-0.11280327271273
17	11805	19	14493	0.2090704848098
17	11805	20	7710	0.0032642347556872
17	11805	21	11550	0.23929571052629
17	11805	28	11819	-0.11280327271273
17	11805	31	7725	0.23929571052629
17	11805	32	11565	-0.090277705871999
17	11805	44	11061	-0.28311088561459
17	11805	45	11445	0.26388819906101
17	11805	54	10041	-0.20799983432908
17	11805	55	10937	0.31525741714345
17	11805	61	3900	-0.0093888814106878
17	11805	66	11847	0.2090704848098
17	11805	74	11085	0.26388819906101
17	11805	75	11469	-0.069892417449289
17	11805	88	10069	0.31525741714345
17	11805	89	10965	-0.21918262112097
17	11805	97	9945	-0.16103212980316
17	11805	103	3804	-0.0072688114147261
17	11805	142	11385	-0.22748608205933
17	11805	148	9852	0.045735792721349
18	13597	18	13597	5.9327634944138
18	13597	19	14493	0.016071946756333
18	13597	21	11550	0.017603714826181
18	13597	22	13086	0.13352438010987
18	13597	23	13470	0.32952472948878
18	13597	29	13611	-0.11280327271273
18	13597	32	11565	0.32071518712444
18	13597	33	13101	-0.07949158001742
18	13597	34	13485	0.08337318799264
18	13597	43	7477	0.12609364648805
18	13597	54	10041	0.04585291402124
18	13597	56	12729	0.31525741714345
18	13597	64	9660	0.032008387185429
18	13597	67	13639	0.2090704848098
18	13597	73	7501	-0.112805079748
18	13597	88	10069	-0.1969852138705
18	13597	90	12757	-0.21918262112097
18	13597	95	5977	-0.057465068097684
18	13597	104	5596	-0.0072688114147261
18	13597	138	13429	0.0805594685641
19	14493	19	14493	5.7934264887085
19	14493	23	13470	0.057101110160096
19	14493	30	14507	-0.11280327271273
19	14493	34	13485	0.14593983502221
19	14493	45	11445	0.10057844885173
19	14493	46	12981	0.094965634272828
19	14493	53	7353	0.029341021586644
19	14493	55	10937	0.04585291402124
19	14493	56	12729	-0.20799983432908
19	14493	63	6588	0.0093888814106878
19	14493	68	14535	0.2090704848098
19	14493	75	11469	0.070912796017359
19	14493	76	13005	-0.28582653582634
19	14493	87	7381	0.027880354256573
19	14493	89	10965	-0.1969852138705
19	14493	90	12757	0.31525741714345
19	14493	96	6873	-0.057465068097684
19	14493	98	10713	0.15221791918229
19	14493	106	14430	0.32274755662721
19	14493	129	14445	0.15777757885079
19	14493	150	12540	-0.045735792721349
20	7710	20	7710	8.0279310808992
20	7710	21	11550	-0.19371557518795
20	7710	22	13086	-0.42871839805939
20	7710	23	13470	0.46963747486921
20	7710	31	7725	-0.19371557518795
20	7710	35	7470	-0.090277705871999
20	7710	39	7731	-0.42871839805939
20	7710	47	6966	-0.28311088561459
20	7710	48	7350	0.26388819906101
20	7710	57	5946	-0.20799983432908
20	7710	58	6842	0.31525741714345
20	7710	61	3900	-0.070055499756671
20	7710	62	5820	0.15221791918229
20	7710	69	7755	0.46963747486921
20	7710	77	6990	0.26388819906101
20	7710	78	7374	-0.069892417449289
20	7710	91	5974	0.31525741714345
20	7710	92	6870	-0.21918262112097
20	7710	99	3930	0.15221791918229
20	7710	100	5850	-0.16103212980316
20	7710	103	3804	-0.054236515940648
20	7710	106	14430	-0.27772107748289
20	7710	144	7290	-0.22748608205933
20	7710	147	6780	-0.15677828651377
21	11550	21	11550	7.0284125619972
21	11550	22	13086	0.12407726967255
21	11550	23	13470	-0.18988801029306
21	11550	32	11565	-0.19371557518795
21	11550	35	7470	0.23929571052629
21	11550	36	11054	-0.07949158001742
21	11550	37	11438	0.08337318799264
21	11550	40	11571	-0.42871839805939
21	11550	49	10038	-0.094965634272828
21	11550	60	10682	0.31525741714345
21	11550	61	3900	0.0096419517061876
21	11550	64	9660	0.15221791918229
21	11550	70	11595	0.46963747486921
21	11550	79	10062	0.28582653582634
21	11550	94	10710	-0.21918262112097
21	11550	99	3930	-0.057465068097684
21	11550	102	9690	-0.16103212980316
21	11550	106	14430	0.36743530811114
21	11550	139	11382	0.0805594685641
21	11550	149	10620	-0.15677828651377
22	13086	22	13086	6.2140882404713
22	13086	23	13470	0.16220078429282
22	13086	33	13101	-0.19371557518795
22	13086	36	11054	0.32071518712444
22	13086	38	12974	0.08337318799264
22	13086	41	13107	-0.42871839805939
22	13086	47	6966	0.12609364648805
22	13086	49	10038	-0.10057844885173
22	13086	51	12726	-0.26388819906101
22	13086	57	5946	-0.029341021586644
22	13086	71	13131	0.46963747486921
22	13086	77	6990	-0.112805079748
22	13086	79	10062	-0.070912796017359
22	13086	81	12750	0.069892417449289
22	13086	91	5974	-0.027880354256573
22	13086	105	9180	0.054236515940648
22	13086	106	14430	-0.11858923576025
22	13086	140	12918	0.0805594685641
22	13086	146	12666	0.22748608205933
23	13470	23	13470	6.5570788075836
23	13470	34	13485	-0.19371557518795
23	13470	37	11438	0.32071518712444
23	13470	38	12974	-0.07949158001742
23	13470	42	13491	-0.42871839805939
23	13470	48	7350	0.12609364648805
23	13470	51	12726	0.28311088561459
23	13470	59	9914	0.04585291402124
23	13470	62	5820	0.0096419517061876
23	13470	64	9660	-0.070055499756671
23	13470	72	13515	0.46963747486921
23	13470	78	7374	-0.112805079748
23	13470	81	12750	-0.26388819906101
23	13470	93	9942	-0.1969852138705
23	13470	100	5850	-0.057465068097684
23	13470	102	9690	0.15221791918229
23	13470	104	5596	0.032008387185429
23	13470	106	14430	-0.13532083229831
23	13470	130	13422	0.15777757885079
23	13470	150	12540	-0.15677828651377
24	6051	24	6051	6.0126634705986
24	6051	25	4005	0.072315354587531
24	6051	26	13863	-0.045735792721349
24	6051	29	13611	0.1234315899924
24	6051	39	7731	0.22748608205933
24	6051	41	13107	-0.1542894874905
24	6051	42	13491	-0.13521253229513
24	6051	57	5946	-0.27772107748289
24	6051	65	4035	0.20987622190286
24	6051	107	7011	-0.13532083229831
24	6051	108	7395	-0.11858923576025
24	6051	109	10083	0.32274755662721
24	6051	111	12771	0.27772107748289
24	6051	112	5989	-0.018464318965656
24	6051	117	5862	-0.014413704372789
24	6051	121	5865	0.28705883446183
24	6051	125	5610	0.1542894874905
24	6051	132	5617	-0.31394433093208
24	6051	135	5106	-0.1234315899924
25	4005	25	4005	5.9843958706524
25	4005	31	7725	-0.15677828651377
25	4005	32	11565	0.1234315899924
25	4005	43	7477	0.31394433093208
25	4005	44	11061	-0.1542894874905
25	4005	45	11445	-0.13521253229513
25	4005	61	3900	-0.27772107748289
25	4005	65	4035	-0.18988801029306
25	4005	112	5989	-0.018464318965656
25	4005	113	6885	-0.36743530811114
25	4005	114	9957	0.25223982652381
25	4005	115	10725	0.27772107748289
25	4005	116	3942	0.32274755662721
25	4005	120	3945	-0.13532083229831
25	4005	127	3564	0.1542894874905
25	4005	131	3825	0.29647308940064
25	4005	137	3060	-0.1234315899924
26	13863	26	13863	5.4875177319652
26	13863	27	14631	0.16339675308707
26	13863	28	11819	0.17338273359671
26	13863	29	13611	0.14593983502221
26	13863	31	7725	0.036458924797057
26	13863	33	13101	0.10057844885173
26	13863	34	13485	0.070912796017359
26	13863	38	12974	0.027880354256573
26	13863	39	7731	-0.082853997963665
26	13863	41	13107	0.094965634272828
26	13863	42	13491	-0.28582653582634
26	13863	46	12981	-0.1969852138705
26	13863	49	10038	-0.0096419517061876
26	13863	66	11847	0.20987622190286
26	13863	67	13639	0.08337318799264
26	13863	109	10083	0.15221791918229
26	13863	112	5989	0.032008387185429
26	13863	114	9957	-0.054236515940648
26	13863	117	5862	-0.0072688114147261
26	13863	130	13422	-0.1542894874905
26	13863	138	13429	0.31394433093208
26	13863	140	12918	0.1234315899924
27	14631	27	14631	5.7987020719219
27	14631	29	13611	0.29224349482796
27	14631	30	14507	-0.066966444818052
27	14631	32	11565	0.098429232633029
27	14631	33	13101	-0.14513110502423
27	14631	35	7470	0.01319154664154
27	14631	36	11054	-0.030518171758092
27	14631	40	11571	-0.14513110502423
27	14631	41	13107	0.093189889932386
27	14631	43	7477	-0.030518171758092
27	14631	44	11061	0.031386872650838
27	14631	47	6966	0.0042064880872257
27	14631	51	12726	0.057465068097684
27	14631	67	13639	-0.066966444818052
27	14631	68	14535	0.15599987574681
27	14631	107	7011	0.057465068097684
27	14631	111	12771	-0.16103212980316
27	14631	115	10725	-0.054236515940648
27	14631	118	6630	-0.0072688114147261
27	14631	129	14445	0.28705883446183
27	14631	136	14451	-0.29647308940064
28	11819	28	11819	5.9327634944138
28	11819	29	13611	-0.11280327271273
28	11819	30	14507	0.2090704848098
28	11819	31	7725	0.017603714826181
28	11819	32	11565	0.32071518712444
28	11819	36	11054	0.12609364648805
28	11819	37	11438	-0.112805079748
28	11819	39	7731	0.13352438010987
28	11819	40	11571	-0.07949158001742
28	11819	54	10041	0.04585291402124
28	11819	55	10937	-0.1969852138705
28	11819	59	9914	-0.057465068097684
28	11819	66	11847	0.016071946756333
28	11819	69	7755	0.32952472948878
28	11819	70	11595	0.08337318799264
28	11819	109	10083	0.31525741714345
28	11819	110	10979	-0.21918262112097
28	11819	120	3945	0.032008387185429
28	11819	124	3818	-0.0072688114147261
28	11819	142	11385	0.31394433093208
28	11819	145	10874	0.1234315899924
29	13611	29	13611	6.1179654576141
29	13611	30	14507	0.016071946756333
29	13611	32	11565	0.072315354587531
29	13611	33	13101	0.28401623889412
29	13611	34	13485	0.20987622190286
29	13611	35	7470	0.0096917485529681
29	13611	40	11571	0.28401623889412
29	13611	41	13107	0.12684179463019
29	13611	42	13491	-0.10121952789042
29	13611	54	10041	0.031386872650838
29	13611	56	12729	-0.1969852138705
29	13611	57	5946	0.0042064880872257
29	13611	67	13639	0.016071946756333
29	13611	70	11595	0.20987622190286
29	13611	71	13131	-0.10121952789042
29	13611	72	13515	0.15599987574681
29	13611	109	10083	-0.1969852138705
29	13611	111	12771	-0.21918262112097
29	13611	123	9705	-0.054236515940648
29	13611	125	5610	-0.0072688114147261
29	13611	130	13422	0.014413704372789
29	13611	146	12666	0.1234315899924
30	14507	30	14507	6.1846609441171
30	14507	34	13485	0.17338273359671
30	14507	37	11438	0.036458924797057
30	14507	38	12974	-0.082853997963665
30	14507	42	13491	0.30057996826456
30	14507	53	7353	-0.030518171758092
30	14507	55	10937	0.031386872650838
30	14507	56	12729	0.04585291402124
30	14507	58	6842	0.0042064880872257
30	14507	60	10682	0.0096419517061876
30	14507	68	14535	0.016071946756333
30	14507	72	13515	-0.066966444818052
30	14507	108	7395	0.027880354256573
30	14507	110	10979	-0.1969852138705
30	14507	111	12771	0.31525741714345
30	14507	122	6633	-0.032008387185429
30	14507	129	14445	-0.018464318965656
30	14507	136	14451	0.06555266653196
31	7725	31	7725	7.0284125619972
31	7725	32	11565	-0.19371557518795
31	7725	33	13101	-0.42871839805939
31	7725	34	13485	0.46963747486921
31	7725	35	7470	0.23929571052629
31	7725	39	7731	0.12407726967255
31	7725	43	7477	-0.07949158001742
31	7725	52	6969	-0.094965634272828
31	7725	53	7353	0.28582653582634
31	7725	61	3900	0.0096419517061876
31	7725	62	5820	-0.057465068097684
31	7725	69	7755	-0.18988801029306
31	7725	73	7501	0.08337318799264
31	7725	112	5989	0.31525741714345
31	7725	113	6885	-0.21918262112097
31	7725	120	3945	0.15221791918229
31	7725	121	5865	-0.16103212980316
31	7725	129	14445	-0.27772107748289
31	7725	147	6780	0.1234315899924
32	11565	32	11565	6.2840376072978
32	11565	33	13101	0.12407726967255
32	11565	34	13485	-0.18988801029306
32	11565	35	7470	0.0032642347556872
32	11565	36	11054	0.13352438010987
32	11565	37	11438	0.32952472948878
32	11565	40	11571	0.12407726967255
32	11565	43	7477	0.13352438010987
32	11565	44	11061	0.12684179463019
32	11565	45	11445	-0.10121952789042
32	11565	54	10041	0.093189889932386
32	11565	61	3900	0.0042064880872257
32	11565	64	9660	-0.057465068097684
32	11565	70	11595	-0.18988801029306
32	11565	73	7501	0.32952472948878
32	11565	74	11085	-0.10121952789042
32	11565	75	11469	0.15599987574681
32	11565	115	10725	-0.21918262112097
32	11565	120	3945	-0.057465068097684
32	11565	123	9705	-0.16103212980316
32	11565	127	3564	-0.0072688114147261
32	11565	129	14445	0.36743530811114
32	11565	142	11385	0.29647308940064
32	11565	149	10620	0.1234315899924
33	13101	33	13101	5.8477898464438
33	13101	34	13485	0.16220078429282
33	13101	36	11054	0.017603714826181
33	13101	38	12974	0.32952472948878
33	13101	41	13107	0.12407726967255
33	13101	44	11061	0.28401623889412
33	13101	46	12981	-0.10121952789042
33	13101	52	6969	0.082853997963665
33	13101	54	10041	-0.14513110502423
33	13101	56	12729	-0.28582653582634
33	13101	71	13131	-0.18988801029306
33	13101	74	11085	0.20987622190286
33	13101	76	13005	0.15599987574681
33	13101	112	5989	-0.027880354256573
33	13101	128	5100	-0.0072688114147261
33	13101	129	14445	-0.11858923576025
33	13101	143	12921	0.29647308940064
34	13485	34	13485	6.1706721061951
34	13485	37	11438	0.017603714826181
34	13485	38	12974	0.13352438010987
34	13485	42	13491	0.12407726967255
34	13485	45	11445	0.28401623889412
34	13485	46	12981	0.12684179463019
34	13485	53	7353	0.082853997963665
34	13485	56	12729	0.094965634272828
34	13485	62	5820	0.0042064880872257
34	13485	64	9660	0.0096419517061876
34	13485	72	13515	-0.18988801029306
34	13485	75	11469	0.20987622190286
34	13485	76	13005	-0.10121952789042
34	13485	114	9957	-0.1969852138705
34	13485	121	5865	-0.057465068097684
34	13485	123	9705	0.15221791918229
34	13485	129	14445	-0.13532083229831
34	13485	130	13422	0.32274755662721
34	13485	138	13429	0.06555266653196
34	13485	150	12540	0.1234315899924
35	7470	35	7470	7.5736200130466
35	7470	36	11054	-0.49572844569528
35	7470	37	11438	0.14290613268646
35	7470	43	7477	-0.49572844569528
35	7470	47	6966	0.12684179463019
35	7470	48	7350	-0.10121952789042
35	7470	57	5946	0.093189889932386
35	7470	61	3900	0.031386872650838
35	7470	63	6588	0.1969852138705
35	7470	73	7501	0.14290613268646
35	7470	77	6990	-0.10121952789042
35	7470	78	7374	0.15599987574681
35	7470	116	3942	0.1969852138705
35	7470	118	6630	-0.21918262112097
35	7470	125	5610	-0.16103212980316
35	7470	127	3564	-0.054236515940648
35	7470	130	13422	0.25223982652381
35	7470	144	7290	0.29647308940064
36	11054	36	11054	7.1453244561334
36	11054	37	11438	0.16220078429282
36	11054	38	12974	-0.18988801029306
36	11054	44	11061	-0.49572844569528
36	11054	47	6966	0.13352438010987
36	11054	49	10038	0.30057996826456
36	11054	50	10934	-0.10121952789042
36	11054	60	10682	-0.28582653582634
36	11054	61	3900	-0.030518171758092
36	11054	74	11085	0.14290613268646
36	11054	77	6990	0.32952472948878
36	11054	79	10062	-0.066966444818052
36	11054	80	10958	0.15599987574681
36	11054	116	3942	-0.027880354256573
36	11054	126	9194	-0.16103212980316
36	11054	145	10874	0.29647308940064
36	11054	149	10620	0.31394433093208
37	11438	37	11438	6.3748071487
37	11438	38	12974	0.12407726967255
37	11438	45	11445	-0.49572844569528
37	11438	48	7350	0.13352438010987
37	11438	50	10934	0.12684179463019
37	11438	59	9914	0.093189889932386
37	11438	60	10682	0.094965634272828
37	11438	64	9660	0.04585291402124
37	11438	75	11469	0.14290613268646
37	11438	78	7374	0.32952472948878
37	11438	80	10958	-0.10121952789042
37	11438	119	9702	-0.31525741714345
37	11438	124	3818	-0.057465068097684
37	11438	127	3564	0.032008387185429
37	11438	130	13422	-0.018464318965656
37	11438	139	11382	0.06555266653196
38	12974	38	12974	6.5989624858921
38	12974	46	12981	-0.49572844569528
38	12974	50	10934	0.28401623889412
38	12974	51	12726	-0.07949158001742
38	12974	58	6842	0.082853997963665
38	12974	59	9914	-0.14513110502423
38	12974	62	5820	-0.030518171758092
38	12974	76	13005	0.14290613268646
38	12974	80	10958	0.20987622190286
38	12974	81	12750	0.08337318799264
38	12974	117	5862	-0.027880354256573
38	12974	126	9194	0.15221791918229
38	12974	128	5100	0.032008387185429
38	12974	130	13422	0.06555266653196
38	12974	140	12918	0.06555266653196
38	12974	150	12540	0.31394433093208
39	7731	39	7731	6.2140882404713
39	7731	40	11571	-0.19371557518795
39	7731	41	13107	-0.42871839805939
39	7731	42	13491	0.46963747486921
39	7731	43	7477	0.32071518712444
39	7731	47	6966	0.12609364648805
39	7731	48	7350	-0.112805079748
39	7731	52	6969	-0.10057844885173
39	7731	53	7353	-0.070912796017359
39	7731	57	5946	-0.029341021586644
39	7731	58	6842	-0.027880354256573
39	7731	69	7755	0.16220078429282
39	7731	82	7507	0.08337318799264
39	7731	107	7011	-0.26388819906101
39	7731	108	7395	0.069892417449289
39	7731	131	3825	0.054236515940648
39	7731	136	14451	-0.27772107748289
39	7731	144	7290	0.1542894874905
40	11571	40	11571	5.8477898464438
40	11571	41	13107	0.12407726967255
40	11571	42	13491	-0.18988801029306
40	11571	43	7477	0.017603714826181
40	11571	44	11061	0.28401623889412
40	11571	45	11445	0.20987622190286
40	11571	49	10038	0.082853997963665
40	11571	54	10041	-0.14513110502423
40	11571	60	10682	-0.027880354256573
40	11571	70	11595	0.16220078429282
40	11571	82	7507	0.32952472948878
40	11571	83	11091	-0.10121952789042
40	11571	84	11475	0.15599987574681
40	11571	109	10083	-0.28582653582634
40	11571	134	3570	-0.0072688114147261
40	11571	136	14451	0.36743530811114
40	11571	139	11382	0.014413704372789
40	11571	142	11385	-0.28705883446183
41	13107	41	13107	5.5999150936558
41	13107	42	13491	0.16220078429282
41	13107	44	11061	0.072315354587531
41	13107	46	12981	0.20987622190286
41	13107	47	6966	0.0096917485529681
41	13107	49	10038	-0.036458924797057
41	13107	51	12726	0.112805079748
41	13107	52	6969	-0.036458924797057
41	13107	54	10041	0.098429232633029
41	13107	56	12729	0.070912796017359
41	13107	57	5946	0.01319154664154
41	13107	71	13131	0.16220078429282
41	13107	83	11091	0.20987622190286
41	13107	85	13011	0.15599987574681
41	13107	107	7011	0.112805079748
41	13107	109	10083	0.070912796017359
41	13107	111	12771	-0.069892417449289
41	13107	133	9201	-0.054236515940648
41	13107	135	5106	-0.0072688114147261
41	13107	136	14451	-0.11858923576025
41	13107	140	12918	0.014413704372789
41	13107	143	12921	-0.28705883446183
41	13107	146	12666	-0.1542894874905
42	13491	42	13491	6.2877652028951
42	13491	45	11445	0.072315354587531
42	13491	46	12981	0.28401623889412
42	13491	48	7350	0.0096917485529681
42	13491	51	12726	-0.12609364648805
42	13491	53	7353	-0.036458924797057
42	13491	56	12729	0.10057844885173
42	13491	59	9914	0.030518171758092
42	13491	72	13515	0.16220078429282
42	13491	84	11475	0.20987622190286
42	13491	85	13011	-0.10121952789042
42	13491	108	7395	0.112805079748
42	13491	111	12771	0.26388819906101
42	13491	132	5617	-0.032008387185429
42	13491	136	14451	-0.13532083229831
42	13491	138	13429	-0.018464318965656
43	7477	43	7477	7.1453244561334
43	7477	44	11061	-0.49572844569528
43	7477	45	11445	0.14290613268646
43	7477	47	6966	0.13352438010987
43	7477	48	7350	0.32952472948878
43	7477	52	6969	0.30057996826456
43	7477	53	7353	-0.066966444818052
43	7477	61	3900	-0.030518171758092
43	7477	63	6588	-0.027880354256573
43	7477	73	7501	0.16220078429282
43	7477	82	7507	-0.18988801029306
43	7477	86	6997	-0.10121952789042
43	7477	87	7381	0.15599987574681
43	7477	112	5989	-0.28582653582634
43	7477	132	5617	-0.16103212980316
43	7477	138	13429	0.25223982652381
44	11061	44	11061	6.5339237085434
44	11061	45	11445	0.16220078429282
44	11061	46	12981	-0.18988801029306
44	11061	47	6966	0.0032642347556872
44	11061	49	10038	0.057101110160096
44	11061	50	10934	0.32952472948878
44	11061	52	6969	0.057101110160096
44	11061	54	10041	0.29224349482796
44	11061	55	10937	-0.066966444818052
44	11061	61	3900	0.01319154664154
44	11061	74	11085	0.16220078429282
44	11061	83	11091	-0.18988801029306
44	11061	86	6997	0.32952472948878
44	11061	88	10069	-0.066966444818052
44	11061	89	10965	0.15599987574681
44	11061	115	10725	-0.069892417449289
44	11061	133	9201	-0.16103212980316
44	11061	137	3060	-0.0072688114147261
44	11061	149	10620	-0.1542894874905
45	11445	45	11445	6.3007211862038
45	11445	46	12981	0.12407726967255
45	11445	48	7350	0.0032642347556872
45	11445	50	10934	0.13352438010987
45	11445	53	7353	0.057101110160096
45	11445	55	10937	0.30057996826456
45	11445	64	9660	0.029341021586644
45	11445	75	11469	0.16220078429282
45	11445	84	11475	-0.18988801029306
45	11445	87	7381	0.32952472948878
45	11445	89	10965	-0.10121952789042
45	11445	114	9957	-0.28582653582634
45	11445	115	10725	0.26388819906101
45	11445	131	3825	-0.057465068097684
45	11445	138	13429	-0.018464318965656
45	11445	139	11382	0.32274755662721
45	11445	142	11385	-0.13532083229831
46	12981	46	12981	6.5294014102737
46	12981	50	10934	0.017603714826181
46	12981	51	12726	0.23929571052629
46	12981	55	10937	0.17338273359671
46	12981	56	12729	0.14593983502221
46	12981	62	5820	0.01319154664154
46	12981	76	13005	0.16220078429282
46	12981	85	13011	-0.18988801029306
46	12981	89	10965	0.20987622190286
46	12981	90	12757	0.08337318799264
46	12981	113	6885	0.112805079748
46	12981	114	9957	0.070912796017359
46	12981	133	9201	0.15221791918229
46	12981	138	13429	0.06555266653196
46	12981	140	12918	0.32274755662721
46	12981	143	12921	-0.13532083229831
46	12981	150	12540	-0.1542894874905
47	6966	47	6966	6.6363652836597
47	6966	48	7350	0.16220078429282
47	6966	49	10038	-0.45026772124365
47	6966	50	10934	0.14290613268646
47	6966	51	12726	-0.46963747486921
47	6966	52	6969	-0.45026772124365
47	6966	57	5946	0.29224349482796
47	6966	58	6842	-0.066966444818052
47	6966	61	3900	0.098429232633029
47	6966	63	6588	-0.070912796017359
47	6966	77	6990	0.16220078429282
47	6966	86	6997	0.14290613268646
47	6966	91	5974	-0.066966444818052
47	6966	92	6870	0.15599987574681
47	6966	107	7011	-0.46963747486921
47	6966	116	3942	-0.070912796017359
47	6966	118	6630	-0.069892417449289
47	6966	135	5106	-0.16103212980316
47	6966	137	3060	-0.054236515940648
47	6966	140	12918	0.25223982652381
47	6966	147	6780	0.28705883446183
48	7350	48	7350	7.0851703821821
48	7350	50	10934	-0.49572844569528
48	7350	51	12726	0.42871839805939
48	7350	53	7353	-0.45026772124365
48	7350	58	6842	0.30057996826456
48	7350	62	5820	0.14513110502423
48	7350	63	6588	-0.10057844885173
48	7350	78	7374	0.16220078429282
48	7350	87	7381	0.14290613268646
48	7350	92	6870	-0.10121952789042
48	7350	108	7395	-0.46963747486921
48	7350	117	5862	-0.28582653582634
48	7350	118	6630	0.26388819906101
48	7350	134	3570	-0.15221791918229
48	7350	139	11382	0.32274755662721
48	7350	144	7290	-0.13532083229831
49	10038	49	10038	6.6843865516634
49	10038	50	10934	0.016071946756333
49	10038	51	12726	0.2090704848098
49	10038	54	10041	-0.45026772124365
49	10038	57	5946	0.057101110160096
49	10038	59	9914	-0.066966444818052
49	10038	61	3900	-0.036458924797057
49	10038	64	9660	-0.070912796017359
49	10038	79	10062	0.16220078429282
49	10038	88	10069	0.14290613268646
49	10038	91	5974	0.32952472948878
49	10038	93	9942	0.15599987574681
49	10038	109	10083	-0.46963747486921
49	10038	116	3942	-0.112805079748
49	10038	119	9702	-0.069892417449289
49	10038	139	11382	0.11858923576025
49	10038	140	12918	-0.36743530811114
49	10038	148	9852	0.28705883446183
50	10934	50	10934	6.5239342700643
50	10934	51	12726	-0.11280327271273
50	10934	55	10937	-0.45026772124365
50	10934	58	6842	0.057101110160096
50	10934	59	9914	0.29224349482796
50	10934	60	10682	0.14593983502221
50	10934	80	10958	0.16220078429282
50	10934	89	10965	0.14290613268646
50	10934	92	6870	0.32952472948878
50	10934	93	9942	-0.066966444818052
50	10934	94	10710	0.08337318799264
50	10934	110	10979	-0.46963747486921
50	10934	137	3060	0.032008387185429
50	10934	139	11382	0.06555266653196
50	10934	140	12918	-0.018464318965656
50	10934	145	10874	-0.13532083229831
51	12726	51	12726	6.4060982428529
51	12726	56	12729	-0.45026772124365
51	12726	60	10682	0.17338273359671
51	12726	63	6588	0.036458924797057
51	12726	64	9660	-0.098429232633029
51	12726	81	12750	0.16220078429282
51	12726	90	12757	0.14290613268646
51	12726	94	10710	0.20987622190286
51	12726	111	12771	-0.46963747486921
51	12726	118	6630	0.112805079748
51	12726	119	9702	0.070912796017359
51	12726	135	5106	0.057465068097684
51	12726	140	12918	0.15777757885079
51	12726	146	12666	-0.13532083229831
51	12726	150	12540	-0.28705883446183
52	6969	52	6969	6.6843865516634
52	6969	53	7353	0.16220078429282
52	6969	54	10041	-0.45026772124365
52	6969	55	10937	0.14290613268646
52	6969	56	12729	-0.46963747486921
52	6969	57	5946	0.057101110160096
52	6969	58	6842	0.32952472948878
52	6969	61	3900	-0.036458924797057
52	6969	63	6588	-0.112805079748
52	6969	86	6997	0.016071946756333
52	6969	95	5977	-0.066966444818052
52	6969	96	6873	0.15599987574681
52	6969	107	7011	0.2090704848098
52	6969	120	3945	-0.070912796017359
52	6969	122	6633	-0.069892417449289
52	6969	143	12921	0.25223982652381
52	6969	147	6780	-0.014413704372789
53	7353	53	7353	7.7617704008201
53	7353	55	10937	-0.49572844569528
53	7353	56	12729	0.42871839805939
53	7353	58	6842	0.13352438010987
53	7353	62	5820	-0.082853997963665
53	7353	63	6588	0.12609364648805
53	7353	87	7381	0.016071946756333
53	7353	96	6873	-0.10121952789042
53	7353	108	7395	0.2090704848098
53	7353	121	5865	-0.28582653582634
53	7353	122	6633	0.26388819906101
53	7353	131	3825	-0.1969852138705
53	7353	132	5617	0.31525741714345
53	7353	142	11385	0.32274755662721
53	7353	144	7290	0.32274755662721
54	10041	54	10041	6.4917345744846
54	10041	55	10937	0.016071946756333
54	10041	56	12729	0.2090704848098
54	10041	57	5946	0.0032642347556872
54	10041	59	9914	0.32952472948878
54	10041	61	3900	0.0096917485529681
54	10041	64	9660	-0.112805079748
54	10041	88	10069	0.016071946756333
54	10041	95	5977	0.32952472948878
54	10041	97	9945	0.15599987574681
54	10041	109	10083	0.2090704848098
54	10041	120	3945	-0.112805079748
54	10041	123	9705	-0.069892417449289
54	10041	133	9201	-0.21918262112097
54	10041	141	2040	-0.0072688114147261
54	10041	142	11385	0.11858923576025
54	10041	143	12921	-0.36743530811114
54	10041	148	9852	-0.014413704372789
55	10937	55	10937	6.8747942056597
55	10937	56	12729	-0.11280327271273
55	10937	58	6842	0.0032642347556872
55	10937	59	9914	0.057101110160096
55	10937	60	10682	0.23929571052629
55	10937	89	10965	0.016071946756333
55	10937	96	6873	0.32952472948878
55	10937	97	9945	-0.066966444818052
55	10937	98	10713	0.08337318799264
55	10937	110	10979	0.2090704848098
55	10937	131	3825	0.027880354256573
55	10937	133	9201	0.31525741714345
55	10937	142	11385	0.06555266653196
55	10937	143	12921	-0.018464318965656
55	10937	145	10874	0.32274755662721
56	12729	56	12729	6.7033403398325
56	12729	60	10682	0.017603714826181
56	12729	63	6588	-0.0096917485529681
56	12729	64	9660	0.036458924797057
56	12729	90	12757	0.016071946756333
56	12729	98	10713	0.20987622190286
56	12729	111	12771	0.2090704848098
56	12729	122	6633	0.112805079748
56	12729	123	9705	0.070912796017359
56	12729	132	5617	0.027880354256573
56	12729	133	9201	-0.1969852138705
56	12729	143	12921	0.15777757885079
56	12729	146	12666	0.32274755662721
56	12729	150	12540	0.014413704372789
57	5946	57	5946	5.6161068370316
57	5946	58	6842	0.016071946756333
57	5946	59	9914	0.14290613268646
57	5946	61	3900	0.072315354587531
57	5946	62	5820	0.20987622190286
57	5946	91	5974	0.016071946756333
57	5946	95	5977	0.14290613268646
57	5946	99	3930	0.20987622190286
57	5946	100	5850	0.15599987574681
57	5946	125	5610	-0.069892417449289
57	5946	135	5106	-0.21918262112097
57	5946	141	2040	-0.054236515940648
57	5946	144	7290	0.11858923576025
57	5946	146	12666	-0.27772107748289
58	6842	58	6842	6.5766383300372
58	6842	59	9914	-0.45026772124365
58	6842	60	10682	-0.19371557518795
58	6842	62	5820	0.17338273359671
58	6842	63	6588	0.32071518712444
58	6842	92	6870	0.016071946756333
58	6842	96	6873	0.14290613268646
58	6842	100	5850	-0.066966444818052
58	6842	101	6618	0.08337318799264
58	6842	124	3818	-0.070912796017359
58	6842	135	5106	0.31525741714345
58	6842	144	7290	0.06555266653196
58	6842	145	10874	0.32274755662721
58	6842	147	6780	-0.018464318965656
59	9914	59	9914	6.1726213280595
59	9914	60	10682	0.16339675308707
59	9914	62	5820	0.017603714826181
59	9914	64	9660	0.32071518712444
59	9914	93	9942	0.016071946756333
59	9914	97	9945	0.14290613268646
59	9914	100	5850	0.32952472948878
59	9914	102	9690	0.08337318799264
59	9914	124	3818	-0.112805079748
59	9914	126	9194	-0.26388819906101
59	9914	141	2040	0.032008387185429
59	9914	145	10874	-0.13532083229831
59	9914	148	9852	-0.018464318965656
60	10682	60	10682	5.9414327427855
60	10682	63	6588	0.017603714826181
60	10682	64	9660	0.17338273359671
60	10682	94	10710	0.016071946756333
60	10682	98	10713	0.14290613268646
60	10682	101	6618	0.32952472948878
60	10682	102	9690	-0.066966444818052
60	10682	126	9194	0.28582653582634
60	10682	134	3570	0.027880354256573
60	10682	145	10874	0.15777757885079
60	10682	146	12666	-0.018464318965656
60	10682	149	10620	-0.018464318965656
61	3900	61	3900	6.5305455750334
61	3900	62	5820	-0.18988801029306
61	3900	63	6588	-0.2090704848098
61	3900	64	9660	0.46963747486921
61	3900	99	3930	-0.18988801029306
61	3900	103	3804	0.15599987574681
61	3900	116	3942	-0.2090704848098
61	3900	120	3945	0.46963747486921
61	3900	127	3564	-0.069892417449289
61	3900	137	3060	-0.21918262112097
61	3900	141	2040	-0.16103212980316
61	3900	147	6780	0.36743530811114
61	3900	148	9852	-0.25223982652381
61	3900	149	10620	-0.27772107748289
62	5820	62	5820	6.267071870114
62	5820	63	6588	0.16339675308707
62	5820	64	9660	-0.19371557518795
62	5820	100	5850	-0.18988801029306
62	5820	103	3804	0.20987622190286
62	5820	104	5596	0.08337318799264
62	5820	117	5862	-0.2090704848098
62	5820	121	5865	0.46963747486921
62	5820	128	5100	-0.26388819906101
62	5820	141	2040	0.15221791918229
62	5820	147	6780	-0.13532083229831
62	5820	148	9852	0.32274755662721
62	5820	150	12540	-0.27772107748289
63	6588	63	6588	6.2280408378807
63	6588	64	9660	-0.45026772124365
63	6588	101	6618	-0.18988801029306
63	6588	104	5596	-0.066966444818052
63	6588	118	6630	-0.2090704848098
63	6588	122	6633	0.46963747486921
63	6588	127	3564	-0.070912796017359
63	6588	128	5100	0.28582653582634
63	6588	137	3060	0.1969852138705
63	6588	147	6780	0.15777757885079
63	6588	149	10620	0.32274755662721
63	6588	150	12540	-0.25223982652381
64	9660	64	9660	6.2980678629487
64	9660	102	9690	-0.18988801029306
64	9660	104	5596	0.32952472948878
64	9660	105	9180	-0.10121952789042
64	9660	119	9702	-0.2090704848098
64	9660	123	9705	0.46963747486921
64	9660	127	3564	-0.112805079748
64	9660	141	2040	-0.057465068097684
64	9660	148	9852	0.15777757885079
64	9660	149	10620	-0.13532083229831
64	9660	150	12540	0.36743530811114
65	4035	65	4035	5.9548805616244
65	4035	66	11847	-0.045735792721349
65	4035	69	7755	-0.15677828651377
65	4035	70	11595	0.1234315899924
65	4035	82	7507	0.31394433093208
65	4035	83	11091	-0.1542894874905
65	4035	84	11475	-0.13521253229513
65	4035	99	3930	-0.27772107748289
65	4035	107	7011	-0.28705883446183
65	4035	108	7395	-0.25156575834542
65	4035	109	10083	0.014413704372789
65	4035	110	10979	0.28682909546187
65	4035	116	3942	-0.25223982652381
65	4035	120	3945	0.36743530811114
65	4035	124	3818	0.28682909546187
65	4035	131	3825	-0.25156575834542
65	4035	134	3570	-0.13521253229513
66	11847	66	11847	5.7934264887085
66	11847	67	13639	-0.11280327271273
66	11847	68	14535	0.2090704848098
66	11847	69	7755	0.057101110160096
66	11847	70	11595	0.14593983502221
66	11847	74	11085	0.10057844885173
66	11847	75	11469	0.070912796017359
66	11847	79	10062	0.029341021586644
66	11847	80	10958	0.027880354256573
66	11847	83	11091	0.094965634272828
66	11847	84	11475	-0.28582653582634
66	11847	88	10069	0.04585291402124
66	11847	89	10965	-0.1969852138705
66	11847	93	9942	-0.057465068097684
66	11847	109	10083	-0.20799983432908
66	11847	110	10979	0.31525741714345
66	11847	114	9957	0.15221791918229
66	11847	116	3942	0.0093888814106878
66	11847	139	11382	0.13521253229513
67	13639	67	13639	6.1846609441171
67	13639	68	14535	0.016071946756333
67	13639	70	11595	0.17338273359671
67	13639	71	13131	0.30057996826456
67	13639	72	13515	-0.066966444818052
67	13639	73	7501	0.036458924797057
67	13639	79	10062	-0.030518171758092
67	13639	81	12750	0.027880354256573
67	13639	82	7507	-0.082853997963665
67	13639	88	10069	0.031386872650838
67	13639	90	12757	-0.1969852138705
67	13639	91	5974	0.0042064880872257
67	13639	109	10083	0.04585291402124
67	13639	111	12771	0.31525741714345
67	13639	112	5989	0.0096419517061876
67	13639	119	9702	-0.032008387185429
67	13639	130	13422	0.28682909546187
67	13639	138	13429	-0.25156575834542
68	14535	68	14535	5.5802727357445
68	14535	72	13515	0.29224349482796
68	14535	75	11469	0.098429232633029
68	14535	76	13005	-0.14513110502423
68	14535	78	7374	0.01319154664154
68	14535	80	10958	-0.030518171758092
68	14535	81	12750	0.029341021586644
68	14535	84	11475	-0.14513110502423
68	14535	85	13011	0.093189889932386
68	14535	87	7381	-0.030518171758092
68	14535	89	10965	0.031386872650838
68	14535	90	12757	0.04585291402124
68	14535	92	6870	0.0042064880872257
68	14535	94	10710	0.0096419517061876
68	14535	106	14430	0.27772107748289
68	14535	108	7395	0.029341021586644
68	14535	110	10979	0.04585291402124
68	14535	111	12771	-0.20799983432908
68	14535	113	6885	0.0096419517061876
68	14535	115	10725	-0.070055499756671
68	14535	118	6630	-0.0093888814106878
68	14535	129	14445	-0.36743530811114
68	14535	136	14451	0.11858923576025
69	7755	69	7755	6.5570788075836
69	7755	70	11595	-0.19371557518795
69	7755	71	13131	-0.42871839805939
69	7755	72	13515	0.46963747486921
69	7755	73	7501	0.32071518712444
69	7755	77	6990	0.12609364648805
69	7755	78	7374	-0.112805079748
69	7755	82	7507	-0.07949158001742
69	7755	95	5977	0.04585291402124
69	7755	96	6873	-0.1969852138705
69	7755	99	3930	0.0096419517061876
69	7755	100	5850	-0.057465068097684
69	7755	107	7011	0.28311088561459
69	7755	108	7395	-0.26388819906101
69	7755	120	3945	-0.070055499756671
69	7755	121	5865	0.15221791918229
69	7755	124	3818	0.032008387185429
69	7755	144	7290	0.13521253229513
70	11595	70	11595	6.1706721061951
70	11595	71	13131	0.12407726967255
70	11595	72	13515	-0.18988801029306
70	11595	73	7501	0.017603714826181
70	11595	74	11085	0.28401623889412
70	11595	75	11469	0.20987622190286
70	11595	79	10062	0.082853997963665
70	11595	82	7507	0.13352438010987
70	11595	83	11091	0.12684179463019
70	11595	84	11475	-0.10121952789042
70	11595	98	10713	-0.1969852138705
70	11595	99	3930	0.0042064880872257
70	11595	102	9690	-0.057465068097684
70	11595	109	10083	0.094965634272828
70	11595	120	3945	0.0096419517061876
70	11595	123	9705	0.15221791918229
70	11595	142	11385	-0.25156575834542
71	13131	71	13131	6.2877652028951
71	13131	72	13515	0.16220078429282
71	13131	74	11085	0.072315354587531
71	13131	76	13005	0.20987622190286
71	13131	77	6990	0.0096917485529681
71	13131	79	10062	-0.036458924797057
71	13131	81	12750	0.112805079748
71	13131	83	11091	0.28401623889412
71	13131	85	13011	-0.10121952789042
71	13131	95	5977	0.030518171758092
71	13131	107	7011	-0.12609364648805
71	13131	109	10083	0.10057844885173
71	13131	111	12771	0.26388819906101
71	13131	126	9194	-0.032008387185429
71	13131	143	12921	-0.25156575834542
71	13131	146	12666	-0.13521253229513
72	13515	72	13515	6.259357818114
72	13515	75	11469	0.072315354587531
72	13515	76	13005	0.28401623889412
72	13515	78	7374	0.0096917485529681
72	13515	81	12750	-0.12609364648805
72	13515	84	11475	0.28401623889412
72	13515	85	13011	0.12684179463019
72	13515	97	9945	0.031386872650838
72	13515	100	5850	0.0042064880872257
72	13515	102	9690	0.0096419517061876
72	13515	108	7395	-0.12609364648805
72	13515	111	12771	-0.28311088561459
72	13515	121	5865	0.0096419517061876
72	13515	123	9705	-0.070055499756671
72	13515	125	5610	-0.0093888814106878
72	13515	130	13422	-0.25223982652381
73	7501	73	7501	6.3748071487
73	7501	74	11085	-0.49572844569528
73	7501	75	11469	0.14290613268646
73	7501	77	6990	0.13352438010987
73	7501	78	7374	0.32952472948878
73	7501	82	7507	0.12407726967255
73	7501	86	6997	0.12684179463019
73	7501	87	7381	-0.10121952789042
73	7501	95	5977	0.093189889932386
73	7501	104	5596	-0.057465068097684
73	7501	112	5989	0.094965634272828
73	7501	120	3945	0.04585291402124
73	7501	122	6633	-0.31525741714345
73	7501	127	3564	0.032008387185429
73	7501	129	14445	0.28682909546187
74	11085	74	11085	6.3007211862038
74	11085	75	11469	0.16220078429282
74	11085	76	13005	-0.18988801029306
74	11085	77	6990	0.0032642347556872
74	11085	79	10062	0.057101110160096
74	11085	80	10958	0.32952472948878
74	11085	83	11091	0.12407726967255
74	11085	86	6997	0.13352438010987
74	11085	88	10069	0.30057996826456
74	11085	89	10965	-0.10121952789042
74	11085	98	10713	-0.28582653582634
74	11085	105	9180	-0.057465068097684
74	11085	115	10725	0.26388819906101
74	11085	120	3945	0.029341021586644
74	11085	129	14445	-0.25156575834542
74	11085	149	10620	-0.13521253229513
75	11469	75	11469	5.3512611698438
75	11469	76	13005	0.12407726967255
75	11469	78	7374	0.0032642347556872
75	11469	80	10958	0.13352438010987
75	11469	84	11475	0.12407726967255
75	11469	87	7381	0.13352438010987
75	11469	89	10965	0.12684179463019
75	11469	97	9945	0.093189889932386
75	11469	98	10713	0.094965634272828
75	11469	103	3804	0.0042064880872257
75	11469	114	9957	0.094965634272828
75	11469	115	10725	-0.28311088561459
75	11469	123	9705	-0.20799983432908
75	11469	127	3564	-0.0093888814106878
75	11469	129	14445	-0.28705883446183
75	11469	142	11385	-0.11858923576025
76	13005	76	13005	5.9449092434016
76	13005	80	10958	0.017603714826181
76	13005	81	12750	0.23929571052629
76	13005	85	13011	0.12407726967255
76	13005	89	10965	0.28401623889412
76	13005	90	12757	-0.07949158001742
76	13005	96	6873	0.082853997963665
76	13005	97	9945	-0.14513110502423
76	13005	105	9180	0.0096419517061876
76	13005	113	6885	-0.12609364648805
76	13005	114	9957	0.10057844885173
76	13005	121	5865	0.029341021586644
76	13005	128	5100	-0.0093888814106878
76	13005	129	14445	0.29647308940064
76	13005	143	12921	-0.11858923576025
76	13005	150	12540	-0.13521253229513
77	6990	77	6990	7.0851703821821
77	6990	78	7374	0.16220078429282
77	6990	79	10062	-0.45026772124365
77	6990	80	10958	0.14290613268646
77	6990	81	12750	-0.46963747486921
77	6990	86	6997	-0.49572844569528
77	6990	91	5974	0.30057996826456
77	6990	92	6870	-0.10121952789042
77	6990	99	3930	0.14513110502423
77	6990	101	6618	-0.28582653582634
77	6990	106	14430	0.13521253229513
77	6990	107	7011	0.42871839805939
77	6990	116	3942	-0.10057844885173
77	6990	118	6630	0.26388819906101
77	6990	128	5100	-0.15221791918229
77	6990	147	6780	0.25156575834542
78	7374	78	7374	6.8177179866842
78	7374	80	10958	-0.49572844569528
78	7374	81	12750	0.42871839805939
78	7374	87	7381	-0.49572844569528
78	7374	92	6870	0.12684179463019
78	7374	100	5850	0.093189889932386
78	7374	101	6618	0.094965634272828
78	7374	103	3804	0.031386872650838
78	7374	104	5596	0.04585291402124
78	7374	106	14430	0.1542894874905
78	7374	108	7395	0.42871839805939
78	7374	117	5862	0.094965634272828
78	7374	118	6630	-0.28311088561459
78	7374	124	3818	0.04585291402124
78	7374	125	5610	-0.20799983432908
78	7374	127	3564	-0.070055499756671
78	7374	130	13422	-0.014413704372789
78	7374	144	7290	-0.11858923576025
79	10062	79	10062	7.7617704008201
79	10062	80	10958	0.016071946756333
79	10062	81	12750	0.2090704848098
79	10062	88	10069	-0.49572844569528
79	10062	91	5974	0.13352438010987
79	10062	93	9942	-0.10121952789042
79	10062	99	3930	-0.082853997963665
79	10062	102	9690	-0.28582653582634
79	10062	105	9180	-0.1969852138705
79	10062	109	10083	0.42871839805939
79	10062	116	3942	0.12609364648805
79	10062	119	9702	0.26388819906101
79	10062	126	9194	0.31525741714345
79	10062	130	13422	-0.25156575834542
79	10062	148	9852	0.25156575834542
80	10958	80	10958	6.7937966596602
80	10958	81	12750	-0.11280327271273
80	10958	89	10965	-0.49572844569528
80	10958	92	6870	0.13352438010987
80	10958	93	9942	0.30057996826456
80	10958	94	10710	-0.07949158001742
80	10958	103	3804	-0.030518171758092
80	10958	105	9180	0.04585291402124
80	10958	106	14430	-0.31394433093208
80	10958	110	10979	0.42871839805939
80	10958	124	3818	0.029341021586644
80	10958	126	9194	-0.20799983432908
80	10958	145	10874	-0.11858923576025
81	12750	81	12750	6.483505389482
81	12750	90	12757	-0.49572844569528
81	12750	94	10710	0.28401623889412
81	12750	101	6618	0.082853997963665
81	12750	102	9690	-0.14513110502423
81	12750	104	5596	-0.030518171758092
81	12750	105	9180	0.031386872650838
81	12750	106	14430	0.22748608205933
81	12750	111	12771	0.42871839805939
81	12750	118	6630	-0.12609364648805
81	12750	119	9702	0.10057844885173
81	12750	125	5610	0.029341021586644
81	12750	126	9194	0.04585291402124
81	12750	128	5100	0.0096419517061876
81	12750	130	13422	0.0805594685641
81	12750	146	12666	-0.11858923576025
81	12750	150	12540	-0.25156575834542
82	7507	82	7507	6.5989624858921
82	7507	83	11091	-0.49572844569528
82	7507	84	11475	0.14290613268646
82	7507	86	6997	0.28401623889412
82	7507	87	7381	0.20987622190286
82	7507	91	5974	0.082853997963665
82	7507	95	5977	-0.14513110502423
82	7507	99	3930	-0.030518171758092
82	7507	101	6618	-0.027880354256573
82	7507	107	7011	-0.07949158001742
82	7507	108	7395	0.08337318799264
82	7507	132	5617	0.15221791918229
82	7507	134	3570	0.032008387185429
82	7507	136	14451	0.28682909546187
82	7507	144	7290	-0.28682909546187
83	11091	83	11091	6.5294014102737
83	11091	84	11475	0.16220078429282
83	11091	85	13011	-0.18988801029306
83	11091	86	6997	0.017603714826181
83	11091	88	10069	0.17338273359671
83	11091	89	10965	0.20987622190286
83	11091	94	10710	0.112805079748
83	11091	98	10713	0.070912796017359
83	11091	99	3930	0.01319154664154
83	11091	107	7011	0.23929571052629
83	11091	109	10083	0.14593983502221
83	11091	110	10979	0.08337318799264
83	11091	133	9201	0.15221791918229
83	11091	136	14451	-0.25156575834542
83	11091	145	10874	-0.28682909546187
84	11475	84	11475	5.9449092434016
84	11475	85	13011	0.12407726967255
84	11475	87	7381	0.017603714826181
84	11475	89	10965	0.28401623889412
84	11475	93	9942	0.082853997963665
84	11475	94	10710	-0.12609364648805
84	11475	97	9945	-0.14513110502423
84	11475	98	10713	0.10057844885173
84	11475	102	9690	0.029341021586644
84	11475	108	7395	0.23929571052629
84	11475	110	10979	-0.07949158001742
84	11475	131	3825	0.0096419517061876
84	11475	134	3570	-0.0093888814106878
84	11475	136	14451	-0.28705883446183
84	11475	139	11382	-0.25223982652381
84	11475	142	11385	0.36743530811114
85	13011	85	13011	6.7269303250256
85	13011	89	10965	0.072315354587531
85	13011	90	12757	0.32071518712444
85	13011	92	6870	0.0096917485529681
85	13011	93	9942	-0.036458924797057
85	13011	96	6873	-0.036458924797057
85	13011	97	9945	0.098429232633029
85	13011	100	5850	0.01319154664154
85	13011	110	10979	0.32071518712444
85	13011	111	12771	-0.090277705871999
85	13011	133	9201	-0.070055499756671
85	13011	135	5106	-0.0093888814106878
85	13011	136	14451	0.29647308940064
85	13011	140	12918	-0.25223982652381
85	13011	143	12921	0.36743530811114
86	6997	86	6997	6.5239342700643
86	6997	87	7381	0.16220078429282
86	6997	88	10069	-0.45026772124365
86	6997	89	10965	0.14290613268646
86	6997	90	12757	-0.46963747486921
86	6997	91	5974	0.057101110160096
86	6997	92	6870	0.32952472948878
86	6997	95	5977	0.29224349482796
86	6997	96	6873	-0.066966444818052
86	6997	107	7011	-0.11280327271273
86	6997	112	5989	0.14593983502221
86	6997	113	6885	0.08337318799264
86	6997	137	3060	0.032008387185429
86	6997	147	6780	-0.28682909546187
87	7381	87	7381	6.7937966596602
87	7381	89	10965	-0.49572844569528
87	7381	90	12757	0.42871839805939
87	7381	92	6870	0.13352438010987
87	7381	96	6873	0.30057996826456
87	7381	103	3804	-0.030518171758092
87	7381	104	5596	0.029341021586644
87	7381	108	7395	-0.11280327271273
87	7381	113	6885	-0.07949158001742
87	7381	131	3825	0.04585291402124
87	7381	132	5617	-0.20799983432908
87	7381	138	13429	-0.014413704372789
88	10069	88	10069	6.8747942056597
88	10069	89	10965	0.016071946756333
88	10069	90	12757	0.2090704848098
88	10069	91	5974	0.0032642347556872
88	10069	93	9942	0.32952472948878
88	10069	95	5977	0.057101110160096
88	10069	97	9945	-0.066966444818052
88	10069	105	9180	0.027880354256573
88	10069	109	10083	-0.11280327271273
88	10069	112	5989	0.23929571052629
88	10069	114	9957	0.08337318799264
88	10069	133	9201	0.31525741714345
88	10069	138	13429	-0.25156575834542
88	10069	148	9852	-0.28682909546187
89	10965	89	10965	6.5867701419593
89	10965	90	12757	-0.11280327271273
89	10965	92	6870	0.0032642347556872
89	10965	93	9942	0.057101110160096
89	10965	94	10710	0.23929571052629
89	10965	96	6873	0.057101110160096
89	10965	97	9945	0.29224349482796
89	10965	98	10713	0.14593983502221
89	10965	103	3804	0.01319154664154
89	10965	105	9180	0.029341021586644
89	10965	110	10979	-0.11280327271273
89	10965	113	6885	0.23929571052629
89	10965	114	9957	0.14593983502221
89	10965	115	10725	-0.090277705871999
89	10965	131	3825	0.029341021586644
89	10965	133	9201	-0.20799983432908
89	10965	137	3060	-0.0093888814106878
90	12757	90	12757	6.6213487683403
90	12757	94	10710	0.017603714826181
90	12757	98	10713	0.17338273359671
90	12757	104	5596	0.01319154664154
90	12757	105	9180	-0.030518171758092
90	12757	111	12771	-0.11280327271273
90	12757	115	10725	0.32071518712444
90	12757	132	5617	0.029341021586644
90	12757	133	9201	0.04585291402124
90	12757	138	13429	0.0805594685641
90	12757	150	12540	0.28682909546187
91	5974	91	5974	6.5766383300372
91	5974	92	6870	0.016071946756333
91	5974	93	9942	0.14290613268646
91	5974	95	5977	-0.45026772124365
91	5974	99	3930	0.17338273359671
91	5974	100	5850	-0.066966444818052
91	5974	104	5596	-0.070912796017359
91	5974	112	5989	-0.19371557518795
91	5974	116	3942	0.32071518712444
91	5974	117	5862	0.08337318799264
91	5974	135	5106	0.31525741714345
91	5974	140	12918	-0.28682909546187
92	6870	92	6870	6.8660861281672
92	6870	93	9942	-0.45026772124365
92	6870	94	10710	-0.19371557518795
92	6870	96	6873	-0.45026772124365
92	6870	100	5850	0.29224349482796
92	6870	101	6618	0.14593983502221
92	6870	103	3804	0.098429232633029
92	6870	106	14430	-0.1234315899924
92	6870	113	6885	-0.19371557518795
92	6870	117	5862	0.14593983502221
92	6870	118	6630	-0.090277705871999
92	6870	135	5106	-0.20799983432908
92	6870	137	3060	-0.070055499756671
92	6870	140	12918	-0.014413704372789
92	6870	147	6780	-0.36743530811114
93	9942	93	9942	7.0055810389637
93	9942	94	10710	0.16339675308707
93	9942	97	9945	-0.45026772124365
93	9942	100	5850	0.057101110160096
93	9942	102	9690	0.14593983502221
93	9942	103	3804	-0.036458924797057
93	9942	105	9180	0.10057844885173
93	9942	114	9957	-0.19371557518795
93	9942	117	5862	0.23929571052629
93	9942	119	9702	-0.090277705871999
93	9942	139	11382	-0.29647308940064
93	9942	140	12918	0.28705883446183
93	9942	148	9852	-0.36743530811114
94	10710	94	10710	6.4944655559812
94	10710	98	10713	-0.45026772124365
94	10710	101	6618	0.057101110160096
94	10710	102	9690	0.29224349482796
94	10710	105	9180	-0.14513110502423
94	10710	106	14430	0.15677828651377
94	10710	115	10725	-0.19371557518795
94	10710	118	6630	0.23929571052629
94	10710	119	9702	0.14593983502221
94	10710	134	3570	0.029341021586644
94	10710	137	3060	0.0096419517061876
94	10710	139	11382	0.0805594685641
94	10710	149	10620	-0.36743530811114
95	5977	95	5977	6.1726213280595
95	5977	96	6873	0.016071946756333
95	5977	97	9945	0.14290613268646
95	5977	99	3930	0.017603714826181
95	5977	100	5850	0.32952472948878
95	5977	104	5596	-0.112805079748
95	5977	112	5989	0.16339675308707
95	5977	120	3945	0.32071518712444
95	5977	121	5865	0.08337318799264
95	5977	132	5617	-0.26388819906101
95	5977	141	2040	0.032008387185429
95	5977	143	12921	-0.28682909546187
96	6873	96	6873	7.0055810389637
96	6873	97	9945	-0.45026772124365
96	6873	98	10713	-0.19371557518795
96	6873	100	5850	0.057101110160096
96	6873	101	6618	0.23929571052629
96	6873	103	3804	-0.036458924797057
96	6873	113	6885	0.16339675308707
96	6873	121	5865	0.14593983502221
96	6873	122	6633	-0.090277705871999
96	6873	131	3825	0.10057844885173
96	6873	143	12921	-0.014413704372789
96	6873	147	6780	0.25223982652381
97	9945	97	9945	6.9044027045777
97	9945	98	10713	0.16339675308707
97	9945	100	5850	0.0032642347556872
97	9945	102	9690	0.23929571052629
97	9945	103	3804	0.0096917485529681
97	9945	105	9180	-0.12609364648805
97	9945	114	9957	0.16339675308707
97	9945	121	5865	0.23929571052629
97	9945	123	9705	-0.090277705871999
97	9945	131	3825	-0.12609364648805
97	9945	133	9201	-0.28311088561459
97	9945	141	2040	-0.0093888814106878
97	9945	142	11385	-0.29647308940064
97	9945	143	12921	0.28705883446183
97	9945	148	9852	0.25223982652381
98	10713	98	10713	6.5075069633557
98	10713	101	6618	0.0032642347556872
98	10713	102	9690	0.057101110160096
98	10713	105	9180	0.082853997963665
98	10713	115	10725	0.16339675308707
98	10713	122	6633	0.23929571052629
98	10713	123	9705	0.14593983502221
98	10713	133	9201	0.094965634272828
98	10713	142	11385	0.0805594685641
98	10713	149	10620	0.25223982652381
99	3930	99	3930	6.267071870114
99	3930	100	5850	-0.18988801029306
99	3930	101	6618	-0.2090704848098
99	3930	102	9690	0.46963747486921
99	3930	103	3804	0.20987622190286
99	3930	116	3942	0.16339675308707
99	3930	120	3945	-0.19371557518795
99	3930	124	3818	0.08337318799264
99	3930	134	3570	-0.26388819906101
99	3930	141	2040	0.15221791918229
99	3930	144	7290	0.25156575834542
99	3930	145	10874	-0.28682909546187
100	5850	100	5850	6.2056493782163
100	5850	101	6618	0.16339675308707
100	5850	102	9690	-0.19371557518795
100	5850	103	3804	0.072315354587531
100	5850	104	5596	0.32071518712444
100	5850	117	5862	0.16339675308707
100	5850	121	5865	-0.19371557518795
100	5850	124	3818	0.32071518712444
100	5850	125	5610	-0.090277705871999
100	5850	135	5106	-0.28311088561459
100	5850	141	2040	-0.070055499756671
100	5850	144	7290	-0.29647308940064
101	6618	101	6618	6.1489122668958
101	6618	102	9690	-0.45026772124365
101	6618	104	5596	0.17338273359671
101	6618	106	14430	0.045735792721349
101	6618	118	6630	0.16339675308707
101	6618	122	6633	-0.19371557518795
101	6618	125	5610	0.14593983502221
101	6618	134	3570	0.10057844885173
101	6618	135	5106	0.094965634272828
101	6618	144	7290	0.0805594685641
101	6618	146	12666	-0.014413704372789
102	9690	102	9690	6.5946136243619
102	9690	104	5596	0.017603714826181
102	9690	105	9180	0.28401623889412
102	9690	119	9702	0.16339675308707
102	9690	123	9705	-0.19371557518795
102	9690	125	5610	0.23929571052629
102	9690	126	9194	-0.07949158001742
102	9690	134	3570	-0.12609364648805
102	9690	141	2040	0.0096419517061876
102	9690	146	12666	0.28705883446183
103	3804	103	3804	6.0459193182642
103	3804	104	5596	-0.11280327271273
103	3804	105	9180	0.42871839805939
103	3804	124	3818	-0.11280327271273
103	3804	127	3564	-0.090277705871999
103	3804	131	3825	0.42871839805939
103	3804	137	3060	-0.28311088561459
103	3804	141	2040	-0.20799983432908
103	3804	147	6780	-0.28705883446183
103	3804	148	9852	0.014413704372789
104	5596	104	5596	5.797550141338
104	5596	105	9180	-0.49572844569528
104	5596	125	5610	-0.11280327271273
104	5596	127	3564	0.32071518712444
104	5596	128	5100	-0.07949158001742
104	5596	132	5617	0.42871839805939
104	5596	141	2040	0.04585291402124
104	5596	150	12540	0.28682909546187
105	9180	105	9180	6.3068639531151
105	9180	126	9194	-0.11280327271273
105	9180	128	5100	0.23929571052629
105	9180	133	9201	0.42871839805939
105	9180	137	3060	-0.12609364648805
105	9180	141	2040	0.029341021586644
105	9180	148	9852	-0.0805594685641
105	9180	149	10620	0.29647308940064
105	9180	150	12540	-0.25156575834542
106	14430	106	14430	6.3342307174586
106	14430	129	14445	-0.19371557518795
106	14430	130	13422	0.14593983502221
106	14430	136	14451	-0.42871839805939
106	14430	139	11382	0.10057844885173
106	14430	140	12918	0.094965634272828
106	14430	144	7290	0.029341021586644
106	14430	145	10874	0.04585291402124
106	14430	146	12666	-0.20799983432908
106	14430	147	6780	0.0096419517061876
106	14430	149	10620	-0.070055499756671
106	14430	150	12540	0.15221791918229
107	7011	107	7011	6.4060982428529
107	7011	108	7395	0.16220078429282
107	7011	109	10083	-0.45026772124365
107	7011	110	10979	0.14290613268646
107	7011	111	12771	-0.46963747486921
107	7011	112	5989	0.17338273359671
107	7011	113	6885	0.20987622190286
107	7011	116	3942	0.036458924797057
107	7011	118	6630	0.112805079748
107	7011	120	3945	-0.098429232633029
107	7011	122	6633	0.070912796017359
107	7011	135	5106	0.057465068097684
107	7011	136	14451	-0.13521253229513
108	7395	108	7395	6.483505389482
108	7395	110	10979	-0.49572844569528
108	7395	111	12771	0.42871839805939
108	7395	113	6885	0.28401623889412
108	7395	117	5862	0.082853997963665
108	7395	118	6630	-0.12609364648805
108	7395	121	5865	-0.14513110502423
108	7395	122	6633	0.10057844885173
108	7395	124	3818	-0.030518171758092
108	7395	125	5610	0.029341021586644
108	7395	131	3825	0.031386872650838
108	7395	132	5617	0.04585291402124
108	7395	134	3570	0.0096419517061876
108	7395	136	14451	-0.1542894874905
108	7395	144	7290	0.27772107748289
109	10083	109	10083	6.7033403398325
109	10083	110	10979	0.016071946756333
109	10083	111	12771	0.2090704848098
109	10083	112	5989	0.017603714826181
109	10083	114	9957	0.20987622190286
109	10083	116	3942	-0.0096917485529681
109	10083	119	9702	0.112805079748
109	10083	120	3945	0.036458924797057
109	10083	123	9705	0.070912796017359
109	10083	126	9194	0.027880354256573
109	10083	133	9201	-0.1969852138705
110	10979	110	10979	6.6213487683403
110	10979	111	12771	-0.11280327271273
110	10979	113	6885	0.017603714826181
110	10979	114	9957	0.17338273359671
110	10979	115	10725	0.32071518712444
110	10979	124	3818	0.01319154664154
110	10979	126	9194	0.029341021586644
110	10979	131	3825	-0.030518171758092
110	10979	133	9201	0.04585291402124
110	10979	136	14451	0.31394433093208
110	10979	145	10874	0.27772107748289
111	12771	111	12771	7.3489624858921
111	12771	115	10725	0.072315354587531
111	12771	118	6630	0.0096917485529681
111	12771	119	9702	-0.036458924797057
111	12771	122	6633	-0.036458924797057
111	12771	123	9705	0.098429232633029
111	12771	125	5610	0.01319154664154
111	12771	126	9194	-0.030518171758092
111	12771	132	5617	-0.030518171758092
111	12771	133	9201	0.031386872650838
111	12771	135	5106	0.0042064880872257
111	12771	136	14451	-0.22748608205933
111	12771	146	12666	0.27772107748289
112	5989	112	5989	5.9414327427855
112	5989	113	6885	0.016071946756333
112	5989	114	9957	0.14290613268646
112	5989	116	3942	0.017603714826181
112	5989	117	5862	0.32952472948878
112	5989	120	3945	0.17338273359671
112	5989	121	5865	-0.066966444818052
112	5989	128	5100	0.027880354256573
112	5989	132	5617	0.28582653582634
112	5989	138	13429	-0.13521253229513
113	6885	113	6885	6.4944655559812
113	6885	114	9957	-0.45026772124365
113	6885	115	10725	-0.19371557518795
113	6885	117	5862	0.057101110160096
113	6885	118	6630	0.23929571052629
113	6885	121	5865	0.29224349482796
113	6885	122	6633	0.14593983502221
113	6885	128	5100	0.029341021586644
113	6885	129	14445	-0.1234315899924
113	6885	131	3825	-0.14513110502423
113	6885	137	3060	0.0096419517061876
113	6885	147	6780	0.27772107748289
114	9957	114	9957	6.5075069633557
114	9957	115	10725	0.16339675308707
114	9957	117	5862	0.0032642347556872
114	9957	119	9702	0.23929571052629
114	9957	121	5865	0.057101110160096
114	9957	123	9705	0.14593983502221
114	9957	131	3825	0.082853997963665
114	9957	133	9201	0.094965634272828
114	9957	138	13429	0.31394433093208
114	9957	148	9852	0.27772107748289
115	10725	115	10725	6.377988547998
115	10725	118	6630	0.0032642347556872
115	10725	119	9702	0.057101110160096
115	10725	122	6633	0.057101110160096
115	10725	123	9705	0.29224349482796
115	10725	127	3564	0.01319154664154
115	10725	129	14445	0.15677828651377
115	10725	133	9201	0.093189889932386
115	10725	137	3060	0.0042064880872257
115	10725	149	10620	0.27772107748289
116	3942	116	3942	6.2280408378807
116	3942	117	5862	-0.18988801029306
116	3942	118	6630	-0.2090704848098
116	3942	119	9702	0.46963747486921
116	3942	120	3945	-0.45026772124365
116	3942	124	3818	-0.066966444818052
116	3942	127	3564	-0.070912796017359
116	3942	134	3570	0.28582653582634
116	3942	137	3060	0.1969852138705
116	3942	139	11382	-0.13521253229513
117	5862	117	5862	6.1489122668958
117	5862	118	6630	0.16339675308707
117	5862	119	9702	-0.19371557518795
117	5862	121	5865	-0.45026772124365
117	5862	124	3818	0.17338273359671
117	5862	125	5610	0.14593983502221
117	5862	128	5100	0.10057844885173
117	5862	130	13422	-0.1234315899924
117	5862	135	5106	0.094965634272828
117	5862	140	12918	0.1542894874905
118	6630	118	6630	6.3595524814397
118	6630	119	9702	-0.45026772124365
118	6630	122	6633	-0.45026772124365
118	6630	125	5610	0.29224349482796
118	6630	127	3564	0.098429232633029
118	6630	128	5100	-0.14513110502423
118	6630	134	3570	-0.14513110502423
118	6630	135	5106	0.093189889932386
118	6630	137	3060	0.031386872650838
119	9702	119	9702	6.9194735806662
119	9702	123	9705	-0.45026772124365
119	9702	125	5610	0.057101110160096
119	9702	126	9194	0.30057996826456
119	9702	127	3564	-0.036458924797057
119	9702	130	13422	0.15677828651377
119	9702	134	3570	0.082853997963665
119	9702	139	11382	0.22748608205933
120	3945	120	3945	6.2980678629487
120	3945	121	5865	-0.18988801029306
120	3945	122	6633	-0.2090704848098
120	3945	123	9705	0.46963747486921
120	3945	124	3818	0.32952472948878
120	3945	127	3564	-0.112805079748
120	3945	131	3825	-0.10121952789042
120	3945	141	2040	-0.057465068097684
120	3945	142	11385	-0.13521253229513
121	5865	121	5865	6.5946136243619
121	5865	122	6633	0.16339675308707
121	5865	123	9705	-0.19371557518795
121	5865	124	3818	0.017603714826181
121	5865	125	5610	0.23929571052629
121	5865	128	5100	-0.12609364648805
121	5865	131	3825	0.28401623889412
121	5865	132	5617	-0.07949158001742
121	5865	141	2040	0.0096419517061876
121	5865	143	12921	0.1542894874905
122	6633	122	6633	6.9194735806662
122	6633	123	9705	-0.45026772124365
122	6633	125	5610	0.057101110160096
122	6633	127	3564	-0.036458924797057
122	6633	128	5100	0.082853997963665
122	6633	129	14445	0.045735792721349
122	6633	132	5617	0.30057996826456
123	9705	123	9705	7.2387214347101
123	9705	125	5610	0.0032642347556872
123	9705	126	9194	0.13352438010987
123	9705	127	3564	0.0096917485529681
123	9705	132	5617	0.13352438010987
123	9705	133	9201	0.12684179463019
123	9705	141	2040	0.0042064880872257
123	9705	142	11385	0.22748608205933
124	3818	124	3818	5.797550141338
124	3818	125	5610	-0.11280327271273
124	3818	126	9194	0.42871839805939
124	3818	127	3564	0.32071518712444
124	3818	131	3825	-0.49572844569528
124	3818	134	3570	-0.07949158001742
124	3818	141	2040	0.04585291402124
124	3818	144	7290	-0.31394433093208
124	3818	145	10874	0.1542894874905
125	5610	125	5610	6.2422160555826
125	5610	126	9194	-0.49572844569528
125	5610	127	3564	0.072315354587531
125	5610	128	5100	0.28401623889412
125	5610	130	13422	0.045735792721349
125	5610	132	5617	-0.49572844569528
125	5610	134	3570	0.28401623889412
125	5610	135	5106	0.12684179463019
125	5610	141	2040	0.031386872650838
125	5610	144	7290	0.22748608205933
125	5610	146	12666	0.1542894874905
126	9194	126	9194	7.0963997639189
126	9194	128	5100	0.017603714826181
126	9194	133	9201	-0.49572844569528
126	9194	135	5106	0.13352438010987
126	9194	141	2040	-0.030518171758092
126	9194	145	10874	0.22748608205933
126	9194	146	12666	-0.31394433093208
127	3564	127	3564	5.2516722408027
127	3564	128	5100	0.12407726967255
127	3564	134	3570	0.12407726967255
127	3564	137	3060	0.12684179463019
127	3564	141	2040	0.093189889932386
127	3564	149	10620	0.1542894874905
128	5100	128	5100	5.3235656522775
128	5100	135	5106	0.12407726967255
128	5100	137	3060	0.28401623889412
128	5100	141	2040	-0.14513110502423
128	5100	147	6780	0.22748608205933
128	5100	150	12540	-0.13521253229513
129	14445	129	14445	6.2169150004659
129	14445	130	13422	0.057101110160096
129	14445	136	14451	0.12407726967255
129	14445	138	13429	0.30057996826456
129	14445	142	11385	0.14513110502423
129	14445	143	12921	-0.093189889932386
129	14445	147	6780	0.0042064880872257
129	14445	149	10620	0.0096419517061876
129	14445	150	12540	-0.057465068097684
130	13422	130	13422	6.150219513963
130	13422	138	13429	-0.49572844569528
130	13422	139	11382	0.28401623889412
130	13422	140	12918	0.12684179463019
130	13422	144	7290	0.082853997963665
130	13422	146	12666	0.094965634272828
130	13422	148	9852	-0.031386872650838
130	13422	150	12540	-0.1969852138705
131	3825	131	3825	6.3068639531151
131	3825	132	5617	-0.11280327271273
131	3825	133	9201	0.42871839805939
131	3825	134	3570	0.23929571052629
131	3825	137	3060	-0.12609364648805
131	3825	141	2040	0.029341021586644
131	3825	142	11385	0.1234315899924
132	5617	132	5617	7.0963997639189
132	5617	133	9201	-0.49572844569528
132	5617	134	3570	0.017603714826181
132	5617	135	5106	0.13352438010987
132	5617	138	13429	0.045735792721349
132	5617	141	2040	-0.030518171758092
133	9201	133	9201	7.7674782815784
133	9201	135	5106	0.0032642347556872
133	9201	137	3060	0.0096917485529681
133	9201	141	2040	0.01319154664154
133	9201	143	12921	-0.15677828651377
134	3570	134	3570	5.3235656522775
134	3570	135	5106	0.12407726967255
134	3570	137	3060	0.28401623889412
134	3570	139	11382	0.045735792721349
134	3570	141	2040	-0.14513110502423
134	3570	144	7290	0.15677828651377
135	5106	135	5106	5.5838320718183
135	5106	137	3060	0.072315354587531
135	5106	140	12918	0.045735792721349
135	5106	141	2040	0.098429232633029
135	5106	146	12666	-0.1234315899924
136	14451	136	14451	6.4062199074314
136	14451	138	13429	0.17338273359671
136	14451	139	11382	0.036458924797057
136	14451	140	12918	-0.082853997963665
136	14451	142	11385	-0.098429232633029
136	14451	143	12921	0.14513110502423
136	14451	144	7290	-0.01319154664154
136	14451	145	10874	0.030518171758092
136	14451	146	12666	-0.029341021586644
137	3060	137	3060	5.3612247222424
137	3060	141	2040	0.29224349482796
137	3060	147	6780	0.15677828651377
137	3060	149	10620	-0.1234315899924
138	13429	138	13429	6.4804948383155
138	13429	139	11382	0.017603714826181
138	13429	140	12918	0.13352438010987
138	13429	142	11385	0.17338273359671
138	13429	143	12921	0.30057996826456
138	13429	148	9852	0.030518171758092
138	13429	150	12540	0.027880354256573
139	11382	139	11382	5.5060055706845
139	11382	140	12918	0.12407726967255
139	11382	142	11385	-0.45026772124365
139	11382	144	7290	0.057101110160096
139	11382	145	10874	0.30057996826456
139	11382	148	9852	0.14513110502423
139	11382	149	10620	-0.10057844885173
140	12918	140	12918	5.9153784027253
140	12918	143	12921	-0.45026772124365
140	12918	145	10874	0.17338273359671
140	12918	146	12666	0.14593983502221
140	12918	147	6780	0.036458924797057
140	12918	148	9852	-0.098429232633029
140	12918	150	12540	0.070912796017359
141	2040	141	2040	4.8824357766342
141	2040	148	9852	-0.045735792721349
142	11385	142	11385	6.7376238648954
142	11385	143	12921	0.12407726967255
142	11385	144	7290	0.0032642347556872
142	11385	145	10874	0.13352438010987
142	11385	148	9852	-0.082853997963665
142	11385	149	10620	0.12609364648805
143	12921	143	12921	6.8940922786999
143	12921	145	10874	0.017603714826181
143	12921	146	12666	0.23929571052629
143	12921	147	6780	-0.0096917485529681
143	12921	148	9852	0.036458924797057
143	12921	150	12540	0.112805079748
144	7290	144	7290	7.0330384045891
144	7290	145	10874	-0.49572844569528
144	7290	146	12666	0.42871839805939
144	7290	147	6780	0.28401623889412
145	10874	145	10874	5.9293310001346
145	10874	146	12666	-0.11280327271273
145	10874	147	6780	0.017603714826181
145	10874	148	9852	0.17338273359671
145	10874	149	10620	0.32071518712444
146	12666	146	12666	6.0126634705986
146	12666	149	10620	0.072315354587531
146	12666	150	12540	0.20987622190286
147	6780	147	6780	6.9830756805451
147	6780	148	9852	-0.45026772124365
147	6780	149	10620	-0.19371557518795
147	6780	150	12540	0.46963747486921
148	9852	148	9852	5.9512047381882
148	9852	149	10620	0.16339675308707
148	9852	150	12540	-0.2090704848098
149	10620	149	10620	5.9843958706524
149	10620	150	12540	-0.18988801029306
150	12540	150	12540	5.9548805616244


==> projectorsRefWfsAndOptimCode/8elProjectors/8elP5.txt <==
i	state_i	j	state_j	H[i][j]
0	7815	0	7815	5.9577790630422
0	7815	1	11655	-0.18185543793155
0	7815	2	13191	0.23477436084205
0	7815	3	7563	3.1463462432166e-19
0	7815	5	7053	-0.32226313752441
0	7815	7	6030	-0.20226714164853
0	7815	8	15375	-0.26517445981883
0	7815	9	7059	0.089151411766328
0	7815	11	6037	0.14572144387066
0	7815	12	3990	0.055955519363553
0	7815	13	14871	0.079552337945649
0	7815	20	7710	0.34472679776448
0	7815	24	6051	0.11422787738577
0	7815	25	4005	0.085309427414691
0	7815	26	13863	0.3220433377006
0	7815	31	7725	0.08551619373301
0	7815	39	7731	-0.22929424211007
0	7815	48	7350	-0.29048406663404
0	7815	65	4035	-0.28218836264819
0	7815	66	11847	-0.3605551275464
0	7815	68	14535	-0.34472679776448
0	7815	69	7755	-0.062794814354869
0	7815	78	7374	-0.079552337945649
0	7815	87	7381	0.23257338649952
0	7815	92	6870	0.26517445981883
0	7815	108	7395	2.4084196406261e-19
0	7815	113	6885	-0.24668132807599
0	7815	117	5862	-0.15482852774067
1	11655	1	11655	5.0267206477733
1	11655	2	13191	-0.43680263303091
1	11655	3	7563	0.25156658109969
1	11655	4	11147	-0.15129496274958
1	11655	6	10125	-0.24729749070058
1	11655	8	15375	0.24668132807599
1	11655	10	10131	0.29699248120301
1	11655	12	3990	-0.048872180451128
1	11655	21	11550	0.34472679776448
1	11655	25	4005	0.055955519363553
1	11655	27	14631	-0.023023590620426
1	11655	32	11565	0.08551619373301
1	11655	37	11438	-0.35603230579553
1	11655	40	11571	-0.22929424211007
1	11655	45	11445	0.084070266250477
1	11655	65	4035	0.069241422576871
1	11655	66	11847	0.067896800936228
1	11655	67	13639	0.077352307666837
1	11655	68	14535	-0.08551619373301
1	11655	70	11595	-0.062794814354869
1	11655	75	11469	0.023023590620426
1	11655	84	11475	0.1698475867482
1	11655	94	10710	0.26517445981883
1	11655	115	10725	-0.24668132807599
1	11655	119	9702	-0.15482852774067
2	13191	2	13191	5.1178716020821
2	13191	4	11147	0.22461910058611
2	13191	5	7053	0.08625139923418
2	13191	6	10125	0.023886639676113
2	13191	7	6030	0.0052631578947368
2	13191	9	7059	2.4561157488945e-19
2	13191	10	10131	-0.24729749070058
2	13191	11	6037	-0.09495966524828
2	13191	13	14871	2.4084196406261e-19
2	13191	22	13086	0.34472679776448
2	13191	24	6051	0.20226714164853
2	13191	26	13863	0.19833925042779
2	13191	27	14631	-0.1698475867482
2	13191	33	13101	0.08551619373301
2	13191	38	12974	-0.35603230579553
2	13191	41	13107	-0.22929424211007
2	13191	46	12981	0.084070266250477
2	13191	51	12726	0.29048406663404
2	13191	67	13639	-0.14083017919778
2	13191	68	14535	0.22929424211007
2	13191	71	13131	-0.062794814354869
2	13191	76	13005	0.023023590620426
2	13191	81	12750	0.079552337945649
2	13191	85	13011	0.1698475867482
2	13191	90	12757	-0.23257338649952
2	13191	111	12771	-2.4084196406261e-19
3	7563	3	7563	5.3882012724118
3	7563	5	7053	-3.9132187309852e-19
3	7563	7	6030	-2.4561157488945e-19
3	7563	8	15375	0.15482852774067
3	7563	9	7059	0.026315789473684
3	7563	14	3993	0.2218045112782
3	7563	16	14619	0.079552337945649
3	7563	24	6051	0.089151411766328
3	7563	29	13611	0.3220433377006
3	7563	30	14507	-0.35603230579553
3	7563	35	7470	0.026836944808383
3	7563	53	7353	0.084070266250477
3	7563	65	4035	0.11031924367157
3	7563	69	7755	0.067896800936228
3	7563	70	11595	-0.3605551275464
3	7563	72	13515	-0.026836944808383
3	7563	73	7501	0.077352307666837
3	7563	78	7374	-0.3220433377006
3	7563	82	7507	-0.14083017919778
3	7563	101	6618	0.26517445981883
3	7563	108	7395	0.19833925042779
3	7563	122	6633	-0.24668132807599
3	7563	125	5610	-0.15482852774067
4	11147	4	11147	4.7312319259688
4	11147	5	7053	0.14098126079274
4	11147	6	10125	0.22461910058611
4	11147	9	7059	0.27696569030748
4	11147	10	10131	-0.15129496274958
4	11147	14	3993	-0.09495966524828
4	11147	16	14619	-0.23257338649952
4	11147	28	11819	0.19833925042779
4	11147	30	14507	0.084070266250477
4	11147	36	11054	0.026836944808383
4	11147	55	10937	0.084070266250477
4	11147	60	10682	0.29048406663404
4	11147	65	4035	0.16771105406646
4	11147	70	11595	-0.14083017919778
4	11147	71	13131	0.077352307666837
4	11147	74	11085	0.077352307666837
4	11147	80	10958	-0.3220433377006
4	11147	83	11091	-0.14083017919778
4	11147	98	10713	-0.23257338649952
4	11147	110	10979	0.19833925042779
4	11147	126	9194	-0.15482852774067
5	7053	5	7053	6.5418739155581
5	7053	7	6030	0.25156658109969
5	7053	9	7059	-0.43680263303091
5	7053	11	6037	-0.15129496274958
5	7053	14	3993	-0.24729749070058
5	7053	19	14493	-0.29048406663404
5	7053	25	4005	0.32226313752441
5	7053	31	7725	0.19833925042779
5	7053	33	13101	0.3220433377006
5	7053	52	6969	0.22929424211007
5	7053	63	6588	0.29048406663404
5	7053	73	7501	-0.14083017919778
5	7053	74	11085	-0.3605551275464
5	7053	76	13005	-0.026836944808383
5	7053	77	6990	-0.3605551275464
5	7053	86	6997	-0.14083017919778
5	7053	96	6873	-0.1698475867482
5	7053	113	6885	0.19833925042779
5	7053	122	6633	2.4084196406261e-19
5	7053	128	5100	-0.15482852774067
6	10125	6	10125	5.3795257374205
6	10125	7	6030	0.044360902255639
6	10125	10	10131	-0.43680263303091
6	10125	11	6037	0.27696569030748
6	10125	14	3993	2.4561157488945e-19
6	10125	17	11805	-2.4084196406261e-19
6	10125	18	13597	-0.23257338649952
6	10125	25	4005	-0.20226714164853
6	10125	32	11565	0.1698475867482
6	10125	33	13101	0.023023590620426
6	10125	34	13485	0.084070266250477
6	10125	54	10041	0.22929424211007
6	10125	64	9660	0.29048406663404
6	10125	74	11085	-0.062794814354869
6	10125	75	11469	-0.22929424211007
6	10125	76	13005	0.08551619373301
6	10125	79	10062	-0.3605551275464
6	10125	88	10069	-0.14083017919778
6	10125	97	9945	-0.1698475867482
6	10125	105	9180	-0.26517445981883
6	10125	114	9957	0.19833925042779
6	10125	123	9705	2.4084196406261e-19
7	6030	7	6030	5.4645459803355
7	6030	12	3990	-3.9132187309852e-19
7	6030	20	7710	-2.4084196406261e-19
7	6030	22	13086	-0.079552337945649
7	6030	23	13470	-0.29048406663404
7	6030	24	6051	-0.23477436084205
7	6030	35	7470	0.1698475867482
7	6030	38	12974	0.35603230579553
7	6030	57	5946	0.22929424211007
7	6030	62	5820	-0.084070266250477
7	6030	77	6990	-0.062794814354869
7	6030	78	7374	-0.22929424211007
7	6030	79	10062	-0.3605551275464
7	6030	81	12750	-0.34472679776448
7	6030	91	5974	-0.14083017919778
7	6030	100	5850	-0.1698475867482
7	6030	104	5596	0.23257338649952
7	6030	117	5862	0.19833925042779
7	6030	125	5610	2.4084196406261e-19
7	6030	128	5100	-0.24668132807599
8	15375	8	15375	4.5691150954309
8	15375	13	14871	0.026315789473684
8	15375	15	13851	-0.29699248120301
8	15375	16	14619	0.089151411766328
8	15375	17	11805	-0.2218045112782
8	15375	18	13597	0.14572144387066
8	15375	19	14493	0.11031924367157
8	15375	20	7710	-0.048872180451128
8	15375	21	11550	0.055955519363553
8	15375	23	13470	0.069241422576871
8	15375	26	13863	0.089151411766328
8	15375	27	14631	-0.010121457489879
8	15375	28	11819	0.14572144387066
8	15375	29	13611	0.11422787738577
8	15375	30	14507	-0.17264096653093
8	15375	31	7725	0.055955519363553
8	15375	32	11565	0.085309427414691
8	15375	34	13485	-0.28218836264819
8	15375	35	7470	0.018796992481203
8	15375	37	11438	-0.10835739731171
8	15375	66	11847	0.11031924367157
8	15375	67	13639	-0.17264096653093
8	15375	68	14535	-0.020242914979757
8	15375	69	7755	0.069241422576871
8	15375	70	11595	-0.28218836264819
8	15375	72	13515	0.22845575477154
8	15375	73	7501	-0.10835739731171
8	15375	75	11469	0.17061885482938
8	15375	78	7374	0.037593984962406
8	15375	106	14430	-0.26517445981883
8	15375	129	14445	0.24668132807599
8	15375	130	13422	0.15482852774067
9	7059	9	7059	5.5686524002313
9	7059	11	6037	0.22461910058611
9	7059	12	3990	0.08625139923418
9	7059	13	14871	0.15482852774067
9	7059	14	3993	0.023886639676113
9	7059	16	14619	-0.26517445981883
9	7059	24	6051	3.1463462432166e-19
9	7059	39	7731	0.19833925042779
9	7059	41	13107	0.3220433377006
9	7059	47	6966	0.026836944808383
9	7059	52	6969	-0.08551619373301
9	7059	58	6842	0.35603230579553
9	7059	65	4035	0.14709232489542
9	7059	82	7507	-0.14083017919778
9	7059	83	11091	-0.3605551275464
9	7059	85	13011	-0.026836944808383
9	7059	86	6997	0.077352307666837
9	7059	92	6870	-0.3220433377006
9	7059	96	6873	-0.023023590620426
9	7059	101	6618	-0.079552337945649
9	7059	107	7011	0.067896800936228
9	7059	135	5106	-0.15482852774067
10	10131	10	10131	5.3425101214575
10	10131	11	6037	0.14098126079274
10	10131	12	3990	-0.059398496240602
10	10131	14	3993	0.08625139923418
10	10131	15	13851	-0.24668132807599
10	10131	24	6051	0.1370910224407
10	10131	40	11571	0.1698475867482
10	10131	41	13107	0.023023590620426
10	10131	42	13491	0.084070266250477
10	10131	49	10038	0.026836944808383
10	10131	54	10041	-0.08551619373301
10	10131	59	9914	0.35603230579553
10	10131	65	4035	-0.3739036819151
10	10131	83	11091	-0.062794814354869
10	10131	84	11475	-0.22929424211007
10	10131	85	13011	0.08551619373301
10	10131	88	10069	0.077352307666837
10	10131	93	9942	-0.3220433377006
10	10131	97	9945	-0.023023590620426
10	10131	102	9690	-0.079552337945649
10	10131	109	10083	0.067896800936228
10	10131	133	9201	0.24668132807599
11	6037	11	6037	5.9034702139965
11	6037	12	3990	0.14098126079274
11	6037	14	3993	0.22461910058611
11	6037	18	13597	-0.26517445981883
11	6037	24	6051	-0.32945717744672
11	6037	25	4005	-0.17740001862516
11	6037	43	7477	0.1698475867482
11	6037	46	12981	0.35603230579553
11	6037	62	5820	0.35603230579553
11	6037	86	6997	-0.062794814354869
11	6037	87	7381	-0.22929424211007
11	6037	88	10069	-0.3605551275464
11	6037	90	12757	-0.34472679776448
11	6037	91	5974	-0.3605551275464
11	6037	95	5977	-0.062794814354869
11	6037	104	5596	-0.079552337945649
11	6037	112	5989	0.067896800936228
11	6037	132	5617	2.4084196406261e-19
12	3990	12	3990	5.0943898207056
12	3990	20	7710	0.24668132807599
12	3990	21	11550	-0.26517445981883
12	3990	25	4005	-0.18185543793155
12	3990	47	6966	-0.023023590620426
12	3990	48	7350	-0.084070266250477
12	3990	49	10038	-0.3220433377006
12	3990	50	10934	0.35603230579553
12	3990	61	3900	0.08551619373301
12	3990	65	4035	-0.25718242671409
12	3990	91	5974	0.077352307666837
12	3990	92	6870	-0.08551619373301
12	3990	93	9942	0.026836944808383
12	3990	94	10710	-0.34472679776448
12	3990	99	3930	-0.062794814354869
12	3990	103	3804	0.023023590620426
12	3990	116	3942	0.067896800936228
12	3990	134	3570	2.4084196406261e-19
12	3990	137	3060	-0.24668132807599
13	14871	13	14871	4.5358010410642
13	14871	15	13851	-0.031983805668016
13	14871	16	14619	3.1463462432166e-19
13	14871	17	11805	-0.023886639676113
13	14871	19	14493	0.14709232489542
13	14871	20	7710	-0.0052631578947368
13	14871	22	13086	0.20226714164853
13	14871	26	13863	3.1463462432166e-19
13	14871	27	14631	-0.093984962406015
13	14871	39	7731	0.20226714164853
13	14871	41	13107	0.11422787738577
13	14871	44	11061	0.085309427414691
13	14871	46	12981	-0.28218836264819
13	14871	47	6966	0.018796992481203
13	14871	50	10934	-0.10835739731171
13	14871	66	11847	0.14709232489542
13	14871	68	14535	-0.18796992481203
13	14871	83	11091	-0.28218836264819
13	14871	85	13011	0.22845575477154
13	14871	86	6997	-0.10835739731171
13	14871	89	10965	0.17061885482938
13	14871	92	6870	0.037593984962406
13	14871	106	14430	0.079552337945649
13	14871	136	14451	2.4084196406261e-19
13	14871	140	12918	0.15482852774067
14	3993	14	3993	5.4020821283979
14	3993	17	11805	-0.15482852774067
14	3993	25	4005	-0.019316139216038
14	3993	52	6969	-0.023023590620426
14	3993	53	7353	-0.084070266250477
14	3993	54	10041	-0.3220433377006
14	3993	55	10937	0.35603230579553
14	3993	61	3900	-0.026836944808383
14	3993	65	4035	-0.25951288749407
14	3993	95	5977	0.077352307666837
14	3993	96	6873	-0.08551619373301
14	3993	97	9945	0.026836944808383
14	3993	98	10713	-0.34472679776448
14	3993	99	3930	-0.3605551275464
14	3993	103	3804	0.3220433377006
14	3993	120	3945	0.067896800936228
14	3993	131	3825	-0.19833925042779
14	3993	141	2040	0.15482852774067
15	13851	15	13851	4.939039907461
15	13851	16	14619	-0.019316139216038
15	13851	17	11805	0.26957779063042
15	13851	18	13597	-0.17740001862516
15	13851	20	7710	0.059398496240602
15	13851	22	13086	-0.20226714164853
15	13851	23	13470	0.3739036819151
15	13851	26	13863	-0.019316139216038
15	13851	28	11819	-0.17740001862516
15	13851	29	13611	-0.093984962406015
15	13851	39	7731	-0.20226714164853
15	13851	41	13107	-0.010121457489879
15	13851	42	13491	0.19007144852695
15	13851	54	10041	0.085309427414691
15	13851	57	5946	0.018796992481203
15	13851	59	9914	-0.10835739731171
15	13851	69	7755	0.3739036819151
15	13851	71	13131	0.19007144852695
15	13851	72	13515	-0.18796992481203
15	13851	85	13011	-0.020242914979757
15	13851	95	5977	-0.10835739731171
15	13851	97	9945	0.17061885482938
15	13851	100	5850	0.037593984962406
15	13851	143	12921	-0.24668132807599
16	14619	16	14619	4.4859456333141
16	14619	18	13597	0.22461910058611
16	14619	19	14493	-0.10821310254596
16	14619	21	11550	0.08625139923418
16	14619	22	13086	2.4561157488945e-19
16	14619	27	14631	-0.019316139216038
16	14619	29	13611	3.1463462432166e-19
16	14619	30	14507	-0.11200067513613
16	14619	40	11571	-0.32226313752441
16	14619	41	13107	0.089151411766328
16	14619	52	6969	-0.055955519363553
16	14619	56	12729	-0.28218836264819
16	14619	60	10682	-0.10835739731171
16	14619	70	11595	0.14709232489542
16	14619	71	13131	-1.0770780069571e-19
16	14619	82	7507	0.16771105406646
16	14619	83	11091	0.11031924367157
16	14619	98	10713	0.17061885482938
16	14619	101	6618	0.037593984962406
16	14619	106	14430	0.3220433377006
16	14619	136	14451	0.19833925042779
16	14619	146	12666	0.15482852774067
17	11805	17	11805	5.1958357432042
17	11805	18	13597	-0.32945717744672
17	11805	19	14493	0.25951288749407
17	11805	20	7710	0.044360902255639
17	11805	21	11550	0.1370910224407
17	11805	28	11819	-0.32945717744672
17	11805	31	7725	0.1370910224407
17	11805	32	11565	-0.093984962406015
17	11805	44	11061	-0.010121457489879
17	11805	45	11445	0.19007144852695
17	11805	54	10041	0.11422787738577
17	11805	55	10937	-0.17264096653093
17	11805	61	3900	0.018796992481203
17	11805	66	11847	0.25951288749407
17	11805	74	11085	0.19007144852695
17	11805	75	11469	-0.18796992481203
17	11805	88	10069	-0.17264096653093
17	11805	89	10965	-0.020242914979757
17	11805	97	9945	0.22845575477154
17	11805	103	3804	0.037593984962406
17	11805	142	11385	-2.4084196406261e-19
17	11805	148	9852	-0.15482852774067
18	13597	18	13597	5.4867553499132
18	13597	19	14493	-0.20947103939087
18	13597	21	11550	0.14098126079274
18	13597	22	13086	0.27696569030748
18	13597	23	13470	-0.13147364207155
18	13597	29	13611	-0.32945717744672
18	13597	32	11565	-0.17740001862516
18	13597	33	13101	0.098152473964587
18	13597	34	13485	-0.11200067513613
18	13597	43	7477	-0.20226714164853
18	13597	54	10041	0.14572144387066
18	13597	56	12729	-0.17264096653093
18	13597	64	9660	-0.10835739731171
18	13597	67	13639	0.25951288749407
18	13597	73	7501	0.3739036819151
18	13597	88	10069	0.11031924367157
18	13597	90	12757	-0.020242914979757
18	13597	95	5977	0.069241422576871
18	13597	104	5596	0.037593984962406
18	13597	138	13429	0.19833925042779
19	14493	19	14493	5.3636784268363
19	14493	23	13470	0.25156658109969
19	14493	30	14507	-0.32945717744672
19	14493	34	13485	3.1463462432166e-19
19	14493	45	11445	-0.32226313752441
19	14493	46	12981	0.089151411766328
19	14493	53	7353	-0.20226714164853
19	14493	55	10937	0.14572144387066
19	14493	56	12729	0.11422787738577
19	14493	63	6588	-0.018796992481203
19	14493	68	14535	0.25951288749407
19	14493	75	11469	0.14709232489542
19	14493	76	13005	-1.0770780069571e-19
19	14493	87	7381	0.16771105406646
19	14493	89	10965	0.11031924367157
19	14493	90	12757	-0.17264096653093
19	14493	96	6873	0.069241422576871
19	14493	98	10713	-0.28218836264819
19	14493	106	14430	-0.3605551275464
19	14493	129	14445	0.067896800936228
19	14493	150	12540	0.15482852774067
20	7710	20	7710	6.1910931174089
20	7710	21	11550	-0.18185543793155
20	7710	22	13086	0.23477436084205
20	7710	23	13470	-0.25718242671409
20	7710	31	7725	-0.18185543793155
20	7710	35	7470	-0.093984962406015
20	7710	39	7731	0.23477436084205
20	7710	47	6966	-0.010121457489879
20	7710	48	7350	0.19007144852695
20	7710	57	5946	0.11422787738577
20	7710	58	6842	-0.17264096653093
20	7710	61	3900	0.085309427414691
20	7710	62	5820	-0.28218836264819
20	7710	69	7755	-0.25718242671409
20	7710	77	6990	0.19007144852695
20	7710	78	7374	-0.18796992481203
20	7710	91	5974	-0.17264096653093
20	7710	92	6870	-0.020242914979757
20	7710	99	3930	-0.28218836264819
20	7710	100	5850	0.22845575477154
20	7710	103	3804	0.17061885482938
20	7710	106	14430	0.34472679776448
20	7710	144	7290	-2.4084196406261e-19
20	7710	147	6780	0.24668132807599
21	11550	21	11550	5.3315211104685
21	11550	22	13086	-0.43680263303091
21	11550	23	13470	0.020203050891044
21	11550	32	11565	-0.18185543793155
21	11550	35	7470	0.1370910224407
21	11550	36	11054	0.098152473964587
21	11550	37	11438	-0.11200067513613
21	11550	40	11571	0.23477436084205
21	11550	49	10038	-0.089151411766328
21	11550	60	10682	-0.17264096653093
21	11550	61	3900	0.055955519363553
21	11550	64	9660	-0.28218836264819
21	11550	70	11595	-0.25718242671409
21	11550	79	10062	1.0770780069571e-19
21	11550	94	10710	-0.020242914979757
21	11550	99	3930	0.069241422576871
21	11550	102	9690	0.22845575477154
21	11550	106	14430	0.08551619373301
21	11550	139	11382	0.19833925042779
21	11550	149	10620	0.24668132807599
22	13086	22	13086	5.8251012145749
22	13086	23	13470	0.048785005121918
22	13086	33	13101	-0.18185543793155
22	13086	36	11054	-0.17740001862516
22	13086	38	12974	-0.11200067513613
22	13086	41	13107	0.23477436084205
22	13086	47	6966	-0.20226714164853
22	13086	49	10038	0.32226313752441
22	13086	51	12726	-0.19007144852695
22	13086	57	5946	0.20226714164853
22	13086	71	13131	-0.25718242671409
22	13086	77	6990	0.3739036819151
22	13086	79	10062	-0.14709232489542
22	13086	81	12750	0.18796992481203
22	13086	91	5974	-0.16771105406646
22	13086	105	9180	-0.17061885482938
22	13086	106	14430	-0.22929424211007
22	13086	140	12918	0.19833925042779
22	13086	146	12666	2.4084196406261e-19
23	13470	23	13470	5.3214574898785
23	13470	34	13485	-0.18185543793155
23	13470	37	11438	-0.17740001862516
23	13470	38	12974	0.098152473964587
23	13470	42	13491	0.23477436084205
23	13470	48	7350	-0.20226714164853
23	13470	51	12726	0.010121457489879
23	13470	59	9914	0.14572144387066
23	13470	62	5820	0.055955519363553
23	13470	64	9660	0.085309427414691
23	13470	72	13515	-0.25718242671409
23	13470	78	7374	0.3739036819151
23	13470	81	12750	-0.19007144852695
23	13470	93	9942	0.11031924367157
23	13470	100	5850	0.069241422576871
23	13470	102	9690	-0.28218836264819
23	13470	104	5596	-0.10835739731171
23	13470	106	14430	-0.062794814354869
23	13470	130	13422	0.067896800936228
23	13470	150	12540	0.24668132807599
24	6051	24	6051	6.1115095430885
24	6051	25	4005	0.26957779063042
24	6051	26	13863	0.15482852774067
24	6051	29	13611	-0.26517445981883
24	6051	39	7731	2.4084196406261e-19
24	6051	41	13107	0.079552337945649
24	6051	42	13491	0.29048406663404
24	6051	57	5946	0.34472679776448
24	6051	65	4035	-0.10821310254596
24	6051	107	7011	-0.062794814354869
24	6051	108	7395	-0.22929424211007
24	6051	109	10083	-0.3605551275464
24	6051	111	12771	-0.34472679776448
24	6051	112	5989	0.077352307666837
24	6051	117	5862	-0.3220433377006
24	6051	121	5865	-0.023023590620426
24	6051	125	5610	-0.079552337945649
24	6051	132	5617	0.23257338649952
24	6051	135	5106	0.26517445981883
25	4005	25	4005	5.7216888374783
25	4005	31	7725	0.24668132807599
25	4005	32	11565	-0.26517445981883
25	4005	43	7477	-0.23257338649952
25	4005	44	11061	0.079552337945649
25	4005	45	11445	0.29048406663404
25	4005	61	3900	0.34472679776448
25	4005	65	4035	0.020203050891044
25	4005	112	5989	0.077352307666837
25	4005	113	6885	-0.08551619373301
25	4005	114	9957	0.026836944808383
25	4005	115	10725	-0.34472679776448
25	4005	116	3942	-0.3605551275464
25	4005	120	3945	-0.062794814354869
25	4005	127	3564	-0.079552337945649
25	4005	131	3825	0.1698475867482
25	4005	137	3060	0.26517445981883
26	13863	26	13863	4.4859456333141
26	13863	27	14631	-0.019316139216038
26	13863	28	11819	0.22461910058611
26	13863	29	13611	3.1463462432166e-19
26	13863	31	7725	0.08625139923418
26	13863	33	13101	-0.32226313752441
26	13863	34	13485	0.14709232489542
26	13863	38	12974	0.16771105406646
26	13863	39	7731	2.4561157488945e-19
26	13863	41	13107	0.089151411766328
26	13863	42	13491	-1.0770780069571e-19
26	13863	46	12981	0.11031924367157
26	13863	49	10038	-0.055955519363553
26	13863	66	11847	-0.10821310254596
26	13863	67	13639	-0.11200067513613
26	13863	109	10083	-0.28218836264819
26	13863	112	5989	-0.10835739731171
26	13863	114	9957	0.17061885482938
26	13863	117	5862	0.037593984962406
26	13863	130	13422	0.079552337945649
26	13863	138	13429	-0.23257338649952
26	13863	140	12918	-0.26517445981883
27	14631	27	14631	4.3606709080393
27	14631	29	13611	-0.031983805668016
27	14631	30	14507	0.10742104584147
27	14631	32	11565	-0.023886639676113
27	14631	33	13101	0.24729749070058
27	14631	35	7470	-0.0052631578947368
27	14631	36	11054	0.09495966524828
27	14631	40	11571	0.24729749070058
27	14631	41	13107	-0.29699248120301
27	14631	43	7477	0.09495966524828
27	14631	44	11061	-0.2218045112782
27	14631	47	6966	-0.048872180451128
27	14631	51	12726	-0.069241422576871
27	14631	67	13639	0.10742104584147
27	14631	68	14535	0.072296124927704
27	14631	107	7011	-0.069241422576871
27	14631	111	12771	0.22845575477154
27	14631	115	10725	0.17061885482938
27	14631	118	6630	0.037593984962406
27	14631	129	14445	-0.023023590620426
27	14631	136	14451	-0.1698475867482
28	11819	28	11819	5.4867553499132
28	11819	29	13611	-0.32945717744672
28	11819	30	14507	0.25951288749407
28	11819	31	7725	0.14098126079274
28	11819	32	11565	-0.17740001862516
28	11819	36	11054	-0.20226714164853
28	11819	37	11438	0.3739036819151
28	11819	39	7731	0.27696569030748
28	11819	40	11571	0.098152473964587
28	11819	54	10041	0.14572144387066
28	11819	55	10937	0.11031924367157
28	11819	59	9914	0.069241422576871
28	11819	66	11847	-0.20947103939087
28	11819	69	7755	-0.13147364207155
28	11819	70	11595	-0.11200067513613
28	11819	109	10083	-0.17264096653093
28	11819	110	10979	-0.020242914979757
28	11819	120	3945	-0.10835739731171
28	11819	124	3818	0.037593984962406
28	11819	142	11385	-0.23257338649952
28	11819	145	10874	-0.26517445981883
29	13611	29	13611	5.1049161364951
29	13611	30	14507	-0.20947103939087
29	13611	32	11565	0.26957779063042
29	13611	33	13101	-3.9132187309852e-19
29	13611	34	13485	-0.10821310254596
29	13611	35	7470	0.059398496240602
29	13611	40	11571	-3.9132187309852e-19
29	13611	41	13107	0.026315789473684
29	13611	42	13491	-0.088700009312578
29	13611	54	10041	-0.2218045112782
29	13611	56	12729	0.11031924367157
29	13611	57	5946	-0.048872180451128
29	13611	67	13639	-0.20947103939087
29	13611	70	11595	-0.10821310254596
29	13611	71	13131	-0.088700009312578
29	13611	72	13515	0.072296124927704
29	13611	109	10083	0.11031924367157
29	13611	111	12771	-0.020242914979757
29	13611	123	9705	0.17061885482938
29	13611	125	5610	0.037593984962406
29	13611	130	13422	0.3220433377006
29	13611	146	12666	-0.26517445981883
30	14507	30	14507	4.7961827646038
30	14507	34	13485	0.22461910058611
30	14507	37	11438	0.08625139923418
30	14507	38	12974	2.4561157488945e-19
30	14507	42	13491	-0.15129496274958
30	14507	53	7353	0.09495966524828
30	14507	55	10937	-0.2218045112782
30	14507	56	12729	0.14572144387066
30	14507	58	6842	-0.048872180451128
30	14507	60	10682	0.055955519363553
30	14507	68	14535	-0.20947103939087
30	14507	72	13515	0.10742104584147
30	14507	108	7395	0.16771105406646
30	14507	110	10979	0.11031924367157
30	14507	111	12771	-0.17264096653093
30	14507	122	6633	0.10835739731171
30	14507	129	14445	0.077352307666837
30	14507	136	14451	-0.14083017919778
31	7725	31	7725	5.3315211104685
31	7725	32	11565	-0.18185543793155
31	7725	33	13101	0.23477436084205
31	7725	34	13485	-0.25718242671409
31	7725	35	7470	0.1370910224407
31	7725	39	7731	-0.43680263303091
31	7725	43	7477	0.098152473964587
31	7725	52	6969	-0.089151411766328
31	7725	53	7353	1.0770780069571e-19
31	7725	61	3900	0.055955519363553
31	7725	62	5820	0.069241422576871
31	7725	69	7755	0.020203050891044
31	7725	73	7501	-0.11200067513613
31	7725	112	5989	-0.17264096653093
31	7725	113	6885	-0.020242914979757
31	7725	120	3945	-0.28218836264819
31	7725	121	5865	0.22845575477154
31	7725	129	14445	0.34472679776448
31	7725	147	6780	-0.26517445981883
32	11565	32	11565	5.2934644303065
32	11565	33	13101	-0.43680263303091
32	11565	34	13485	0.020203050891044
32	11565	35	7470	0.044360902255639
32	11565	36	11054	0.27696569030748
32	11565	37	11438	-0.13147364207155
32	11565	40	11571	-0.43680263303091
32	11565	43	7477	0.27696569030748
32	11565	44	11061	0.026315789473684
32	11565	45	11445	-0.088700009312578
32	11565	54	10041	-0.29699248120301
32	11565	61	3900	-0.048872180451128
32	11565	64	9660	0.069241422576871
32	11565	70	11595	0.020203050891044
32	11565	73	7501	-0.13147364207155
32	11565	74	11085	-0.088700009312578
32	11565	75	11469	0.072296124927704
32	11565	115	10725	-0.020242914979757
32	11565	120	3945	0.069241422576871
32	11565	123	9705	0.22845575477154
32	11565	127	3564	0.037593984962406
32	11565	129	14445	0.08551619373301
32	11565	142	11385	0.1698475867482
32	11565	149	10620	-0.26517445981883
33	13101	33	13101	5.553036437247
33	13101	34	13485	0.048785005121918
33	13101	36	11054	0.14098126079274
33	13101	38	12974	-0.13147364207155
33	13101	41	13107	-0.43680263303091
33	13101	44	11061	-3.9132187309852e-19
33	13101	46	12981	-0.088700009312578
33	13101	52	6969	-2.4561157488945e-19
33	13101	54	10041	0.24729749070058
33	13101	56	12729	-1.0770780069571e-19
33	13101	71	13131	0.020203050891044
33	13101	74	11085	-0.10821310254596
33	13101	76	13005	0.072296124927704
33	13101	112	5989	-0.16771105406646
33	13101	128	5100	0.037593984962406
33	13101	129	14445	-0.22929424211007
33	13101	143	12921	0.1698475867482
34	13485	34	13485	5.1605552342394
34	13485	37	11438	0.14098126079274
34	13485	38	12974	0.27696569030748
34	13485	42	13491	-0.43680263303091
34	13485	45	11445	-3.9132187309852e-19
34	13485	46	12981	0.026315789473684
34	13485	53	7353	-2.4561157488945e-19
34	13485	56	12729	0.089151411766328
34	13485	62	5820	-0.048872180451128
34	13485	64	9660	0.055955519363553
34	13485	72	13515	0.020203050891044
34	13485	75	11469	-0.10821310254596
34	13485	76	13005	-0.088700009312578
34	13485	114	9957	0.11031924367157
34	13485	121	5865	0.069241422576871
34	13485	123	9705	-0.28218836264819
34	13485	129	14445	-0.062794814354869
34	13485	130	13422	-0.3605551275464
34	13485	138	13429	-0.14083017919778
34	13485	150	12540	-0.26517445981883
35	7470	35	7470	5.8251012145749
35	7470	37	11438	-0.37563897734727
35	7470	47	6966	0.026315789473684
35	7470	48	7350	-0.088700009312578
35	7470	57	5946	-0.29699248120301
35	7470	61	3900	-0.2218045112782
35	7470	63	6588	-0.11031924367157
35	7470	73	7501	-0.37563897734727
35	7470	77	6990	-0.088700009312578
35	7470	78	7374	0.072296124927704
35	7470	116	3942	-0.11031924367157
35	7470	118	6630	-0.020242914979757
35	7470	125	5610	0.22845575477154
35	7470	127	3564	0.17061885482938
35	7470	130	13422	0.026836944808383
35	7470	144	7290	0.1698475867482
36	11054	36	11054	4.7832272990168
36	11054	37	11438	0.048785005121918
36	11054	38	12974	0.020203050891044
36	11054	47	6966	0.27696569030748
36	11054	49	10038	-0.15129496274958
36	11054	50	10934	-0.088700009312578
36	11054	60	10682	-1.0770780069571e-19
36	11054	61	3900	0.09495966524828
36	11054	74	11085	-0.37563897734727
36	11054	77	6990	-0.13147364207155
36	11054	79	10062	0.10742104584147
36	11054	80	10958	0.072296124927704
36	11054	116	3942	-0.16771105406646
36	11054	126	9194	0.22845575477154
36	11054	145	10874	0.1698475867482
36	11054	149	10620	-0.23257338649952
37	11438	37	11438	5.8412955465587
37	11438	38	12974	-0.43680263303091
37	11438	48	7350	0.27696569030748
37	11438	50	10934	0.026315789473684
37	11438	59	9914	-0.29699248120301
37	11438	60	10682	0.089151411766328
37	11438	64	9660	0.14572144387066
37	11438	75	11469	-0.37563897734727
37	11438	78	7374	-0.13147364207155
37	11438	80	10958	-0.088700009312578
37	11438	119	9702	0.17264096653093
37	11438	124	3818	0.069241422576871
37	11438	127	3564	-0.10835739731171
37	11438	130	13422	0.077352307666837
37	11438	139	11382	-0.14083017919778
38	12974	38	12974	5.588027761712
38	12974	50	10934	-3.9132187309852e-19
38	12974	51	12726	0.098152473964587
38	12974	58	6842	-2.4561157488945e-19
38	12974	59	9914	0.24729749070058
38	12974	62	5820	0.09495966524828
38	12974	76	13005	-0.37563897734727
38	12974	80	10958	-0.10821310254596
38	12974	81	12750	-0.11200067513613
38	12974	117	5862	-0.16771105406646
38	12974	126	9194	-0.28218836264819
38	12974	128	5100	-0.10835739731171
38	12974	130	13422	-0.14083017919778
38	12974	140	12918	-0.14083017919778
38	12974	150	12540	-0.23257338649952
39	7731	39	7731	5.8251012145749
39	7731	40	11571	-0.18185543793155
39	7731	41	13107	0.23477436084205
39	7731	42	13491	-0.25718242671409
39	7731	43	7477	-0.17740001862516
39	7731	47	6966	-0.20226714164853
39	7731	48	7350	0.3739036819151
39	7731	52	6969	0.32226313752441
39	7731	53	7353	-0.14709232489542
39	7731	57	5946	0.20226714164853
39	7731	58	6842	-0.16771105406646
39	7731	69	7755	0.048785005121918
39	7731	82	7507	-0.11200067513613
39	7731	107	7011	-0.19007144852695
39	7731	108	7395	0.18796992481203
39	7731	131	3825	-0.17061885482938
39	7731	136	14451	0.34472679776448
39	7731	144	7290	-0.079552337945649
40	11571	40	11571	5.553036437247
40	11571	41	13107	-0.43680263303091
40	11571	42	13491	0.020203050891044
40	11571	43	7477	0.14098126079274
40	11571	44	11061	-3.9132187309852e-19
40	11571	45	11445	-0.10821310254596
40	11571	49	10038	-2.4561157488945e-19
40	11571	54	10041	0.24729749070058
40	11571	60	10682	-0.16771105406646
40	11571	70	11595	0.048785005121918
40	11571	82	7507	-0.13147364207155
40	11571	83	11091	-0.088700009312578
40	11571	84	11475	0.072296124927704
40	11571	109	10083	-1.0770780069571e-19
40	11571	134	3570	0.037593984962406
40	11571	136	14451	0.08551619373301
40	11571	139	11382	0.3220433377006
40	11571	142	11385	0.023023590620426
41	13107	41	13107	5.5137073452863
41	13107	42	13491	0.048785005121918
41	13107	44	11061	0.26957779063042
41	13107	46	12981	-0.10821310254596
41	13107	47	6966	0.059398496240602
41	13107	49	10038	-0.08625139923418
41	13107	51	12726	-0.3739036819151
41	13107	52	6969	-0.08625139923418
41	13107	54	10041	-0.023886639676113
41	13107	56	12729	0.14709232489542
41	13107	57	5946	-0.0052631578947368
41	13107	71	13131	0.048785005121918
41	13107	83	11091	-0.10821310254596
41	13107	85	13011	0.072296124927704
41	13107	107	7011	-0.3739036819151
41	13107	109	10083	0.14709232489542
41	13107	111	12771	-0.18796992481203
41	13107	133	9201	0.17061885482938
41	13107	135	5106	0.037593984962406
41	13107	136	14451	-0.22929424211007
41	13107	140	12918	0.3220433377006
41	13107	143	12921	0.023023590620426
41	13107	146	12666	0.079552337945649
42	13491	42	13491	5.1965297860035
42	13491	45	11445	0.26957779063042
42	13491	46	12981	-3.9132187309852e-19
42	13491	48	7350	0.059398496240602
42	13491	51	12726	0.20226714164853
42	13491	53	7353	-0.08625139923418
42	13491	56	12729	-0.32226313752441
42	13491	59	9914	-0.09495966524828
42	13491	72	13515	0.048785005121918
42	13491	84	11475	-0.10821310254596
42	13491	85	13011	-0.088700009312578
42	13491	108	7395	-0.3739036819151
42	13491	111	12771	0.19007144852695
42	13491	132	5617	0.10835739731171
42	13491	136	14451	-0.062794814354869
42	13491	138	13429	0.077352307666837
43	7477	43	7477	4.7832272990168
43	7477	45	11445	-0.37563897734727
43	7477	47	6966	0.27696569030748
43	7477	48	7350	-0.13147364207155
43	7477	52	6969	-0.15129496274958
43	7477	53	7353	0.10742104584147
43	7477	61	3900	0.09495966524828
43	7477	63	6588	-0.16771105406646
43	7477	73	7501	0.048785005121918
43	7477	82	7507	0.020203050891044
43	7477	86	6997	-0.088700009312578
43	7477	87	7381	0.072296124927704
43	7477	112	5989	-1.0770780069571e-19
43	7477	132	5617	0.22845575477154
43	7477	138	13429	0.026836944808383
44	11061	44	11061	4.3898207056102
44	11061	45	11445	0.048785005121918
44	11061	46	12981	0.020203050891044
44	11061	47	6966	0.044360902255639
44	11061	49	10038	0.25156658109969
44	11061	50	10934	-0.13147364207155
44	11061	52	6969	0.25156658109969
44	11061	54	10041	-0.031983805668016
44	11061	55	10937	0.10742104584147
44	11061	61	3900	-0.0052631578947368
44	11061	74	11085	0.048785005121918
44	11061	83	11091	0.020203050891044
44	11061	86	6997	-0.13147364207155
44	11061	88	10069	0.10742104584147
44	11061	89	10965	0.072296124927704
44	11061	115	10725	-0.18796992481203
44	11061	133	9201	0.22845575477154
44	11061	137	3060	0.037593984962406
44	11061	149	10620	0.079552337945649
45	11445	45	11445	5.3002891844997
45	11445	46	12981	-0.43680263303091
45	11445	48	7350	0.044360902255639
45	11445	50	10934	0.27696569030748
45	11445	53	7353	0.25156658109969
45	11445	55	10937	-0.15129496274958
45	11445	64	9660	-0.20226714164853
45	11445	75	11469	0.048785005121918
45	11445	84	11475	0.020203050891044
45	11445	87	7381	-0.13147364207155
45	11445	89	10965	-0.088700009312578
45	11445	114	9957	-1.0770780069571e-19
45	11445	115	10725	0.19007144852695
45	11445	131	3825	0.069241422576871
45	11445	138	13429	0.077352307666837
45	11445	139	11382	-0.3605551275464
45	11445	142	11385	-0.062794814354869
46	12981	46	12981	5.3184499710816
46	12981	50	10934	0.14098126079274
46	12981	51	12726	0.1370910224407
46	12981	55	10937	0.22461910058611
46	12981	56	12729	3.1463462432166e-19
46	12981	62	5820	-0.0052631578947368
46	12981	76	13005	0.048785005121918
46	12981	85	13011	0.020203050891044
46	12981	89	10965	-0.10821310254596
46	12981	90	12757	-0.11200067513613
46	12981	113	6885	-0.3739036819151
46	12981	114	9957	0.14709232489542
46	12981	133	9201	-0.28218836264819
46	12981	138	13429	-0.14083017919778
46	12981	140	12918	-0.3605551275464
46	12981	143	12921	-0.062794814354869
46	12981	150	12540	0.079552337945649
47	6966	47	6966	4.9665702718334
47	6966	48	7350	0.048785005121918
47	6966	50	10934	-0.37563897734727
47	6966	51	12726	0.25718242671409
47	6966	57	5946	-0.031983805668016
47	6966	58	6842	0.10742104584147
47	6966	61	3900	-0.023886639676113
47	6966	63	6588	-0.14709232489542
47	6966	77	6990	0.048785005121918
47	6966	86	6997	-0.37563897734727
47	6966	91	5974	0.10742104584147
47	6966	92	6870	0.072296124927704
47	6966	107	7011	0.25718242671409
47	6966	116	3942	-0.14709232489542
47	6966	118	6630	-0.18796992481203
47	6966	135	5106	0.22845575477154
47	6966	137	3060	0.17061885482938
47	6966	140	12918	0.026836944808383
47	6966	147	6780	-0.023023590620426
48	7350	48	7350	5.5095430884905
48	7350	51	12726	-0.23477436084205
48	7350	58	6842	-0.15129496274958
48	7350	62	5820	-0.24729749070058
48	7350	63	6588	0.32226313752441
48	7350	78	7374	0.048785005121918
48	7350	87	7381	-0.37563897734727
48	7350	92	6870	-0.088700009312578
48	7350	108	7395	0.25718242671409
48	7350	117	5862	-1.0770780069571e-19
48	7350	118	6630	0.19007144852695
48	7350	134	3570	0.28218836264819
48	7350	139	11382	-0.3605551275464
48	7350	144	7290	-0.062794814354869
49	10038	49	10038	4.9856564488143
49	10038	50	10934	-0.20947103939087
49	10038	51	12726	0.25951288749407
49	10038	57	5946	0.25156658109969
49	10038	59	9914	0.10742104584147
49	10038	61	3900	-0.08625139923418
49	10038	64	9660	-0.14709232489542
49	10038	79	10062	0.048785005121918
49	10038	88	10069	-0.37563897734727
49	10038	91	5974	-0.13147364207155
49	10038	93	9942	0.072296124927704
49	10038	109	10083	0.25718242671409
49	10038	116	3942	0.3739036819151
49	10038	119	9702	-0.18796992481203
49	10038	139	11382	0.22929424211007
49	10038	140	12918	-0.08551619373301
49	10038	148	9852	-0.023023590620426
50	10934	50	10934	5.3655292076345
50	10934	51	12726	-0.32945717744672
50	10934	58	6842	0.25156658109969
50	10934	59	9914	-0.031983805668016
50	10934	60	10682	3.1463462432166e-19
50	10934	80	10958	0.048785005121918
50	10934	89	10965	-0.37563897734727
50	10934	92	6870	-0.13147364207155
50	10934	93	9942	0.10742104584147
50	10934	94	10710	-0.11200067513613
50	10934	110	10979	0.25718242671409
50	10934	137	3060	-0.10835739731171
50	10934	139	11382	-0.14083017919778
50	10934	140	12918	0.077352307666837
50	10934	145	10874	-0.062794814354869
51	12726	51	12726	5.4415268941585
51	12726	60	10682	0.22461910058611
51	12726	63	6588	0.08625139923418
51	12726	64	9660	0.023886639676113
51	12726	81	12750	0.048785005121918
51	12726	90	12757	-0.37563897734727
51	12726	94	10710	-0.10821310254596
51	12726	111	12771	0.25718242671409
51	12726	118	6630	-0.3739036819151
51	12726	119	9702	0.14709232489542
51	12726	135	5106	-0.069241422576871
51	12726	140	12918	0.067896800936228
51	12726	146	12666	-0.062794814354869
51	12726	150	12540	0.023023590620426
52	6969	52	6969	4.9856564488143
52	6969	53	7353	0.048785005121918
52	6969	55	10937	-0.37563897734727
52	6969	56	12729	0.25718242671409
52	6969	57	5946	0.25156658109969
52	6969	58	6842	-0.13147364207155
52	6969	61	3900	-0.08625139923418
52	6969	63	6588	0.3739036819151
52	6969	86	6997	-0.20947103939087
52	6969	95	5977	0.10742104584147
52	6969	96	6873	0.072296124927704
52	6969	107	7011	0.25951288749407
52	6969	120	3945	-0.14709232489542
52	6969	122	6633	-0.18796992481203
52	6969	143	12921	0.026836944808383
52	6969	147	6780	-0.3220433377006
53	7353	53	7353	4.5157316367843
53	7353	56	12729	-0.23477436084205
53	7353	58	6842	0.27696569030748
53	7353	62	5820	2.4561157488945e-19
53	7353	63	6588	-0.20226714164853
53	7353	87	7381	-0.20947103939087
53	7353	96	6873	-0.088700009312578
53	7353	108	7395	0.25951288749407
53	7353	121	5865	-1.0770780069571e-19
53	7353	122	6633	0.19007144852695
53	7353	131	3825	0.11031924367157
53	7353	132	5617	-0.17264096653093
53	7353	142	11385	-0.3605551275464
53	7353	144	7290	-0.3605551275464
54	10041	54	10041	5.444997108155
54	10041	55	10937	-0.20947103939087
54	10041	56	12729	0.25951288749407
54	10041	57	5946	0.044360902255639
54	10041	59	9914	-0.13147364207155
54	10041	61	3900	0.059398496240602
54	10041	64	9660	0.3739036819151
54	10041	88	10069	-0.20947103939087
54	10041	95	5977	-0.13147364207155
54	10041	97	9945	0.072296124927704
54	10041	109	10083	0.25951288749407
54	10041	120	3945	0.3739036819151
54	10041	123	9705	-0.18796992481203
54	10041	133	9201	-0.020242914979757
54	10041	141	2040	0.037593984962406
54	10041	142	11385	0.22929424211007
54	10041	143	12921	-0.08551619373301
54	10041	148	9852	-0.3220433377006
55	10937	55	10937	5.2157316367843
55	10937	56	12729	-0.32945717744672
55	10937	58	6842	0.044360902255639
55	10937	59	9914	0.25156658109969
55	10937	60	10682	0.1370910224407
55	10937	89	10965	-0.20947103939087
55	10937	96	6873	-0.13147364207155
55	10937	97	9945	0.10742104584147
55	10937	98	10713	-0.11200067513613
55	10937	110	10979	0.25951288749407
55	10937	131	3825	0.16771105406646
55	10937	133	9201	-0.17264096653093
55	10937	142	11385	-0.14083017919778
55	10937	143	12921	0.077352307666837
55	10937	145	10874	-0.3605551275464
56	12729	56	12729	5.8508964719491
56	12729	60	10682	0.14098126079274
56	12729	63	6588	-0.059398496240602
56	12729	64	9660	0.08625139923418
56	12729	90	12757	-0.20947103939087
56	12729	98	10713	-0.10821310254596
56	12729	111	12771	0.25951288749407
56	12729	122	6633	-0.3739036819151
56	12729	123	9705	0.14709232489542
56	12729	132	5617	0.16771105406646
56	12729	133	9201	0.11031924367157
56	12729	143	12921	0.067896800936228
56	12729	146	12666	-0.3605551275464
56	12729	150	12540	0.3220433377006
57	5946	57	5946	5.7732793522267
57	5946	58	6842	-0.20947103939087
57	5946	59	9914	-0.37563897734727
57	5946	61	3900	0.26957779063042
57	5946	62	5820	-0.10821310254596
57	5946	91	5974	-0.20947103939087
57	5946	95	5977	-0.37563897734727
57	5946	99	3930	-0.10821310254596
57	5946	100	5850	0.072296124927704
57	5946	125	5610	-0.18796992481203
57	5946	135	5106	-0.020242914979757
57	5946	141	2040	0.17061885482938
57	5946	144	7290	0.22929424211007
57	5946	146	12666	0.34472679776448
58	6842	58	6842	5.3233082706767
58	6842	60	10682	-0.18185543793155
58	6842	62	5820	0.22461910058611
58	6842	63	6588	-0.17740001862516
58	6842	92	6870	-0.20947103939087
58	6842	96	6873	-0.37563897734727
58	6842	100	5850	0.10742104584147
58	6842	101	6618	-0.11200067513613
58	6842	124	3818	-0.14709232489542
58	6842	135	5106	-0.17264096653093
58	6842	144	7290	-0.14083017919778
58	6842	145	10874	-0.3605551275464
58	6842	147	6780	0.077352307666837
59	9914	59	9914	5.5546558704453
59	9914	60	10682	-0.019316139216038
59	9914	62	5820	0.14098126079274
59	9914	64	9660	-0.17740001862516
59	9914	93	9942	-0.20947103939087
59	9914	97	9945	-0.37563897734727
59	9914	100	5850	-0.13147364207155
59	9914	102	9690	-0.11200067513613
59	9914	124	3818	0.3739036819151
59	9914	126	9194	-0.19007144852695
59	9914	141	2040	-0.10835739731171
59	9914	145	10874	-0.062794814354869
59	9914	148	9852	0.077352307666837
60	10682	60	10682	4.9969346443031
60	10682	63	6588	0.14098126079274
60	10682	64	9660	0.22461910058611
60	10682	94	10710	-0.20947103939087
60	10682	98	10713	-0.37563897734727
60	10682	101	6618	-0.13147364207155
60	10682	102	9690	0.10742104584147
60	10682	126	9194	1.0770780069571e-19
60	10682	134	3570	0.16771105406646
60	10682	145	10874	0.067896800936228
60	10682	146	12666	0.077352307666837
60	10682	149	10620	0.077352307666837
61	3900	61	3900	5.0429149797571
61	3900	62	5820	0.020203050891044
61	3900	63	6588	-0.25951288749407
61	3900	64	9660	-0.25718242671409
61	3900	99	3930	0.020203050891044
61	3900	103	3804	0.072296124927704
61	3900	116	3942	-0.25951288749407
61	3900	120	3945	-0.25718242671409
61	3900	127	3564	-0.18796992481203
61	3900	137	3060	-0.020242914979757
61	3900	141	2040	0.22845575477154
61	3900	147	6780	0.08551619373301
61	3900	148	9852	-0.026836944808383
61	3900	149	10620	0.34472679776448
62	5820	62	5820	5.2594563331405
62	5820	63	6588	-0.019316139216038
62	5820	64	9660	-0.18185543793155
62	5820	100	5850	0.020203050891044
62	5820	103	3804	-0.10821310254596
62	5820	104	5596	-0.11200067513613
62	5820	117	5862	-0.25951288749407
62	5820	121	5865	-0.25718242671409
62	5820	128	5100	-0.19007144852695
62	5820	141	2040	-0.28218836264819
62	5820	147	6780	-0.062794814354869
62	5820	148	9852	-0.3605551275464
62	5820	150	12540	0.34472679776448
63	6588	63	6588	5.3368421052632
63	6588	101	6618	0.020203050891044
63	6588	104	5596	0.10742104584147
63	6588	118	6630	-0.25951288749407
63	6588	122	6633	-0.25718242671409
63	6588	127	3564	-0.14709232489542
63	6588	128	5100	1.0770780069571e-19
63	6588	137	3060	-0.11031924367157
63	6588	147	6780	0.067896800936228
63	6588	149	10620	-0.3605551275464
63	6588	150	12540	-0.026836944808383
64	9660	64	9660	5.4113360323887
64	9660	102	9690	0.020203050891044
64	9660	104	5596	-0.13147364207155
64	9660	105	9180	-0.088700009312578
64	9660	119	9702	-0.25951288749407
64	9660	123	9705	-0.25718242671409
64	9660	127	3564	0.3739036819151
64	9660	141	2040	0.069241422576871
64	9660	148	9852	0.067896800936228
64	9660	149	10620	-0.062794814354869
64	9660	150	12540	0.08551619373301
65	4035	65	4035	6.4226720647773
65	4035	66	11847	0.15482852774067
65	4035	69	7755	0.24668132807599
65	4035	70	11595	-0.26517445981883
65	4035	82	7507	-0.23257338649952
65	4035	83	11091	0.079552337945649
65	4035	84	11475	0.29048406663404
65	4035	99	3930	0.34472679776448
65	4035	107	7011	0.023023590620426
65	4035	108	7395	0.084070266250477
65	4035	109	10083	0.3220433377006
65	4035	110	10979	-0.35603230579553
65	4035	116	3942	-0.026836944808383
65	4035	120	3945	0.08551619373301
65	4035	124	3818	-0.35603230579553
65	4035	131	3825	0.084070266250477
65	4035	134	3570	0.29048406663404
66	11847	66	11847	5.3636784268363
66	11847	67	13639	-0.32945717744672
66	11847	68	14535	0.25951288749407
66	11847	69	7755	0.25156658109969
66	11847	70	11595	3.1463462432166e-19
66	11847	74	11085	-0.32226313752441
66	11847	75	11469	0.14709232489542
66	11847	79	10062	-0.20226714164853
66	11847	80	10958	0.16771105406646
66	11847	83	11091	0.089151411766328
66	11847	84	11475	-1.0770780069571e-19
66	11847	88	10069	0.14572144387066
66	11847	89	10965	0.11031924367157
66	11847	93	9942	0.069241422576871
66	11847	109	10083	0.11422787738577
66	11847	110	10979	-0.17264096653093
66	11847	114	9957	-0.28218836264819
66	11847	116	3942	-0.018796992481203
66	11847	139	11382	-0.29048406663404
67	13639	67	13639	4.7961827646038
67	13639	68	14535	-0.20947103939087
67	13639	70	11595	0.22461910058611
67	13639	71	13131	-0.15129496274958
67	13639	72	13515	0.10742104584147
67	13639	73	7501	0.08625139923418
67	13639	79	10062	0.09495966524828
67	13639	81	12750	0.16771105406646
67	13639	82	7507	2.4561157488945e-19
67	13639	88	10069	-0.2218045112782
67	13639	90	12757	0.11031924367157
67	13639	91	5974	-0.048872180451128
67	13639	109	10083	0.14572144387066
67	13639	111	12771	-0.17264096653093
67	13639	112	5989	0.055955519363553
67	13639	119	9702	0.10835739731171
67	13639	130	13422	-0.35603230579553
67	13639	138	13429	0.084070266250477
68	14535	68	14535	4.9946211683054
68	14535	72	13515	-0.031983805668016
68	14535	75	11469	-0.023886639676113
68	14535	76	13005	0.24729749070058
68	14535	78	7374	-0.0052631578947368
68	14535	80	10958	0.09495966524828
68	14535	81	12750	-0.20226714164853
68	14535	84	11475	0.24729749070058
68	14535	85	13011	-0.29699248120301
68	14535	87	7381	0.09495966524828
68	14535	89	10965	-0.2218045112782
68	14535	90	12757	0.14572144387066
68	14535	92	6870	-0.048872180451128
68	14535	94	10710	0.055955519363553
68	14535	106	14430	-0.34472679776448
68	14535	108	7395	-0.20226714164853
68	14535	110	10979	0.14572144387066
68	14535	111	12771	0.11422787738577
68	14535	113	6885	0.055955519363553
68	14535	115	10725	0.085309427414691
68	14535	118	6630	0.018796992481203
68	14535	129	14445	-0.08551619373301
68	14535	136	14451	0.22929424211007
69	7755	69	7755	5.3214574898785
69	7755	70	11595	-0.18185543793155
69	7755	71	13131	0.23477436084205
69	7755	72	13515	-0.25718242671409
69	7755	73	7501	-0.17740001862516
69	7755	77	6990	-0.20226714164853
69	7755	78	7374	0.3739036819151
69	7755	82	7507	0.098152473964587
69	7755	95	5977	0.14572144387066
69	7755	96	6873	0.11031924367157
69	7755	99	3930	0.055955519363553
69	7755	100	5850	0.069241422576871
69	7755	107	7011	0.010121457489879
69	7755	108	7395	-0.19007144852695
69	7755	120	3945	0.085309427414691
69	7755	121	5865	-0.28218836264819
69	7755	124	3818	-0.10835739731171
69	7755	144	7290	-0.29048406663404
70	11595	70	11595	5.1605552342394
70	11595	71	13131	-0.43680263303091
70	11595	72	13515	0.020203050891044
70	11595	73	7501	0.14098126079274
70	11595	74	11085	-3.9132187309852e-19
70	11595	75	11469	-0.10821310254596
70	11595	79	10062	-2.4561157488945e-19
70	11595	82	7507	0.27696569030748
70	11595	83	11091	0.026315789473684
70	11595	84	11475	-0.088700009312578
70	11595	98	10713	0.11031924367157
70	11595	99	3930	-0.048872180451128
70	11595	102	9690	0.069241422576871
70	11595	109	10083	0.089151411766328
70	11595	120	3945	0.055955519363553
70	11595	123	9705	-0.28218836264819
70	11595	142	11385	0.084070266250477
71	13131	71	13131	5.1965297860035
71	13131	72	13515	0.048785005121918
71	13131	74	11085	0.26957779063042
71	13131	76	13005	-0.10821310254596
71	13131	77	6990	0.059398496240602
71	13131	79	10062	-0.08625139923418
71	13131	81	12750	-0.3739036819151
71	13131	83	11091	-3.9132187309852e-19
71	13131	85	13011	-0.088700009312578
71	13131	95	5977	-0.09495966524828
71	13131	107	7011	0.20226714164853
71	13131	109	10083	-0.32226313752441
71	13131	111	12771	0.19007144852695
71	13131	126	9194	0.10835739731171
71	13131	143	12921	0.084070266250477
71	13131	146	12666	0.29048406663404
72	13515	72	13515	4.2552342394448
72	13515	75	11469	0.26957779063042
72	13515	76	13005	-3.9132187309852e-19
72	13515	78	7374	0.059398496240602
72	13515	81	12750	0.20226714164853
72	13515	84	11475	-3.9132187309852e-19
72	13515	85	13011	0.026315789473684
72	13515	97	9945	-0.2218045112782
72	13515	100	5850	-0.048872180451128
72	13515	102	9690	0.055955519363553
72	13515	108	7395	0.20226714164853
72	13515	111	12771	-0.010121457489879
72	13515	121	5865	0.055955519363553
72	13515	123	9705	0.085309427414691
72	13515	125	5610	0.018796992481203
72	13515	130	13422	-0.026836944808383
73	7501	73	7501	5.8412955465587
73	7501	75	11469	-0.37563897734727
73	7501	77	6990	0.27696569030748
73	7501	78	7374	-0.13147364207155
73	7501	82	7507	-0.43680263303091
73	7501	86	6997	0.026315789473684
73	7501	87	7381	-0.088700009312578
73	7501	95	5977	-0.29699248120301
73	7501	104	5596	0.069241422576871
73	7501	112	5989	0.089151411766328
73	7501	120	3945	0.14572144387066
73	7501	122	6633	0.17264096653093
73	7501	127	3564	-0.10835739731171
73	7501	129	14445	-0.35603230579553
74	11085	74	11085	5.3002891844997
74	11085	75	11469	0.048785005121918
74	11085	76	13005	0.020203050891044
74	11085	77	6990	0.044360902255639
74	11085	79	10062	0.25156658109969
74	11085	80	10958	-0.13147364207155
74	11085	83	11091	-0.43680263303091
74	11085	86	6997	0.27696569030748
74	11085	88	10069	-0.15129496274958
74	11085	89	10965	-0.088700009312578
74	11085	98	10713	-1.0770780069571e-19
74	11085	105	9180	0.069241422576871
74	11085	115	10725	0.19007144852695
74	11085	120	3945	-0.20226714164853
74	11085	129	14445	0.084070266250477
74	11085	149	10620	0.29048406663404
75	11469	75	11469	5.5866396761134
75	11469	76	13005	-0.43680263303091
75	11469	78	7374	0.044360902255639
75	11469	80	10958	0.27696569030748
75	11469	84	11475	-0.43680263303091
75	11469	87	7381	0.27696569030748
75	11469	89	10965	0.026315789473684
75	11469	97	9945	-0.29699248120301
75	11469	98	10713	0.089151411766328
75	11469	103	3804	-0.048872180451128
75	11469	114	9957	0.089151411766328
75	11469	115	10725	-0.010121457489879
75	11469	123	9705	0.11422787738577
75	11469	127	3564	0.018796992481203
75	11469	129	14445	0.023023590620426
75	11469	142	11385	-0.22929424211007
76	13005	76	13005	5.6801041064199
76	13005	80	10958	0.14098126079274
76	13005	81	12750	0.1370910224407
76	13005	85	13011	-0.43680263303091
76	13005	89	10965	-3.9132187309852e-19
76	13005	90	12757	0.098152473964587
76	13005	96	6873	-2.4561157488945e-19
76	13005	97	9945	0.24729749070058
76	13005	105	9180	0.055955519363553
76	13005	113	6885	0.20226714164853
76	13005	114	9957	-0.32226313752441
76	13005	121	5865	-0.20226714164853
76	13005	128	5100	0.018796992481203
76	13005	129	14445	0.1698475867482
76	13005	143	12921	-0.22929424211007
76	13005	150	12540	0.29048406663404
77	6990	77	6990	5.5095430884905
77	6990	78	7374	0.048785005121918
77	6990	80	10958	-0.37563897734727
77	6990	81	12750	0.25718242671409
77	6990	91	5974	-0.15129496274958
77	6990	92	6870	-0.088700009312578
77	6990	99	3930	-0.24729749070058
77	6990	101	6618	-1.0770780069571e-19
77	6990	106	14430	-0.29048406663404
77	6990	107	7011	-0.23477436084205
77	6990	116	3942	0.32226313752441
77	6990	118	6630	0.19007144852695
77	6990	128	5100	0.28218836264819
77	6990	147	6780	-0.084070266250477
78	7374	78	7374	5.4283979178716
78	7374	81	12750	-0.23477436084205
78	7374	92	6870	0.026315789473684
78	7374	100	5850	-0.29699248120301
78	7374	101	6618	0.089151411766328
78	7374	103	3804	-0.2218045112782
78	7374	104	5596	0.14572144387066
78	7374	106	14430	-0.079552337945649
78	7374	108	7395	-0.23477436084205
78	7374	117	5862	0.089151411766328
78	7374	118	6630	-0.010121457489879
78	7374	124	3818	0.14572144387066
78	7374	125	5610	0.11422787738577
78	7374	127	3564	0.085309427414691
78	7374	130	13422	-0.3220433377006
78	7374	144	7290	-0.22929424211007
79	10062	79	10062	4.5157316367843
79	10062	80	10958	-0.20947103939087
79	10062	81	12750	0.25951288749407
79	10062	91	5974	0.27696569030748
79	10062	93	9942	-0.088700009312578
79	10062	99	3930	2.4561157488945e-19
79	10062	102	9690	-1.0770780069571e-19
79	10062	105	9180	0.11031924367157
79	10062	109	10083	-0.23477436084205
79	10062	116	3942	-0.20226714164853
79	10062	119	9702	0.19007144852695
79	10062	126	9194	-0.17264096653093
79	10062	130	13422	0.084070266250477
79	10062	148	9852	-0.084070266250477
80	10958	80	10958	5.1367842683632
80	10958	81	12750	-0.32945717744672
80	10958	92	6870	0.27696569030748
80	10958	93	9942	-0.15129496274958
80	10958	94	10710	0.098152473964587
80	10958	103	3804	0.09495966524828
80	10958	105	9180	0.14572144387066
80	10958	106	14430	0.23257338649952
80	10958	110	10979	-0.23477436084205
80	10958	124	3818	-0.20226714164853
80	10958	126	9194	0.11422787738577
80	10958	145	10874	-0.22929424211007
81	12750	81	12750	5.5468478889532
81	12750	94	10710	-3.9132187309852e-19
81	12750	101	6618	-2.4561157488945e-19
81	12750	102	9690	0.24729749070058
81	12750	104	5596	0.09495966524828
81	12750	105	9180	-0.2218045112782
81	12750	106	14430	2.4084196406261e-19
81	12750	111	12771	-0.23477436084205
81	12750	118	6630	0.20226714164853
81	12750	119	9702	-0.32226313752441
81	12750	125	5610	-0.20226714164853
81	12750	126	9194	0.14572144387066
81	12750	128	5100	0.055955519363553
81	12750	130	13422	0.19833925042779
81	12750	146	12666	-0.22929424211007
81	12750	150	12540	0.084070266250477
82	7507	82	7507	5.588027761712
82	7507	84	11475	-0.37563897734727
82	7507	86	6997	-3.9132187309852e-19
82	7507	87	7381	-0.10821310254596
82	7507	91	5974	-2.4561157488945e-19
82	7507	95	5977	0.24729749070058
82	7507	99	3930	0.09495966524828
82	7507	101	6618	-0.16771105406646
82	7507	107	7011	0.098152473964587
82	7507	108	7395	-0.11200067513613
82	7507	132	5617	-0.28218836264819
82	7507	134	3570	-0.10835739731171
82	7507	136	14451	-0.35603230579553
82	7507	144	7290	0.35603230579553
83	11091	83	11091	5.3184499710816
83	11091	84	11475	0.048785005121918
83	11091	85	13011	0.020203050891044
83	11091	86	6997	0.14098126079274
83	11091	88	10069	0.22461910058611
83	11091	89	10965	-0.10821310254596
83	11091	94	10710	-0.3739036819151
83	11091	98	10713	0.14709232489542
83	11091	99	3930	-0.0052631578947368
83	11091	107	7011	0.1370910224407
83	11091	109	10083	3.1463462432166e-19
83	11091	110	10979	-0.11200067513613
83	11091	133	9201	-0.28218836264819
83	11091	136	14451	0.084070266250477
83	11091	145	10874	0.35603230579553
84	11475	84	11475	5.6801041064199
84	11475	85	13011	-0.43680263303091
84	11475	87	7381	0.14098126079274
84	11475	89	10965	-3.9132187309852e-19
84	11475	93	9942	-2.4561157488945e-19
84	11475	94	10710	0.20226714164853
84	11475	97	9945	0.24729749070058
84	11475	98	10713	-0.32226313752441
84	11475	102	9690	-0.20226714164853
84	11475	108	7395	0.1370910224407
84	11475	110	10979	0.098152473964587
84	11475	131	3825	0.055955519363553
84	11475	134	3570	0.018796992481203
84	11475	136	14451	0.023023590620426
84	11475	139	11382	-0.026836944808383
84	11475	142	11385	0.08551619373301
85	13011	85	13011	5.4746674378253
85	13011	89	10965	0.26957779063042
85	13011	90	12757	-0.17740001862516
85	13011	92	6870	0.059398496240602
85	13011	93	9942	-0.08625139923418
85	13011	96	6873	-0.08625139923418
85	13011	97	9945	-0.023886639676113
85	13011	100	5850	-0.0052631578947368
85	13011	110	10979	-0.17740001862516
85	13011	111	12771	-0.093984962406015
85	13011	133	9201	0.085309427414691
85	13011	135	5106	0.018796992481203
85	13011	136	14451	0.1698475867482
85	13011	140	12918	-0.026836944808383
85	13011	143	12921	0.08551619373301
86	6997	86	6997	5.3655292076345
86	6997	87	7381	0.048785005121918
86	6997	89	10965	-0.37563897734727
86	6997	90	12757	0.25718242671409
86	6997	91	5974	0.25156658109969
86	6997	92	6870	-0.13147364207155
86	6997	95	5977	-0.031983805668016
86	6997	96	6873	0.10742104584147
86	6997	107	7011	-0.32945717744672
86	6997	112	5989	3.1463462432166e-19
86	6997	113	6885	-0.11200067513613
86	6997	137	3060	-0.10835739731171
86	6997	147	6780	0.35603230579553
87	7381	87	7381	5.1367842683632
87	7381	90	12757	-0.23477436084205
87	7381	92	6870	0.27696569030748
87	7381	96	6873	-0.15129496274958
87	7381	103	3804	0.09495966524828
87	7381	104	5596	-0.20226714164853
87	7381	108	7395	-0.32945717744672
87	7381	113	6885	0.098152473964587
87	7381	131	3825	0.14572144387066
87	7381	132	5617	0.11422787738577
87	7381	138	13429	-0.3220433377006
88	10069	88	10069	5.2157316367843
88	10069	89	10965	-0.20947103939087
88	10069	90	12757	0.25951288749407
88	10069	91	5974	0.044360902255639
88	10069	93	9942	-0.13147364207155
88	10069	95	5977	0.25156658109969
88	10069	97	9945	0.10742104584147
88	10069	105	9180	0.16771105406646
88	10069	109	10083	-0.32945717744672
88	10069	112	5989	0.1370910224407
88	10069	114	9957	-0.11200067513613
88	10069	133	9201	-0.17264096653093
88	10069	138	13429	0.084070266250477
88	10069	148	9852	0.35603230579553
89	10965	89	10965	5.4936379410064
89	10965	90	12757	-0.32945717744672
89	10965	92	6870	0.044360902255639
89	10965	93	9942	0.25156658109969
89	10965	94	10710	0.1370910224407
89	10965	96	6873	0.25156658109969
89	10965	97	9945	-0.031983805668016
89	10965	98	10713	3.1463462432166e-19
89	10965	103	3804	-0.0052631578947368
89	10965	105	9180	-0.20226714164853
89	10965	110	10979	-0.32945717744672
89	10965	113	6885	0.1370910224407
89	10965	114	9957	3.1463462432166e-19
89	10965	115	10725	-0.093984962406015
89	10965	131	3825	-0.20226714164853
89	10965	133	9201	0.11422787738577
89	10965	137	3060	0.018796992481203
90	12757	90	12757	5.9431463273569
90	12757	94	10710	0.14098126079274
90	12757	98	10713	0.22461910058611
90	12757	104	5596	-0.0052631578947368
90	12757	105	9180	0.09495966524828
90	12757	111	12771	-0.32945717744672
90	12757	115	10725	-0.17740001862516
90	12757	132	5617	-0.20226714164853
90	12757	133	9201	0.14572144387066
90	12757	138	13429	0.19833925042779
90	12757	150	12540	-0.35603230579553
91	5974	91	5974	5.3233082706767
91	5974	92	6870	-0.20947103939087
91	5974	93	9942	-0.37563897734727
91	5974	99	3930	0.22461910058611
91	5974	100	5850	0.10742104584147
91	5974	104	5596	-0.14709232489542
91	5974	112	5989	-0.18185543793155
91	5974	116	3942	-0.17740001862516
91	5974	117	5862	-0.11200067513613
91	5974	135	5106	-0.17264096653093
91	5974	140	12918	0.35603230579553
92	6870	92	6870	5.3805089647195
92	6870	94	10710	-0.18185543793155
92	6870	100	5850	-0.031983805668016
92	6870	101	6618	3.1463462432166e-19
92	6870	103	3804	-0.023886639676113
92	6870	106	14430	0.26517445981883
92	6870	113	6885	-0.18185543793155
92	6870	117	5862	3.1463462432166e-19
92	6870	118	6630	-0.093984962406015
92	6870	135	5106	0.11422787738577
92	6870	137	3060	0.085309427414691
92	6870	140	12918	-0.3220433377006
92	6870	147	6780	-0.08551619373301
93	9942	93	9942	5.0027183342973
93	9942	94	10710	-0.019316139216038
93	9942	100	5850	0.25156658109969
93	9942	102	9690	3.1463462432166e-19
93	9942	103	3804	-0.08625139923418
93	9942	105	9180	-0.32226313752441
93	9942	114	9957	-0.18185543793155
93	9942	117	5862	0.1370910224407
93	9942	119	9702	-0.093984962406015
93	9942	139	11382	-0.1698475867482
93	9942	140	12918	-0.023023590620426
93	9942	148	9852	-0.08551619373301
94	10710	94	10710	5.1148062463852
94	10710	101	6618	0.25156658109969
94	10710	102	9690	-0.031983805668016
94	10710	105	9180	0.24729749070058
94	10710	106	14430	-0.24668132807599
94	10710	115	10725	-0.18185543793155
94	10710	118	6630	0.1370910224407
94	10710	119	9702	3.1463462432166e-19
94	10710	134	3570	-0.20226714164853
94	10710	137	3060	0.055955519363553
94	10710	139	11382	0.19833925042779
94	10710	149	10620	-0.08551619373301
95	5977	95	5977	5.5546558704453
95	5977	96	6873	-0.20947103939087
95	5977	97	9945	-0.37563897734727
95	5977	99	3930	0.14098126079274
95	5977	100	5850	-0.13147364207155
95	5977	104	5596	0.3739036819151
95	5977	112	5989	-0.019316139216038
95	5977	120	3945	-0.17740001862516
95	5977	121	5865	-0.11200067513613
95	5977	132	5617	-0.19007144852695
95	5977	141	2040	-0.10835739731171
95	5977	143	12921	0.35603230579553
96	6873	96	6873	5.0027183342973
96	6873	98	10713	-0.18185543793155
96	6873	100	5850	0.25156658109969
96	6873	101	6618	0.1370910224407
96	6873	103	3804	-0.08625139923418
96	6873	113	6885	-0.019316139216038
96	6873	121	5865	3.1463462432166e-19
96	6873	122	6633	-0.093984962406015
96	6873	131	3825	-0.32226313752441
96	6873	143	12921	-0.3220433377006
96	6873	147	6780	0.026836944808383
97	9945	97	9945	5.0651821862348
97	9945	98	10713	-0.019316139216038
97	9945	100	5850	0.044360902255639
97	9945	102	9690	0.1370910224407
97	9945	103	3804	0.059398496240602
97	9945	105	9180	0.20226714164853
97	9945	114	9957	-0.019316139216038
97	9945	121	5865	0.1370910224407
97	9945	123	9705	-0.093984962406015
97	9945	131	3825	0.20226714164853
97	9945	133	9201	-0.010121457489879
97	9945	141	2040	0.018796992481203
97	9945	142	11385	-0.1698475867482
97	9945	143	12921	-0.023023590620426
97	9945	148	9852	0.026836944808383
98	10713	98	10713	5.203990746096
98	10713	101	6618	0.044360902255639
98	10713	102	9690	0.25156658109969
98	10713	105	9180	-2.4561157488945e-19
98	10713	115	10725	-0.019316139216038
98	10713	122	6633	0.1370910224407
98	10713	123	9705	3.1463462432166e-19
98	10713	133	9201	0.089151411766328
98	10713	142	11385	0.19833925042779
98	10713	149	10620	0.026836944808383
99	3930	99	3930	5.2594563331405
99	3930	100	5850	0.020203050891044
99	3930	101	6618	-0.25951288749407
99	3930	102	9690	-0.25718242671409
99	3930	103	3804	-0.10821310254596
99	3930	116	3942	-0.019316139216038
99	3930	120	3945	-0.18185543793155
99	3930	124	3818	-0.11200067513613
99	3930	134	3570	-0.19007144852695
99	3930	141	2040	-0.28218836264819
99	3930	144	7290	-0.084070266250477
99	3930	145	10874	0.35603230579553
100	5850	100	5850	4.7035858877964
100	5850	101	6618	-0.019316139216038
100	5850	102	9690	-0.18185543793155
100	5850	103	3804	0.26957779063042
100	5850	104	5596	-0.17740001862516
100	5850	117	5862	-0.019316139216038
100	5850	121	5865	-0.18185543793155
100	5850	124	3818	-0.17740001862516
100	5850	125	5610	-0.093984962406015
100	5850	135	5106	-0.010121457489879
100	5850	141	2040	0.085309427414691
100	5850	144	7290	-0.1698475867482
101	6618	101	6618	4.7348178137652
101	6618	104	5596	0.22461910058611
101	6618	106	14430	-0.15482852774067
101	6618	118	6630	-0.019316139216038
101	6618	122	6633	-0.18185543793155
101	6618	125	5610	3.1463462432166e-19
101	6618	134	3570	-0.32226313752441
101	6618	135	5106	0.089151411766328
101	6618	144	7290	0.19833925042779
101	6618	146	12666	-0.3220433377006
102	9690	102	9690	4.7326200115674
102	9690	104	5596	0.14098126079274
102	9690	105	9180	-3.9132187309852e-19
102	9690	119	9702	-0.019316139216038
102	9690	123	9705	-0.18185543793155
102	9690	125	5610	0.1370910224407
102	9690	126	9194	0.098152473964587
102	9690	134	3570	0.20226714164853
102	9690	141	2040	0.055955519363553
102	9690	146	12666	-0.023023590620426
103	3804	103	3804	5.1160786581839
103	3804	104	5596	-0.32945717744672
103	3804	105	9180	-0.23477436084205
103	3804	124	3818	-0.32945717744672
103	3804	127	3564	-0.093984962406015
103	3804	131	3825	-0.23477436084205
103	3804	137	3060	-0.010121457489879
103	3804	141	2040	0.11422787738577
103	3804	147	6780	0.023023590620426
103	3804	148	9852	0.3220433377006
104	5596	104	5596	5.2733950260266
104	5596	125	5610	-0.32945717744672
104	5596	127	3564	-0.17740001862516
104	5596	128	5100	0.098152473964587
104	5596	132	5617	-0.23477436084205
104	5596	141	2040	0.14572144387066
104	5596	150	12540	-0.35603230579553
105	9180	105	9180	5.4968768074031
105	9180	126	9194	-0.32945717744672
105	9180	128	5100	0.1370910224407
105	9180	133	9201	-0.23477436084205
105	9180	137	3060	0.20226714164853
105	9180	141	2040	-0.20226714164853
105	9180	148	9852	-0.19833925042779
105	9180	149	10620	0.1698475867482
105	9180	150	12540	0.084070266250477
106	14430	106	14430	5.9577790630422
106	14430	129	14445	-0.18185543793155
106	14430	130	13422	3.1463462432166e-19
106	14430	136	14451	0.23477436084205
106	14430	139	11382	-0.32226313752441
106	14430	140	12918	0.089151411766328
106	14430	144	7290	-0.20226714164853
106	14430	145	10874	0.14572144387066
106	14430	146	12666	0.11422787738577
106	14430	147	6780	0.055955519363553
106	14430	149	10620	0.085309427414691
106	14430	150	12540	-0.28218836264819
107	7011	107	7011	5.4415268941585
107	7011	108	7395	0.048785005121918
107	7011	110	10979	-0.37563897734727
107	7011	111	12771	0.25718242671409
107	7011	112	5989	0.22461910058611
107	7011	113	6885	-0.10821310254596
107	7011	116	3942	0.08625139923418
107	7011	118	6630	-0.3739036819151
107	7011	120	3945	0.023886639676113
107	7011	122	6633	0.14709232489542
107	7011	135	5106	-0.069241422576871
107	7011	136	14451	0.29048406663404
108	7395	108	7395	5.5468478889532
108	7395	111	12771	-0.23477436084205
108	7395	113	6885	-3.9132187309852e-19
108	7395	117	5862	-2.4561157488945e-19
108	7395	118	6630	0.20226714164853
108	7395	121	5865	0.24729749070058
108	7395	122	6633	-0.32226313752441
108	7395	124	3818	0.09495966524828
108	7395	125	5610	-0.20226714164853
108	7395	131	3825	-0.2218045112782
108	7395	132	5617	0.14572144387066
108	7395	134	3570	0.055955519363553
108	7395	136	14451	0.079552337945649
108	7395	144	7290	-0.34472679776448
109	10083	109	10083	5.8508964719491
109	10083	110	10979	-0.20947103939087
109	10083	111	12771	0.25951288749407
109	10083	112	5989	0.14098126079274
109	10083	114	9957	-0.10821310254596
109	10083	116	3942	-0.059398496240602
109	10083	119	9702	-0.3739036819151
109	10083	120	3945	0.08625139923418
109	10083	123	9705	0.14709232489542
109	10083	126	9194	0.16771105406646
109	10083	133	9201	0.11031924367157
110	10979	110	10979	5.9431463273569
110	10979	111	12771	-0.32945717744672
110	10979	113	6885	0.14098126079274
110	10979	114	9957	0.22461910058611
110	10979	115	10725	-0.17740001862516
110	10979	124	3818	-0.0052631578947368
110	10979	126	9194	-0.20226714164853
110	10979	131	3825	0.09495966524828
110	10979	133	9201	0.14572144387066
110	10979	136	14451	-0.23257338649952
110	10979	145	10874	-0.34472679776448
111	12771	111	12771	5.7198958935801
111	12771	115	10725	0.26957779063042
111	12771	118	6630	0.059398496240602
111	12771	119	9702	-0.08625139923418
111	12771	122	6633	-0.08625139923418
111	12771	123	9705	-0.023886639676113
111	12771	125	5610	-0.0052631578947368
111	12771	126	9194	0.09495966524828
111	12771	132	5617	0.09495966524828
111	12771	133	9201	-0.2218045112782
111	12771	135	5106	-0.048872180451128
111	12771	136	14451	-2.4084196406261e-19
111	12771	146	12666	-0.34472679776448
112	5989	112	5989	4.9969346443031
112	5989	113	6885	-0.20947103939087
112	5989	114	9957	-0.37563897734727
112	5989	116	3942	0.14098126079274
112	5989	117	5862	-0.13147364207155
112	5989	120	3945	0.22461910058611
112	5989	121	5865	0.10742104584147
112	5989	128	5100	0.16771105406646
112	5989	132	5617	1.0770780069571e-19
112	5989	138	13429	0.29048406663404
113	6885	113	6885	5.1148062463852
113	6885	115	10725	-0.18185543793155
113	6885	117	5862	0.25156658109969
113	6885	118	6630	0.1370910224407
113	6885	121	5865	-0.031983805668016
113	6885	122	6633	3.1463462432166e-19
113	6885	128	5100	-0.20226714164853
113	6885	129	14445	0.26517445981883
113	6885	131	3825	0.24729749070058
113	6885	137	3060	0.055955519363553
113	6885	147	6780	-0.34472679776448
114	9957	114	9957	5.203990746096
114	9957	115	10725	-0.019316139216038
114	9957	117	5862	0.044360902255639
114	9957	119	9702	0.1370910224407
114	9957	121	5865	0.25156658109969
114	9957	123	9705	3.1463462432166e-19
114	9957	131	3825	-2.4561157488945e-19
114	9957	133	9201	0.089151411766328
114	9957	138	13429	-0.23257338649952
114	9957	148	9852	-0.34472679776448
115	10725	115	10725	5.6706188548294
115	10725	118	6630	0.044360902255639
115	10725	119	9702	0.25156658109969
115	10725	122	6633	0.25156658109969
115	10725	123	9705	-0.031983805668016
115	10725	127	3564	-0.0052631578947368
115	10725	129	14445	-0.24668132807599
115	10725	133	9201	-0.29699248120301
115	10725	137	3060	-0.048872180451128
115	10725	149	10620	-0.34472679776448
116	3942	116	3942	5.3368421052632
116	3942	117	5862	0.020203050891044
116	3942	118	6630	-0.25951288749407
116	3942	119	9702	-0.25718242671409
116	3942	124	3818	0.10742104584147
116	3942	127	3564	-0.14709232489542
116	3942	134	3570	1.0770780069571e-19
116	3942	137	3060	-0.11031924367157
116	3942	139	11382	0.29048406663404
117	5862	117	5862	4.7348178137652
117	5862	118	6630	-0.019316139216038
117	5862	119	9702	-0.18185543793155
117	5862	124	3818	0.22461910058611
117	5862	125	5610	3.1463462432166e-19
117	5862	128	5100	-0.32226313752441
117	5862	130	13422	0.26517445981883
117	5862	135	5106	0.089151411766328
117	5862	140	12918	-0.079552337945649
118	6630	118	6630	5.0938692886061
118	6630	125	5610	-0.031983805668016
118	6630	127	3564	-0.023886639676113
118	6630	128	5100	0.24729749070058
118	6630	134	3570	0.24729749070058
118	6630	135	5106	-0.29699248120301
118	6630	137	3060	-0.2218045112782
119	9702	119	9702	5.1183921341816
119	9702	125	5610	0.25156658109969
119	9702	126	9194	-0.15129496274958
119	9702	127	3564	-0.08625139923418
119	9702	130	13422	-0.24668132807599
119	9702	134	3570	-2.4561157488945e-19
119	9702	139	11382	2.4084196406261e-19
120	3945	120	3945	5.4113360323887
120	3945	121	5865	0.020203050891044
120	3945	122	6633	-0.25951288749407
120	3945	123	9705	-0.25718242671409
120	3945	124	3818	-0.13147364207155
120	3945	127	3564	0.3739036819151
120	3945	131	3825	-0.088700009312578
120	3945	141	2040	0.069241422576871
120	3945	142	11385	0.29048406663404
121	5865	121	5865	4.7326200115674
121	5865	122	6633	-0.019316139216038
121	5865	123	9705	-0.18185543793155
121	5865	124	3818	0.14098126079274
121	5865	125	5610	0.1370910224407
121	5865	128	5100	0.20226714164853
121	5865	131	3825	-3.9132187309852e-19
121	5865	132	5617	0.098152473964587
121	5865	141	2040	0.055955519363553
121	5865	143	12921	-0.079552337945649
122	6633	122	6633	5.1183921341816
122	6633	125	5610	0.25156658109969
122	6633	127	3564	-0.08625139923418
122	6633	128	5100	-2.4561157488945e-19
122	6633	129	14445	-0.15482852774067
122	6633	132	5617	-0.15129496274958
123	9705	123	9705	5.5831694621168
123	9705	125	5610	0.044360902255639
123	9705	126	9194	0.27696569030748
123	9705	127	3564	0.059398496240602
123	9705	132	5617	0.27696569030748
123	9705	133	9201	0.026315789473684
123	9705	141	2040	-0.048872180451128
123	9705	142	11385	2.4084196406261e-19
124	3818	124	3818	5.2733950260266
124	3818	125	5610	-0.32945717744672
124	3818	126	9194	-0.23477436084205
124	3818	127	3564	-0.17740001862516
124	3818	134	3570	0.098152473964587
124	3818	141	2040	0.14572144387066
124	3818	144	7290	0.23257338649952
124	3818	145	10874	-0.079552337945649
125	5610	125	5610	4.757952573742
125	5610	127	3564	0.26957779063042
125	5610	128	5100	-3.9132187309852e-19
125	5610	130	13422	-0.15482852774067
125	5610	134	3570	-3.9132187309852e-19
125	5610	135	5106	0.026315789473684
125	5610	141	2040	-0.2218045112782
125	5610	144	7290	2.4084196406261e-19
125	5610	146	12666	-0.079552337945649
126	9194	126	9194	5.0208791208791
126	9194	128	5100	0.14098126079274
126	9194	135	5106	0.27696569030748
126	9194	141	2040	0.09495966524828
126	9194	145	10874	2.4084196406261e-19
126	9194	146	12666	0.23257338649952
127	3564	127	3564	5.1021978021978
127	3564	128	5100	-0.43680263303091
127	3564	134	3570	-0.43680263303091
127	3564	137	3060	0.026315789473684
127	3564	141	2040	-0.29699248120301
127	3564	149	10620	-0.079552337945649
128	5100	128	5100	5.2766338924234
128	5100	135	5106	-0.43680263303091
128	5100	137	3060	-3.9132187309852e-19
128	5100	141	2040	0.24729749070058
128	5100	147	6780	2.4084196406261e-19
128	5100	150	12540	0.29048406663404
129	14445	129	14445	5.0267206477733
129	14445	130	13422	0.25156658109969
129	14445	136	14451	-0.43680263303091
129	14445	138	13429	-0.15129496274958
129	14445	142	11385	-0.24729749070058
129	14445	143	12921	0.29699248120301
129	14445	147	6780	-0.048872180451128
129	14445	149	10620	0.055955519363553
129	14445	150	12540	0.069241422576871
130	13422	130	13422	5.3882012724118
130	13422	139	11382	-3.9132187309852e-19
130	13422	140	12918	0.026315789473684
130	13422	144	7290	-2.4561157488945e-19
130	13422	146	12666	0.089151411766328
130	13422	148	9852	0.2218045112782
130	13422	150	12540	0.11031924367157
131	3825	131	3825	5.4968768074031
131	3825	132	5617	-0.32945717744672
131	3825	133	9201	-0.23477436084205
131	3825	134	3570	0.1370910224407
131	3825	137	3060	0.20226714164853
131	3825	141	2040	-0.20226714164853
131	3825	142	11385	-0.26517445981883
132	5617	132	5617	5.0208791208791
132	5617	134	3570	0.14098126079274
132	5617	135	5106	0.27696569030748
132	5617	138	13429	-0.15482852774067
132	5617	141	2040	0.09495966524828
133	9201	133	9201	5.9322729901677
133	9201	135	5106	0.044360902255639
133	9201	137	3060	0.059398496240602
133	9201	141	2040	-0.0052631578947368
133	9201	143	12921	0.24668132807599
134	3570	134	3570	5.2766338924234
134	3570	135	5106	-0.43680263303091
134	3570	137	3060	-3.9132187309852e-19
134	3570	139	11382	-0.15482852774067
134	3570	141	2040	0.24729749070058
134	3570	144	7290	-0.24668132807599
135	5106	135	5106	5.1521688837478
135	5106	137	3060	0.26957779063042
135	5106	140	12918	-0.15482852774067
135	5106	141	2040	-0.023886639676113
135	5106	146	12666	0.26517445981883
136	14451	136	14451	5.1178716020821
136	14451	138	13429	0.22461910058611
136	14451	139	11382	0.08625139923418
136	14451	140	12918	2.4561157488945e-19
136	14451	142	11385	0.023886639676113
136	14451	143	12921	-0.24729749070058
136	14451	144	7290	0.0052631578947368
136	14451	145	10874	-0.09495966524828
136	14451	146	12666	0.20226714164853
137	3060	137	3060	4.183979178716
137	3060	141	2040	-0.031983805668016
137	3060	147	6780	-0.24668132807599
137	3060	149	10620	0.26517445981883
138	13429	138	13429	4.7312319259688
138	13429	139	11382	0.14098126079274
138	13429	140	12918	0.27696569030748
138	13429	142	11385	0.22461910058611
138	13429	143	12921	-0.15129496274958
138	13429	148	9852	-0.09495966524828
138	13429	150	12540	0.16771105406646
139	11382	139	11382	6.5418739155581
139	11382	140	12918	-0.43680263303091
139	11382	144	7290	0.25156658109969
139	11382	145	10874	-0.15129496274958
139	11382	148	9852	-0.24729749070058
139	11382	149	10620	0.32226313752441
140	12918	140	12918	5.5686524002313
140	12918	145	10874	0.22461910058611
140	12918	146	12666	3.1463462432166e-19
140	12918	147	6780	0.08625139923418
140	12918	148	9852	0.023886639676113
140	12918	150	12540	0.14709232489542
141	2040	141	2040	4.158993637941
141	2040	148	9852	0.15482852774067
142	11385	142	11385	5.3795257374205
142	11385	143	12921	-0.43680263303091
142	11385	144	7290	0.044360902255639
142	11385	145	10874	0.27696569030748
142	11385	148	9852	2.4561157488945e-19
142	11385	149	10620	-0.20226714164853
143	12921	143	12921	5.3425101214575
143	12921	145	10874	0.14098126079274
143	12921	146	12666	0.1370910224407
143	12921	147	6780	-0.059398496240602
143	12921	148	9852	0.08625139923418
143	12921	150	12540	-0.3739036819151
144	7290	144	7290	5.4645459803355
144	7290	146	12666	-0.23477436084205
144	7290	147	6780	-3.9132187309852e-19
145	10874	145	10874	5.9034702139965
145	10874	146	12666	-0.32945717744672
145	10874	147	6780	0.14098126079274
145	10874	148	9852	0.22461910058611
145	10874	149	10620	-0.17740001862516
146	12666	146	12666	6.1115095430885
146	12666	149	10620	0.26957779063042
146	12666	150	12540	-0.10821310254596
147	6780	147	6780	5.0943898207056
147	6780	149	10620	-0.18185543793155
147	6780	150	12540	-0.25718242671409
148	9852	148	9852	5.4020821283979
148	9852	149	10620	-0.019316139216038
148	9852	150	12540	-0.25951288749407
149	10620	149	10620	5.7216888374783
149	10620	150	12540	0.020203050891044
150	12540	150	12540	6.4226720647773


==> projectorsRefWfsAndOptimCode/8elProjectors/8elP7.txt <==
i	state_i	j	state_j	H[i][j]
0	7815	0	7815	4.5231796067709
0	7815	3	7563	-0.17353536835799
0	7815	5	7053	0.033604979581423
0	7815	7	6030	0.23201230953802
0	7815	8	15375	0.25808423362047
0	7815	9	7059	0.18438132888036
0	7815	11	6037	-0.20348825665827
0	7815	12	3990	-0.22464495273897
0	7815	13	14871	0.11613790512921
0	7815	20	7710	-0.14194632849126
0	7815	24	6051	-0.0011057054400708
0	7815	25	4005	0.032065457762052
0	7815	26	13863	-0.24311114708771
0	7815	31	7725	-0.21127530216391
0	7815	39	7731	-0.1074490348252
0	7815	48	7350	0.28271711298073
0	7815	65	4035	0.17513480648583
0	7815	66	11847	-0.085952770343878
0	7815	68	14535	0.14194632849126
0	7815	69	7755	0.04413919511694
0	7815	78	7374	-0.11613790512921
0	7815	87	7381	0.11317742337677
0	7815	92	6870	-0.25808423362047
0	7815	108	7395	-0.20663275927923
0	7815	113	6885	0.040014261773467
0	7815	117	5862	0.27626266714512
1	11655	1	11655	4.1400104539423
1	11655	3	7563	0.064124814790118
1	11655	4	11147	0.034767276793464
1	11655	6	10125	-0.038370113646637
1	11655	8	15375	-0.040014261773467
1	11655	10	10131	0.0081822202565237
1	11655	12	3990	0.10636886333481
1	11655	21	11550	-0.14194632849126
1	11655	25	4005	-0.22464495273897
1	11655	27	14631	0.11043936249477
1	11655	32	11565	-0.21127530216391
1	11655	37	11438	0.14660153768051
1	11655	40	11571	-0.1074490348252
1	11655	45	11445	0.268845022555
1	11655	65	4035	0.052949323147019
1	11655	66	11847	-0.033040689225651
1	11655	67	13639	-0.35036045237332
1	11655	68	14535	0.21127530216391
1	11655	70	11595	0.04413919511694
1	11655	75	11469	-0.11043936249477
1	11655	84	11475	-0.082653103711692
1	11655	94	10710	-0.25808423362047
1	11655	115	10725	0.040014261773467
1	11655	119	9702	0.27626266714512
2	13191	2	13191	4.1025210084034
2	13191	4	11147	-0.1974911898873
2	13191	5	7053	-0.2180243702864
2	13191	6	10125	0.29115435647943
2	13191	7	6030	0.13051747014595
2	13191	9	7059	0.33113911968101
2	13191	10	10131	-0.038370113646637
2	13191	11	6037	-0.042359458517615
2	13191	13	14871	-0.20663275927923
2	13191	22	13086	-0.14194632849126
2	13191	24	6051	-0.23201230953802
2	13191	26	13863	0.14477704643526
2	13191	27	14631	0.082653103711692
2	13191	33	13101	-0.21127530216391
2	13191	38	12974	0.14660153768051
2	13191	41	13107	-0.1074490348252
2	13191	46	12981	0.268845022555
2	13191	51	12726	-0.28271711298073
2	13191	67	13639	-0.18067615114387
2	13191	68	14535	0.1074490348252
2	13191	71	13131	0.04413919511694
2	13191	76	13005	-0.11043936249477
2	13191	81	12750	0.11613790512921
2	13191	85	13011	-0.082653103711692
2	13191	90	12757	-0.11317742337677
2	13191	111	12771	0.20663275927923
3	7563	3	7563	4.6635117204777
3	7563	5	7053	-0.047962642058296
3	7563	7	6030	-0.33113911968101
3	7563	8	15375	-0.27626266714512
3	7563	9	7059	-0.16885127256644
3	7563	14	3993	-0.23728438743919
3	7563	16	14619	0.11613790512921
3	7563	24	6051	0.18438132888036
3	7563	29	13611	-0.24311114708771
3	7563	30	14507	0.14660153768051
3	7563	35	7470	-0.12155557354385
3	7563	53	7353	0.268845022555
3	7563	65	4035	0.0076692522338524
3	7563	69	7755	-0.033040689225651
3	7563	70	11595	-0.085952770343878
3	7563	72	13515	0.12155557354385
3	7563	73	7501	-0.35036045237332
3	7563	78	7374	0.24311114708771
3	7563	82	7507	-0.18067615114387
3	7563	101	6618	-0.25808423362047
3	7563	108	7395	0.14477704643526
3	7563	122	6633	0.040014261773467
3	7563	125	5610	0.27626266714512
4	11147	4	11147	4.6057778135178
4	11147	5	7053	0.24061763350986
4	11147	6	10125	-0.1974911898873
4	11147	9	7059	-0.21179729258808
4	11147	10	10131	0.034767276793464
4	11147	14	3993	-0.042359458517615
4	11147	16	14619	-0.11317742337677
4	11147	28	11819	0.14477704643526
4	11147	30	14507	0.268845022555
4	11147	36	11054	-0.12155557354385
4	11147	55	10937	0.268845022555
4	11147	60	10682	-0.28271711298073
4	11147	65	4035	-0.33811265980244
4	11147	70	11595	-0.18067615114387
4	11147	71	13131	-0.35036045237332
4	11147	74	11085	-0.35036045237332
4	11147	80	10958	0.24311114708771
4	11147	83	11091	-0.18067615114387
4	11147	98	10713	-0.11317742337677
4	11147	110	10979	0.14477704643526
4	11147	126	9194	0.27626266714512
5	7053	5	7053	3.7785332314744
5	7053	7	6030	0.064124814790118
5	7053	11	6037	0.034767276793464
5	7053	14	3993	-0.038370113646637
5	7053	19	14493	0.28271711298073
5	7053	25	4005	-0.033604979581423
5	7053	31	7725	0.14477704643526
5	7053	33	13101	-0.24311114708771
5	7053	52	6969	0.1074490348252
5	7053	63	6588	-0.28271711298073
5	7053	73	7501	-0.18067615114387
5	7053	74	11085	-0.085952770343878
5	7053	76	13005	0.12155557354385
5	7053	77	6990	-0.085952770343878
5	7053	86	6997	-0.18067615114387
5	7053	96	6873	0.082653103711692
5	7053	113	6885	0.14477704643526
5	7053	122	6633	-0.20663275927923
5	7053	128	5100	0.27626266714512
6	10125	6	10125	4.3198584697037
6	10125	7	6030	0.18341441839894
6	10125	11	6037	-0.21179729258808
6	10125	14	3993	0.33113911968101
6	10125	17	11805	0.20663275927923
6	10125	18	13597	-0.11317742337677
6	10125	25	4005	-0.15467487302535
6	10125	32	11565	-0.082653103711692
6	10125	33	13101	-0.11043936249477
6	10125	34	13485	0.268845022555
6	10125	54	10041	0.1074490348252
6	10125	64	9660	-0.28271711298073
6	10125	74	11085	0.04413919511694
6	10125	75	11469	-0.1074490348252
6	10125	76	13005	-0.21127530216391
6	10125	79	10062	-0.085952770343878
6	10125	88	10069	-0.18067615114387
6	10125	97	9945	0.082653103711692
6	10125	105	9180	0.25808423362047
6	10125	114	9957	0.14477704643526
6	10125	123	9705	-0.20663275927923
7	6030	7	6030	3.8461742591774
7	6030	12	3990	-0.047962642058296
7	6030	20	7710	0.20663275927923
7	6030	22	13086	-0.11613790512921
7	6030	23	13470	0.28271711298073
7	6030	35	7470	-0.082653103711692
7	6030	38	12974	-0.14660153768051
7	6030	57	5946	0.1074490348252
7	6030	62	5820	-0.268845022555
7	6030	77	6990	0.04413919511694
7	6030	78	7374	-0.1074490348252
7	6030	79	10062	-0.085952770343878
7	6030	81	12750	0.14194632849126
7	6030	91	5974	-0.18067615114387
7	6030	100	5850	0.082653103711692
7	6030	104	5596	0.11317742337677
7	6030	117	5862	0.14477704643526
7	6030	125	5610	-0.20663275927923
7	6030	128	5100	0.040014261773467
8	15375	8	15375	3.8940935225765
8	15375	13	14871	-0.16885127256644
8	15375	15	13851	-0.0081822202565237
8	15375	16	14619	0.18438132888036
8	15375	17	11805	0.23728438743919
8	15375	18	13597	-0.20348825665827
8	15375	19	14493	0.0076692522338524
8	15375	20	7710	0.10636886333481
8	15375	21	11550	-0.22464495273897
8	15375	23	13470	0.052949323147019
8	15375	26	13863	0.18438132888036
8	15375	27	14631	-0.022817739536006
8	15375	28	11819	-0.20348825665827
8	15375	29	13611	-0.0011057054400708
8	15375	30	14507	-0.15869018135672
8	15375	31	7725	-0.22464495273897
8	15375	32	11565	0.032065457762052
8	15375	34	13485	0.17513480648583
8	15375	35	7470	0.01437417072092
8	15375	37	11438	0.19334359128168
8	15375	66	11847	0.0076692522338524
8	15375	67	13639	-0.15869018135672
8	15375	68	14535	0.18254191628805
8	15375	69	7755	0.052949323147019
8	15375	70	11595	0.17513480648583
8	15375	72	13515	0.0088456435205661
8	15375	73	7501	0.19334359128168
8	15375	75	11469	-0.25652366209642
8	15375	78	7374	-0.11499336576736
8	15375	106	14430	0.25808423362047
8	15375	129	14445	-0.040014261773467
8	15375	130	13422	-0.27626266714512
9	7059	9	7059	4.747103051747
9	7059	11	6037	-0.1974911898873
9	7059	12	3990	-0.2180243702864
9	7059	13	14871	-0.27626266714512
9	7059	14	3993	0.29115435647943
9	7059	16	14619	0.25808423362047
9	7059	24	6051	-0.17353536835799
9	7059	39	7731	0.14477704643526
9	7059	41	13107	-0.24311114708771
9	7059	47	6966	-0.12155557354385
9	7059	52	6969	0.21127530216391
9	7059	58	6842	-0.14660153768051
9	7059	65	4035	0.14827220985448
9	7059	82	7507	-0.18067615114387
9	7059	83	11091	-0.085952770343878
9	7059	85	13011	0.12155557354385
9	7059	86	6997	-0.35036045237332
9	7059	92	6870	0.24311114708771
9	7059	96	6873	0.11043936249477
9	7059	101	6618	-0.11613790512921
9	7059	107	7011	-0.033040689225651
9	7059	135	5106	0.27626266714512
10	10131	10	10131	4.0595150979052
10	10131	11	6037	0.24061763350986
10	10131	12	3990	0.0063246351172048
10	10131	14	3993	-0.2180243702864
10	10131	15	13851	0.040014261773467
10	10131	24	6051	-0.34445559419975
10	10131	40	11571	-0.082653103711692
10	10131	41	13107	-0.11043936249477
10	10131	42	13491	0.268845022555
10	10131	49	10038	-0.12155557354385
10	10131	54	10041	0.21127530216391
10	10131	59	9914	-0.14660153768051
10	10131	65	4035	0.13766824018225
10	10131	83	11091	0.04413919511694
10	10131	84	11475	-0.1074490348252
10	10131	85	13011	-0.21127530216391
10	10131	88	10069	-0.35036045237332
10	10131	93	9942	0.24311114708771
10	10131	97	9945	0.11043936249477
10	10131	102	9690	-0.11613790512921
10	10131	109	10083	-0.033040689225651
10	10131	133	9201	-0.040014261773467
11	6037	11	6037	3.8237344698645
11	6037	12	3990	0.24061763350986
11	6037	14	3993	-0.1974911898873
11	6037	18	13597	0.25808423362047
11	6037	25	4005	0.067829418886089
11	6037	43	7477	-0.082653103711692
11	6037	46	12981	-0.14660153768051
11	6037	62	5820	-0.14660153768051
11	6037	86	6997	0.04413919511694
11	6037	87	7381	-0.1074490348252
11	6037	88	10069	-0.085952770343878
11	6037	90	12757	0.14194632849126
11	6037	91	5974	-0.085952770343878
11	6037	95	5977	0.04413919511694
11	6037	104	5596	-0.11613790512921
11	6037	112	5989	-0.033040689225651
11	6037	132	5617	-0.20663275927923
12	3990	12	3990	3.9449640143139
12	3990	20	7710	-0.040014261773467
12	3990	21	11550	0.25808423362047
12	3990	47	6966	0.11043936249477
12	3990	48	7350	-0.268845022555
12	3990	49	10038	0.24311114708771
12	3990	50	10934	-0.14660153768051
12	3990	61	3900	-0.21127530216391
12	3990	91	5974	-0.35036045237332
12	3990	92	6870	0.21127530216391
12	3990	93	9942	-0.12155557354385
12	3990	94	10710	0.14194632849126
12	3990	99	3930	0.04413919511694
12	3990	103	3804	-0.11043936249477
12	3990	116	3942	-0.033040689225651
12	3990	134	3570	-0.20663275927923
12	3990	137	3060	0.040014261773467
13	14871	13	14871	3.887676410277
13	14871	15	13851	0.010039805395843
13	14871	16	14619	-0.17353536835799
13	14871	17	11805	-0.29115435647943
13	14871	19	14493	0.14827220985448
13	14871	20	7710	-0.13051747014595
13	14871	22	13086	-0.23201230953802
13	14871	26	13863	-0.17353536835799
13	14871	27	14631	0.018595955128463
13	14871	39	7731	-0.23201230953802
13	14871	41	13107	-0.0011057054400708
13	14871	44	11061	0.032065457762052
13	14871	46	12981	0.17513480648583
13	14871	47	6966	0.01437417072092
13	14871	50	10934	0.19334359128168
13	14871	66	11847	0.14827220985448
13	14871	68	14535	-0.1487676410277
13	14871	83	11091	0.17513480648583
13	14871	85	13011	0.0088456435205661
13	14871	86	6997	0.19334359128168
13	14871	89	10965	-0.25652366209642
13	14871	92	6870	-0.11499336576736
13	14871	106	14430	0.11613790512921
13	14871	136	14451	-0.20663275927923
13	14871	140	12918	-0.27626266714512
14	3993	14	3993	5.1160870089663
14	3993	17	11805	0.27626266714512
14	3993	25	4005	-0.38973151477064
14	3993	52	6969	0.11043936249477
14	3993	53	7353	-0.268845022555
14	3993	54	10041	0.24311114708771
14	3993	55	10937	-0.14660153768051
14	3993	61	3900	0.12155557354385
14	3993	65	4035	0.27558179693643
14	3993	95	5977	-0.35036045237332
14	3993	96	6873	0.21127530216391
14	3993	97	9945	-0.12155557354385
14	3993	98	10713	0.14194632849126
14	3993	99	3930	-0.085952770343878
14	3993	103	3804	-0.24311114708771
14	3993	120	3945	-0.033040689225651
14	3993	131	3825	-0.14477704643526
14	3993	141	2040	-0.27626266714512
15	13851	15	13851	4.1859032608259
15	13851	16	14619	-0.38973151477064
15	13851	17	11805	-0.014108801415303
15	13851	18	13597	0.067829418886089
15	13851	20	7710	-0.0063246351172048
15	13851	22	13086	-0.15467487302535
15	13851	23	13470	-0.13766824018225
15	13851	26	13863	-0.38973151477064
15	13851	28	11819	0.067829418886089
15	13851	29	13611	0.018595955128463
15	13851	39	7731	-0.15467487302535
15	13851	41	13107	-0.022817739536006
15	13851	42	13491	-0.030831554039131
15	13851	54	10041	0.032065457762052
15	13851	57	5946	0.01437417072092
15	13851	59	9914	0.19334359128168
15	13851	69	7755	-0.13766824018225
15	13851	71	13131	-0.030831554039131
15	13851	72	13515	-0.1487676410277
15	13851	85	13011	0.18254191628805
15	13851	95	5977	0.19334359128168
15	13851	97	9945	-0.25652366209642
15	13851	100	5850	-0.11499336576736
15	13851	143	12921	0.040014261773467
16	14619	16	14619	4.6623859113023
16	14619	18	13597	-0.1974911898873
16	14619	19	14493	-0.13091326784816
16	14619	21	11550	-0.2180243702864
16	14619	22	13086	0.33113911968101
16	14619	27	14631	-0.38973151477064
16	14619	29	13611	-0.17353536835799
16	14619	30	14507	-0.16350900701692
16	14619	40	11571	0.033604979581423
16	14619	41	13107	0.18438132888036
16	14619	52	6969	0.22464495273897
16	14619	56	12729	0.17513480648583
16	14619	60	10682	0.19334359128168
16	14619	70	11595	0.14827220985448
16	14619	71	13131	-0.039603848239432
16	14619	82	7507	-0.33811265980244
16	14619	83	11091	0.0076692522338524
16	14619	98	10713	-0.25652366209642
16	14619	101	6618	-0.11499336576736
16	14619	106	14430	-0.24311114708771
16	14619	136	14451	0.14477704643526
16	14619	146	12666	-0.27626266714512
17	11805	17	11805	4.7803305054079
17	11805	19	14493	-0.27558179693643
17	11805	20	7710	0.18341441839894
17	11805	21	11550	-0.34445559419975
17	11805	31	7725	-0.34445559419975
17	11805	32	11565	0.018595955128463
17	11805	44	11061	-0.022817739536006
17	11805	45	11445	-0.030831554039131
17	11805	54	10041	-0.0011057054400708
17	11805	55	10937	-0.15869018135672
17	11805	61	3900	0.01437417072092
17	11805	66	11847	-0.27558179693643
17	11805	74	11085	-0.030831554039131
17	11805	75	11469	-0.1487676410277
17	11805	88	10069	-0.15869018135672
17	11805	89	10965	0.18254191628805
17	11805	97	9945	0.0088456435205661
17	11805	103	3804	-0.11499336576736
17	11805	142	11385	0.20663275927923
17	11805	148	9852	0.27626266714512
18	13597	18	13597	3.9464275662418
18	13597	19	14493	-0.20125648882652
18	13597	21	11550	0.24061763350986
18	13597	22	13086	-0.21179729258808
18	13597	23	13470	-0.25521354049182
18	13597	32	11565	0.067829418886089
18	13597	33	13101	-0.035823028599375
18	13597	34	13485	-0.16350900701692
18	13597	43	7477	-0.15467487302535
18	13597	54	10041	-0.20348825665827
18	13597	56	12729	-0.15869018135672
18	13597	64	9660	0.19334359128168
18	13597	67	13639	-0.27558179693643
18	13597	73	7501	-0.13766824018225
18	13597	88	10069	0.0076692522338524
18	13597	90	12757	0.18254191628805
18	13597	95	5977	0.052949323147019
18	13597	104	5596	-0.11499336576736
18	13597	138	13429	0.14477704643526
19	14493	19	14493	4.1210968597966
19	14493	23	13470	0.064124814790118
19	14493	34	13485	-0.17353536835799
19	14493	45	11445	0.033604979581423
19	14493	46	12981	0.18438132888036
19	14493	53	7353	0.23201230953802
19	14493	55	10937	-0.20348825665827
19	14493	56	12729	-0.0011057054400708
19	14493	63	6588	-0.01437417072092
19	14493	68	14535	-0.27558179693643
19	14493	75	11469	0.14827220985448
19	14493	76	13005	-0.039603848239432
19	14493	87	7381	-0.33811265980244
19	14493	89	10965	0.0076692522338524
19	14493	90	12757	-0.15869018135672
19	14493	96	6873	0.052949323147019
19	14493	98	10713	0.17513480648583
19	14493	106	14430	-0.085952770343878
19	14493	129	14445	-0.033040689225651
19	14493	150	12540	-0.27626266714512
20	7710	20	7710	3.1716617747577
20	7710	35	7470	0.018595955128463
20	7710	47	6966	-0.022817739536006
20	7710	48	7350	-0.030831554039131
20	7710	57	5946	-0.0011057054400708
20	7710	58	6842	-0.15869018135672
20	7710	61	3900	0.032065457762052
20	7710	62	5820	0.17513480648583
20	7710	77	6990	-0.030831554039131
20	7710	78	7374	-0.1487676410277
20	7710	91	5974	-0.15869018135672
20	7710	92	6870	0.18254191628805
20	7710	99	3930	0.17513480648583
20	7710	100	5850	0.0088456435205661
20	7710	103	3804	-0.25652366209642
20	7710	106	14430	-0.14194632849126
20	7710	144	7290	0.20663275927923
20	7710	147	6780	-0.040014261773467
21	11550	21	11550	4.1996783402356
21	11550	23	13470	-0.23599415173966
21	11550	35	7470	-0.34445559419975
21	11550	36	11054	-0.035823028599375
21	11550	37	11438	-0.16350900701692
21	11550	49	10038	-0.18438132888036
21	11550	60	10682	-0.15869018135672
21	11550	61	3900	-0.22464495273897
21	11550	64	9660	0.17513480648583
21	11550	79	10062	0.039603848239432
21	11550	94	10710	0.18254191628805
21	11550	99	3930	0.052949323147019
21	11550	102	9690	0.0088456435205661
21	11550	106	14430	-0.21127530216391
21	11550	139	11382	0.14477704643526
21	11550	149	10620	-0.040014261773467
22	13086	22	13086	4.1321860801737
22	13086	23	13470	-0.090644768875046
22	13086	36	11054	0.067829418886089
22	13086	38	12974	-0.16350900701692
22	13086	47	6966	-0.15467487302535
22	13086	49	10038	-0.033604979581423
22	13086	51	12726	0.030831554039131
22	13086	57	5946	-0.23201230953802
22	13086	77	6990	-0.13766824018225
22	13086	79	10062	-0.14827220985448
22	13086	81	12750	0.1487676410277
22	13086	91	5974	0.33811265980244
22	13086	105	9180	0.25652366209642
22	13086	106	14430	-0.1074490348252
22	13086	140	12918	0.14477704643526
22	13086	146	12666	-0.20663275927923
23	13470	23	13470	4.0073901330867
23	13470	37	11438	0.067829418886089
23	13470	38	12974	-0.035823028599375
23	13470	48	7350	-0.15467487302535
23	13470	51	12726	0.022817739536006
23	13470	59	9914	-0.20348825665827
23	13470	62	5820	-0.22464495273897
23	13470	64	9660	0.032065457762052
23	13470	78	7374	-0.13766824018225
23	13470	81	12750	0.030831554039131
23	13470	93	9942	0.0076692522338524
23	13470	100	5850	0.052949323147019
23	13470	102	9690	0.17513480648583
23	13470	104	5596	0.19334359128168
23	13470	106	14430	0.04413919511694
23	13470	130	13422	-0.033040689225651
23	13470	150	12540	-0.040014261773467
24	6051	24	6051	4.6327771299908
24	6051	25	4005	-0.014108801415303
24	6051	26	13863	-0.27626266714512
24	6051	29	13611	0.25808423362047
24	6051	39	7731	-0.20663275927923
24	6051	41	13107	0.11613790512921
24	6051	42	13491	-0.28271711298073
24	6051	57	5946	-0.14194632849126
24	6051	65	4035	-0.13091326784816
24	6051	107	7011	0.04413919511694
24	6051	108	7395	-0.1074490348252
24	6051	109	10083	-0.085952770343878
24	6051	111	12771	0.14194632849126
24	6051	112	5989	-0.35036045237332
24	6051	117	5862	0.24311114708771
24	6051	121	5865	0.11043936249477
24	6051	125	5610	-0.11613790512921
24	6051	132	5617	0.11317742337677
24	6051	135	5106	-0.25808423362047
25	4005	25	4005	4.6885046841703
25	4005	31	7725	-0.040014261773467
25	4005	32	11565	0.25808423362047
25	4005	43	7477	-0.11317742337677
25	4005	44	11061	0.11613790512921
25	4005	45	11445	-0.28271711298073
25	4005	61	3900	-0.14194632849126
25	4005	65	4035	-0.23599415173966
25	4005	112	5989	-0.35036045237332
25	4005	113	6885	0.21127530216391
25	4005	114	9957	-0.12155557354385
25	4005	115	10725	0.14194632849126
25	4005	116	3942	-0.085952770343878
25	4005	120	3945	0.04413919511694
25	4005	127	3564	-0.11613790512921
25	4005	131	3825	-0.082653103711692
25	4005	137	3060	-0.25808423362047
26	13863	26	13863	4.6623859113023
26	13863	27	14631	-0.38973151477064
26	13863	28	11819	-0.1974911898873
26	13863	29	13611	-0.17353536835799
26	13863	31	7725	-0.2180243702864
26	13863	33	13101	0.033604979581423
26	13863	34	13485	0.14827220985448
26	13863	38	12974	-0.33811265980244
26	13863	39	7731	0.33113911968101
26	13863	41	13107	0.18438132888036
26	13863	42	13491	-0.039603848239432
26	13863	46	12981	0.0076692522338524
26	13863	49	10038	0.22464495273897
26	13863	66	11847	-0.13091326784816
26	13863	67	13639	-0.16350900701692
26	13863	109	10083	0.17513480648583
26	13863	112	5989	0.19334359128168
26	13863	114	9957	-0.25652366209642
26	13863	117	5862	-0.11499336576736
26	13863	130	13422	0.11613790512921
26	13863	138	13429	-0.11317742337677
26	13863	140	12918	0.25808423362047
27	14631	27	14631	4.1228579470066
27	14631	29	13611	0.010039805395843
27	14631	30	14507	-0.10828271198458
27	14631	32	11565	-0.29115435647943
27	14631	33	13101	0.038370113646637
27	14631	35	7470	-0.13051747014595
27	14631	36	11054	0.042359458517615
27	14631	40	11571	0.038370113646637
27	14631	41	13107	-0.0081822202565237
27	14631	43	7477	0.042359458517615
27	14631	44	11061	0.23728438743919
27	14631	47	6966	0.10636886333481
27	14631	51	12726	-0.052949323147019
27	14631	67	13639	-0.10828271198458
27	14631	68	14535	-0.020103735274014
27	14631	107	7011	-0.052949323147019
27	14631	111	12771	0.0088456435205661
27	14631	115	10725	-0.25652366209642
27	14631	118	6630	-0.11499336576736
27	14631	129	14445	0.11043936249477
27	14631	136	14451	0.082653103711692
28	11819	28	11819	3.9464275662418
28	11819	30	14507	-0.27558179693643
28	11819	31	7725	0.24061763350986
28	11819	32	11565	0.067829418886089
28	11819	36	11054	-0.15467487302535
28	11819	37	11438	-0.13766824018225
28	11819	39	7731	-0.21179729258808
28	11819	40	11571	-0.035823028599375
28	11819	54	10041	-0.20348825665827
28	11819	55	10937	0.0076692522338524
28	11819	59	9914	0.052949323147019
28	11819	66	11847	-0.20125648882652
28	11819	69	7755	-0.25521354049182
28	11819	70	11595	-0.16350900701692
28	11819	109	10083	-0.15869018135672
28	11819	110	10979	0.18254191628805
28	11819	120	3945	0.19334359128168
28	11819	124	3818	-0.11499336576736
28	11819	142	11385	-0.11317742337677
28	11819	145	10874	0.25808423362047
29	13611	29	13611	3.7120501789232
29	13611	30	14507	-0.20125648882652
29	13611	32	11565	-0.014108801415303
29	13611	33	13101	-0.047962642058296
29	13611	34	13485	-0.13091326784816
29	13611	35	7470	-0.0063246351172048
29	13611	40	11571	-0.047962642058296
29	13611	41	13107	-0.16885127256644
29	13611	42	13491	0.027748398635218
29	13611	54	10041	0.23728438743919
29	13611	56	12729	0.0076692522338524
29	13611	57	5946	0.10636886333481
29	13611	67	13639	-0.20125648882652
29	13611	70	11595	-0.13091326784816
29	13611	71	13131	0.027748398635218
29	13611	72	13515	-0.020103735274014
29	13611	109	10083	0.0076692522338524
29	13611	111	12771	0.18254191628805
29	13611	123	9705	-0.25652366209642
29	13611	125	5610	-0.11499336576736
29	13611	130	13422	-0.24311114708771
29	13611	146	12666	0.25808423362047
30	14507	30	14507	4.3201962124563
30	14507	34	13485	-0.1974911898873
30	14507	37	11438	-0.2180243702864
30	14507	38	12974	0.33113911968101
30	14507	42	13491	0.034767276793464
30	14507	53	7353	0.042359458517615
30	14507	55	10937	0.23728438743919
30	14507	56	12729	-0.20348825665827
30	14507	58	6842	0.10636886333481
30	14507	60	10682	-0.22464495273897
30	14507	68	14535	-0.20125648882652
30	14507	72	13515	-0.10828271198458
30	14507	108	7395	-0.33811265980244
30	14507	110	10979	0.0076692522338524
30	14507	111	12771	-0.15869018135672
30	14507	122	6633	-0.19334359128168
30	14507	129	14445	-0.35036045237332
30	14507	136	14451	-0.18067615114387
31	7725	31	7725	4.1996783402356
31	7725	35	7470	-0.34445559419975
31	7725	43	7477	-0.035823028599375
31	7725	52	6969	-0.18438132888036
31	7725	53	7353	0.039603848239432
31	7725	61	3900	-0.22464495273897
31	7725	62	5820	0.052949323147019
31	7725	69	7755	-0.23599415173966
31	7725	73	7501	-0.16350900701692
31	7725	112	5989	-0.15869018135672
31	7725	113	6885	0.18254191628805
31	7725	120	3945	0.17513480648583
31	7725	121	5865	0.0088456435205661
31	7725	129	14445	-0.14194632849126
31	7725	147	6780	0.25808423362047
32	11565	32	11565	4.1083350086446
32	11565	34	13485	-0.23599415173966
32	11565	35	7470	0.18341441839894
32	11565	36	11054	-0.21179729258808
32	11565	37	11438	-0.25521354049182
32	11565	43	7477	-0.21179729258808
32	11565	44	11061	-0.16885127256644
32	11565	45	11445	0.027748398635218
32	11565	54	10041	-0.0081822202565237
32	11565	61	3900	0.10636886333481
32	11565	64	9660	0.052949323147019
32	11565	70	11595	-0.23599415173966
32	11565	73	7501	-0.25521354049182
32	11565	74	11085	0.027748398635218
32	11565	75	11469	-0.020103735274014
32	11565	115	10725	0.18254191628805
32	11565	120	3945	0.052949323147019
32	11565	123	9705	0.0088456435205661
32	11565	127	3564	-0.11499336576736
32	11565	129	14445	-0.21127530216391
32	11565	142	11385	-0.082653103711692
32	11565	149	10620	0.25808423362047
33	13101	33	13101	3.8385750472438
33	13101	34	13485	-0.090644768875046
33	13101	36	11054	0.24061763350986
33	13101	38	12974	-0.25521354049182
33	13101	44	11061	-0.047962642058296
33	13101	46	12981	0.027748398635218
33	13101	52	6969	-0.33113911968101
33	13101	54	10041	0.038370113646637
33	13101	56	12729	-0.039603848239432
33	13101	71	13131	-0.23599415173966
33	13101	74	11085	-0.13091326784816
33	13101	76	13005	-0.020103735274014
33	13101	112	5989	0.33811265980244
33	13101	128	5100	-0.11499336576736
33	13101	129	14445	-0.1074490348252
33	13101	143	12921	-0.082653103711692
34	13485	34	13485	4.1293715572353
34	13485	37	11438	0.24061763350986
34	13485	38	12974	-0.21179729258808
34	13485	45	11445	-0.047962642058296
34	13485	46	12981	-0.16885127256644
34	13485	53	7353	-0.33113911968101
34	13485	56	12729	0.18438132888036
34	13485	62	5820	0.10636886333481
34	13485	64	9660	-0.22464495273897
34	13485	72	13515	-0.23599415173966
34	13485	75	11469	-0.13091326784816
34	13485	76	13005	0.027748398635218
34	13485	114	9957	0.0076692522338524
34	13485	121	5865	0.052949323147019
34	13485	123	9705	0.17513480648583
34	13485	129	14445	0.04413919511694
34	13485	130	13422	-0.085952770343878
34	13485	138	13429	-0.18067615114387
34	13485	150	12540	0.25808423362047
35	7470	35	7470	3.3392947609666
35	7470	47	6966	-0.16885127256644
35	7470	48	7350	0.027748398635218
35	7470	57	5946	-0.0081822202565237
35	7470	61	3900	0.23728438743919
35	7470	63	6588	-0.0076692522338524
35	7470	77	6990	0.027748398635218
35	7470	78	7374	-0.020103735274014
35	7470	116	3942	-0.0076692522338524
35	7470	118	6630	0.18254191628805
35	7470	125	5610	0.0088456435205661
35	7470	127	3564	-0.25652366209642
35	7470	130	13422	-0.12155557354385
35	7470	144	7290	-0.082653103711692
36	11054	36	11054	3.8633428491014
36	11054	37	11438	-0.090644768875046
36	11054	38	12974	-0.23599415173966
36	11054	47	6966	-0.21179729258808
36	11054	49	10038	0.034767276793464
36	11054	50	10934	0.027748398635218
36	11054	60	10682	-0.039603848239432
36	11054	61	3900	0.042359458517615
36	11054	77	6990	-0.25521354049182
36	11054	79	10062	-0.10828271198458
36	11054	80	10958	-0.020103735274014
36	11054	116	3942	0.33811265980244
36	11054	126	9194	0.0088456435205661
36	11054	145	10874	-0.082653103711692
36	11054	149	10620	-0.11317742337677
37	11438	37	11438	3.9559969442322
37	11438	48	7350	-0.21179729258808
37	11438	50	10934	-0.16885127256644
37	11438	59	9914	-0.0081822202565237
37	11438	60	10682	0.18438132888036
37	11438	64	9660	-0.20348825665827
37	11438	78	7374	-0.25521354049182
37	11438	80	10958	0.027748398635218
37	11438	119	9702	0.15869018135672
37	11438	124	3818	0.052949323147019
37	11438	127	3564	0.19334359128168
37	11438	130	13422	-0.35036045237332
37	11438	139	11382	-0.18067615114387
38	12974	38	12974	4.4271118973905
38	12974	50	10934	-0.047962642058296
38	12974	51	12726	-0.035823028599375
38	12974	58	6842	-0.33113911968101
38	12974	59	9914	0.038370113646637
38	12974	62	5820	0.042359458517615
38	12974	80	10958	-0.13091326784816
38	12974	81	12750	-0.16350900701692
38	12974	117	5862	0.33811265980244
38	12974	126	9194	0.17513480648583
38	12974	128	5100	0.19334359128168
38	12974	130	13422	-0.18067615114387
38	12974	140	12918	-0.18067615114387
38	12974	150	12540	-0.11317742337677
39	7731	39	7731	4.1321860801737
39	7731	43	7477	0.067829418886089
39	7731	47	6966	-0.15467487302535
39	7731	48	7350	-0.13766824018225
39	7731	52	6969	-0.033604979581423
39	7731	53	7353	-0.14827220985448
39	7731	57	5946	-0.23201230953802
39	7731	58	6842	0.33811265980244
39	7731	69	7755	-0.090644768875046
39	7731	82	7507	-0.16350900701692
39	7731	107	7011	0.030831554039131
39	7731	108	7395	0.1487676410277
39	7731	131	3825	0.25652366209642
39	7731	136	14451	-0.14194632849126
39	7731	144	7290	-0.11613790512921
40	11571	40	11571	3.8385750472438
40	11571	42	13491	-0.23599415173966
40	11571	43	7477	0.24061763350986
40	11571	44	11061	-0.047962642058296
40	11571	45	11445	-0.13091326784816
40	11571	49	10038	-0.33113911968101
40	11571	54	10041	0.038370113646637
40	11571	60	10682	0.33811265980244
40	11571	70	11595	-0.090644768875046
40	11571	82	7507	-0.25521354049182
40	11571	83	11091	0.027748398635218
40	11571	84	11475	-0.020103735274014
40	11571	109	10083	-0.039603848239432
40	11571	134	3570	-0.11499336576736
40	11571	136	14451	-0.21127530216391
40	11571	139	11382	-0.24311114708771
40	11571	142	11385	-0.11043936249477
41	13107	41	13107	3.9035503196494
41	13107	42	13491	-0.090644768875046
41	13107	44	11061	-0.014108801415303
41	13107	46	12981	-0.13091326784816
41	13107	47	6966	-0.0063246351172048
41	13107	49	10038	0.2180243702864
41	13107	51	12726	0.13766824018225
41	13107	52	6969	0.2180243702864
41	13107	54	10041	-0.29115435647943
41	13107	56	12729	0.14827220985448
41	13107	57	5946	-0.13051747014595
41	13107	71	13131	-0.090644768875046
41	13107	83	11091	-0.13091326784816
41	13107	85	13011	-0.020103735274014
41	13107	107	7011	0.13766824018225
41	13107	109	10083	0.14827220985448
41	13107	111	12771	-0.1487676410277
41	13107	133	9201	-0.25652366209642
41	13107	135	5106	-0.11499336576736
41	13107	136	14451	-0.1074490348252
41	13107	140	12918	-0.24311114708771
41	13107	143	12921	-0.11043936249477
41	13107	146	12666	0.11613790512921
42	13491	42	13491	3.5869004060955
42	13491	45	11445	-0.014108801415303
42	13491	46	12981	-0.047962642058296
42	13491	48	7350	-0.0063246351172048
42	13491	51	12726	0.15467487302535
42	13491	53	7353	0.2180243702864
42	13491	56	12729	0.033604979581423
42	13491	59	9914	-0.042359458517615
42	13491	72	13515	-0.090644768875046
42	13491	84	11475	-0.13091326784816
42	13491	85	13011	0.027748398635218
42	13491	108	7395	0.13766824018225
42	13491	111	12771	-0.030831554039131
42	13491	132	5617	-0.19334359128168
42	13491	136	14451	0.04413919511694
42	13491	138	13429	-0.35036045237332
43	7477	43	7477	3.8633428491014
43	7477	47	6966	-0.21179729258808
43	7477	48	7350	-0.25521354049182
43	7477	52	6969	0.034767276793464
43	7477	53	7353	-0.10828271198458
43	7477	61	3900	0.042359458517615
43	7477	63	6588	0.33811265980244
43	7477	73	7501	-0.090644768875046
43	7477	82	7507	-0.23599415173966
43	7477	86	6997	0.027748398635218
43	7477	87	7381	-0.020103735274014
43	7477	112	5989	-0.039603848239432
43	7477	132	5617	0.0088456435205661
43	7477	138	13429	-0.12155557354385
44	11061	44	11061	4.2701137871417
44	11061	45	11445	-0.090644768875046
44	11061	46	12981	-0.23599415173966
44	11061	47	6966	0.18341441839894
44	11061	49	10038	0.064124814790118
44	11061	50	10934	-0.25521354049182
44	11061	52	6969	0.064124814790118
44	11061	54	10041	0.010039805395843
44	11061	55	10937	-0.10828271198458
44	11061	61	3900	-0.13051747014595
44	11061	74	11085	-0.090644768875046
44	11061	83	11091	-0.23599415173966
44	11061	86	6997	-0.25521354049182
44	11061	88	10069	-0.10828271198458
44	11061	89	10965	-0.020103735274014
44	11061	115	10725	-0.1487676410277
44	11061	133	9201	0.0088456435205661
44	11061	137	3060	-0.11499336576736
44	11061	149	10620	0.11613790512921
45	11445	45	11445	3.7639901893772
45	11445	48	7350	0.18341441839894
45	11445	50	10934	-0.21179729258808
45	11445	53	7353	0.064124814790118
45	11445	55	10937	0.034767276793464
45	11445	64	9660	0.23201230953802
45	11445	75	11469	-0.090644768875046
45	11445	84	11475	-0.23599415173966
45	11445	87	7381	-0.25521354049182
45	11445	89	10965	0.027748398635218
45	11445	114	9957	-0.039603848239432
45	11445	115	10725	-0.030831554039131
45	11445	131	3825	0.052949323147019
45	11445	138	13429	-0.35036045237332
45	11445	139	11382	-0.085952770343878
45	11445	142	11385	0.04413919511694
46	12981	46	12981	4.0086285231796
46	12981	50	10934	0.24061763350986
46	12981	51	12726	-0.34445559419975
46	12981	55	10937	-0.1974911898873
46	12981	56	12729	-0.17353536835799
46	12981	62	5820	-0.13051747014595
46	12981	76	13005	-0.090644768875046
46	12981	85	13011	-0.23599415173966
46	12981	89	10965	-0.13091326784816
46	12981	90	12757	-0.16350900701692
46	12981	113	6885	0.13766824018225
46	12981	114	9957	0.14827220985448
46	12981	133	9201	0.17513480648583
46	12981	138	13429	-0.18067615114387
46	12981	140	12918	-0.085952770343878
46	12981	143	12921	0.04413919511694
46	12981	150	12540	0.11613790512921
47	6966	47	6966	3.9097422701138
47	6966	48	7350	-0.090644768875046
47	6966	57	5946	0.010039805395843
47	6966	58	6842	-0.10828271198458
47	6966	61	3900	-0.29115435647943
47	6966	63	6588	-0.14827220985448
47	6966	77	6990	-0.090644768875046
47	6966	91	5974	-0.10828271198458
47	6966	92	6870	-0.020103735274014
47	6966	116	3942	-0.14827220985448
47	6966	118	6630	-0.1487676410277
47	6966	135	5106	0.0088456435205661
47	6966	137	3060	-0.25652366209642
47	6966	140	12918	-0.12155557354385
47	6966	147	6780	0.11043936249477
48	7350	48	7350	3.5392223875196
48	7350	58	6842	0.034767276793464
48	7350	62	5820	-0.038370113646637
48	7350	63	6588	-0.033604979581423
48	7350	78	7374	-0.090644768875046
48	7350	92	6870	0.027748398635218
48	7350	117	5862	-0.039603848239432
48	7350	118	6630	-0.030831554039131
48	7350	134	3570	-0.17513480648583
48	7350	139	11382	-0.085952770343878
48	7350	144	7290	0.04413919511694
49	10038	49	10038	4.1535201640465
49	10038	50	10934	-0.20125648882652
49	10038	51	12726	-0.27558179693643
49	10038	57	5946	0.064124814790118
49	10038	59	9914	-0.10828271198458
49	10038	61	3900	0.2180243702864
49	10038	64	9660	-0.14827220985448
49	10038	79	10062	-0.090644768875046
49	10038	91	5974	-0.25521354049182
49	10038	93	9942	-0.020103735274014
49	10038	116	3942	-0.13766824018225
49	10038	119	9702	-0.1487676410277
49	10038	139	11382	0.1074490348252
49	10038	140	12918	0.21127530216391
49	10038	148	9852	0.11043936249477
50	10934	50	10934	4.024727594387
50	10934	58	6842	0.064124814790118
50	10934	59	9914	0.010039805395843
50	10934	60	10682	-0.17353536835799
50	10934	80	10958	-0.090644768875046
50	10934	92	6870	-0.25521354049182
50	10934	93	9942	-0.10828271198458
50	10934	94	10710	-0.16350900701692
50	10934	137	3060	0.19334359128168
50	10934	139	11382	-0.18067615114387
50	10934	140	12918	-0.35036045237332
50	10934	145	10874	0.04413919511694
51	12726	51	12726	4.3256563869567
51	12726	60	10682	-0.1974911898873
51	12726	63	6588	-0.2180243702864
51	12726	64	9660	0.29115435647943
51	12726	81	12750	-0.090644768875046
51	12726	94	10710	-0.13091326784816
51	12726	118	6630	0.13766824018225
51	12726	119	9702	0.14827220985448
51	12726	135	5106	-0.052949323147019
51	12726	140	12918	-0.033040689225651
51	12726	146	12666	0.04413919511694
51	12726	150	12540	-0.11043936249477
52	6969	52	6969	4.1535201640465
52	6969	53	7353	-0.090644768875046
52	6969	57	5946	0.064124814790118
52	6969	58	6842	-0.25521354049182
52	6969	61	3900	0.2180243702864
52	6969	63	6588	-0.13766824018225
52	6969	86	6997	-0.20125648882652
52	6969	95	5977	-0.10828271198458
52	6969	96	6873	-0.020103735274014
52	6969	107	7011	-0.27558179693643
52	6969	120	3945	-0.14827220985448
52	6969	122	6633	-0.1487676410277
52	6969	143	12921	-0.12155557354385
52	6969	147	6780	0.24311114708771
53	7353	53	7353	4.1957581118572
53	7353	58	6842	-0.21179729258808
53	7353	62	5820	0.33113911968101
53	7353	63	6588	-0.15467487302535
53	7353	87	7381	-0.20125648882652
53	7353	96	6873	0.027748398635218
53	7353	108	7395	-0.27558179693643
53	7353	121	5865	-0.039603848239432
53	7353	122	6633	-0.030831554039131
53	7353	131	3825	0.0076692522338524
53	7353	132	5617	-0.15869018135672
53	7353	142	11385	-0.085952770343878
53	7353	144	7290	-0.085952770343878
54	10041	54	10041	4.7050138715773
54	10041	55	10937	-0.20125648882652
54	10041	56	12729	-0.27558179693643
54	10041	57	5946	0.18341441839894
54	10041	59	9914	-0.25521354049182
54	10041	61	3900	-0.0063246351172048
54	10041	64	9660	-0.13766824018225
54	10041	88	10069	-0.20125648882652
54	10041	95	5977	-0.25521354049182
54	10041	97	9945	-0.020103735274014
54	10041	109	10083	-0.27558179693643
54	10041	120	3945	-0.13766824018225
54	10041	123	9705	-0.1487676410277
54	10041	133	9201	0.18254191628805
54	10041	141	2040	-0.11499336576736
54	10041	142	11385	0.1074490348252
54	10041	143	12921	0.21127530216391
54	10041	148	9852	0.24311114708771
55	10937	55	10937	4.4167906397009
55	10937	58	6842	0.18341441839894
55	10937	59	9914	0.064124814790118
55	10937	60	10682	-0.34445559419975
55	10937	89	10965	-0.20125648882652
55	10937	96	6873	-0.25521354049182
55	10937	97	9945	-0.10828271198458
55	10937	98	10713	-0.16350900701692
55	10937	110	10979	-0.27558179693643
55	10937	131	3825	-0.33811265980244
55	10937	133	9201	-0.15869018135672
55	10937	142	11385	-0.18067615114387
55	10937	143	12921	-0.35036045237332
55	10937	145	10874	-0.085952770343878
56	12729	56	12729	3.855462184874
56	12729	60	10682	0.24061763350986
56	12729	63	6588	0.0063246351172048
56	12729	64	9660	-0.2180243702864
56	12729	90	12757	-0.20125648882652
56	12729	98	10713	-0.13091326784816
56	12729	111	12771	-0.27558179693643
56	12729	122	6633	0.13766824018225
56	12729	123	9705	0.14827220985448
56	12729	132	5617	-0.33811265980244
56	12729	133	9201	0.0076692522338524
56	12729	143	12921	-0.033040689225651
56	12729	146	12666	-0.085952770343878
56	12729	150	12540	-0.24311114708771
57	5946	57	5946	3.846809537212
57	5946	58	6842	-0.20125648882652
57	5946	61	3900	-0.014108801415303
57	5946	62	5820	-0.13091326784816
57	5946	91	5974	-0.20125648882652
57	5946	99	3930	-0.13091326784816
57	5946	100	5850	-0.020103735274014
57	5946	125	5610	-0.1487676410277
57	5946	135	5106	0.18254191628805
57	5946	141	2040	-0.25652366209642
57	5946	144	7290	0.1074490348252
57	5946	146	12666	-0.14194632849126
58	6842	58	6842	4.1474407944996
58	6842	62	5820	-0.1974911898873
58	6842	63	6588	0.067829418886089
58	6842	92	6870	-0.20125648882652
58	6842	100	5850	-0.10828271198458
58	6842	101	6618	-0.16350900701692
58	6842	124	3818	-0.14827220985448
58	6842	135	5106	-0.15869018135672
58	6842	144	7290	-0.18067615114387
58	6842	145	10874	-0.085952770343878
58	6842	147	6780	-0.35036045237332
59	9914	59	9914	4.2389127899964
59	9914	60	10682	-0.38973151477064
59	9914	62	5820	0.24061763350986
59	9914	64	9660	0.067829418886089
59	9914	93	9942	-0.20125648882652
59	9914	100	5850	-0.25521354049182
59	9914	102	9690	-0.16350900701692
59	9914	124	3818	-0.13766824018225
59	9914	126	9194	0.030831554039131
59	9914	141	2040	0.19334359128168
59	9914	145	10874	0.04413919511694
59	9914	148	9852	-0.35036045237332
60	10682	60	10682	5.012251216276
60	10682	63	6588	0.24061763350986
60	10682	64	9660	-0.1974911898873
60	10682	94	10710	-0.20125648882652
60	10682	101	6618	-0.25521354049182
60	10682	102	9690	-0.10828271198458
60	10682	126	9194	0.039603848239432
60	10682	134	3570	-0.33811265980244
60	10682	145	10874	-0.033040689225651
60	10682	146	12666	-0.35036045237332
60	10682	149	10620	-0.35036045237332
61	3900	61	3900	4.1985123235897
61	3900	62	5820	-0.23599415173966
61	3900	63	6588	0.27558179693643
61	3900	99	3930	-0.23599415173966
61	3900	103	3804	-0.020103735274014
61	3900	116	3942	0.27558179693643
61	3900	127	3564	-0.1487676410277
61	3900	137	3060	0.18254191628805
61	3900	141	2040	0.0088456435205661
61	3900	147	6780	-0.21127530216391
61	3900	148	9852	0.12155557354385
61	3900	149	10620	-0.14194632849126
62	5820	62	5820	4.1082626351976
62	5820	63	6588	-0.38973151477064
62	5820	100	5850	-0.23599415173966
62	5820	103	3804	-0.13091326784816
62	5820	104	5596	-0.16350900701692
62	5820	117	5862	0.27558179693643
62	5820	128	5100	0.030831554039131
62	5820	141	2040	0.17513480648583
62	5820	147	6780	0.04413919511694
62	5820	148	9852	-0.085952770343878
62	5820	150	12540	-0.14194632849126
63	6588	63	6588	4.0616541353383
63	6588	101	6618	-0.23599415173966
63	6588	104	5596	-0.10828271198458
63	6588	118	6630	0.27558179693643
63	6588	127	3564	-0.14827220985448
63	6588	128	5100	0.039603848239432
63	6588	137	3060	-0.0076692522338524
63	6588	147	6780	-0.033040689225651
63	6588	149	10620	-0.085952770343878
63	6588	150	12540	0.12155557354385
64	9660	64	9660	4.2410518274295
64	9660	102	9690	-0.23599415173966
64	9660	104	5596	-0.25521354049182
64	9660	105	9180	0.027748398635218
64	9660	119	9702	0.27558179693643
64	9660	127	3564	-0.13766824018225
64	9660	141	2040	0.052949323147019
64	9660	148	9852	-0.033040689225651
64	9660	149	10620	0.04413919511694
64	9660	150	12540	-0.21127530216391
65	4035	65	4035	5.1007116722287
65	4035	66	11847	-0.27626266714512
65	4035	69	7755	-0.040014261773467
65	4035	70	11595	0.25808423362047
65	4035	82	7507	-0.11317742337677
65	4035	83	11091	0.11613790512921
65	4035	84	11475	-0.28271711298073
65	4035	99	3930	-0.14194632849126
65	4035	107	7011	-0.11043936249477
65	4035	108	7395	0.268845022555
65	4035	109	10083	-0.24311114708771
65	4035	110	10979	0.14660153768051
65	4035	116	3942	0.12155557354385
65	4035	120	3945	-0.21127530216391
65	4035	124	3818	0.14660153768051
65	4035	131	3825	0.268845022555
65	4035	134	3570	-0.28271711298073
66	11847	66	11847	4.1210968597966
66	11847	68	14535	-0.27558179693643
66	11847	69	7755	0.064124814790118
66	11847	70	11595	-0.17353536835799
66	11847	74	11085	0.033604979581423
66	11847	75	11469	0.14827220985448
66	11847	79	10062	0.23201230953802
66	11847	80	10958	-0.33811265980244
66	11847	83	11091	0.18438132888036
66	11847	84	11475	-0.039603848239432
66	11847	88	10069	-0.20348825665827
66	11847	89	10965	0.0076692522338524
66	11847	93	9942	0.052949323147019
66	11847	109	10083	-0.0011057054400708
66	11847	110	10979	-0.15869018135672
66	11847	114	9957	0.17513480648583
66	11847	116	3942	-0.01437417072092
66	11847	139	11382	0.28271711298073
67	13639	67	13639	4.3201962124563
67	13639	68	14535	-0.20125648882652
67	13639	70	11595	-0.1974911898873
67	13639	71	13131	0.034767276793464
67	13639	72	13515	-0.10828271198458
67	13639	73	7501	-0.2180243702864
67	13639	79	10062	0.042359458517615
67	13639	81	12750	-0.33811265980244
67	13639	82	7507	0.33113911968101
67	13639	88	10069	0.23728438743919
67	13639	90	12757	0.0076692522338524
67	13639	91	5974	0.10636886333481
67	13639	109	10083	-0.20348825665827
67	13639	111	12771	-0.15869018135672
67	13639	112	5989	-0.22464495273897
67	13639	119	9702	-0.19334359128168
67	13639	130	13422	0.14660153768051
67	13639	138	13429	0.268845022555
68	14535	68	14535	4.4353544288529
68	14535	72	13515	0.010039805395843
68	14535	75	11469	-0.29115435647943
68	14535	76	13005	0.038370113646637
68	14535	78	7374	-0.13051747014595
68	14535	80	10958	0.042359458517615
68	14535	81	12750	0.23201230953802
68	14535	84	11475	0.038370113646637
68	14535	85	13011	-0.0081822202565237
68	14535	87	7381	0.042359458517615
68	14535	89	10965	0.23728438743919
68	14535	90	12757	-0.20348825665827
68	14535	92	6870	0.10636886333481
68	14535	94	10710	-0.22464495273897
68	14535	106	14430	0.14194632849126
68	14535	108	7395	0.23201230953802
68	14535	110	10979	-0.20348825665827
68	14535	111	12771	-0.0011057054400708
68	14535	113	6885	-0.22464495273897
68	14535	115	10725	0.032065457762052
68	14535	118	6630	0.01437417072092
68	14535	129	14445	0.21127530216391
68	14535	136	14451	0.1074490348252
69	7755	69	7755	4.0073901330867
69	7755	73	7501	0.067829418886089
69	7755	77	6990	-0.15467487302535
69	7755	78	7374	-0.13766824018225
69	7755	82	7507	-0.035823028599375
69	7755	95	5977	-0.20348825665827
69	7755	96	6873	0.0076692522338524
69	7755	99	3930	-0.22464495273897
69	7755	100	5850	0.052949323147019
69	7755	107	7011	0.022817739536006
69	7755	108	7395	0.030831554039131
69	7755	120	3945	0.032065457762052
69	7755	121	5865	0.17513480648583
69	7755	124	3818	0.19334359128168
69	7755	144	7290	0.28271711298073
70	11595	70	11595	4.1293715572353
70	11595	72	13515	-0.23599415173966
70	11595	73	7501	0.24061763350986
70	11595	74	11085	-0.047962642058296
70	11595	75	11469	-0.13091326784816
70	11595	79	10062	-0.33113911968101
70	11595	82	7507	-0.21179729258808
70	11595	83	11091	-0.16885127256644
70	11595	84	11475	0.027748398635218
70	11595	98	10713	0.0076692522338524
70	11595	99	3930	0.10636886333481
70	11595	102	9690	0.052949323147019
70	11595	109	10083	0.18438132888036
70	11595	120	3945	-0.22464495273897
70	11595	123	9705	0.17513480648583
70	11595	142	11385	0.268845022555
71	13131	71	13131	3.5869004060955
71	13131	72	13515	-0.090644768875046
71	13131	74	11085	-0.014108801415303
71	13131	76	13005	-0.13091326784816
71	13131	77	6990	-0.0063246351172048
71	13131	79	10062	0.2180243702864
71	13131	81	12750	0.13766824018225
71	13131	83	11091	-0.047962642058296
71	13131	85	13011	0.027748398635218
71	13131	95	5977	-0.042359458517615
71	13131	107	7011	0.15467487302535
71	13131	109	10083	0.033604979581423
71	13131	111	12771	-0.030831554039131
71	13131	126	9194	-0.19334359128168
71	13131	143	12921	0.268845022555
71	13131	146	12666	-0.28271711298073
72	13515	72	13515	4.0809497004543
72	13515	75	11469	-0.014108801415303
72	13515	76	13005	-0.047962642058296
72	13515	78	7374	-0.0063246351172048
72	13515	81	12750	0.15467487302535
72	13515	84	11475	-0.047962642058296
72	13515	85	13011	-0.16885127256644
72	13515	97	9945	0.23728438743919
72	13515	100	5850	0.10636886333481
72	13515	102	9690	-0.22464495273897
72	13515	108	7395	0.15467487302535
72	13515	111	12771	-0.022817739536006
72	13515	121	5865	-0.22464495273897
72	13515	123	9705	0.032065457762052
72	13515	125	5610	0.01437417072092
72	13515	130	13422	0.12155557354385
73	7501	73	7501	3.9559969442322
73	7501	77	6990	-0.21179729258808
73	7501	78	7374	-0.25521354049182
73	7501	86	6997	-0.16885127256644
73	7501	87	7381	0.027748398635218
73	7501	95	5977	-0.0081822202565237
73	7501	104	5596	0.052949323147019
73	7501	112	5989	0.18438132888036
73	7501	120	3945	-0.20348825665827
73	7501	122	6633	0.15869018135672
73	7501	127	3564	0.19334359128168
73	7501	129	14445	0.14660153768051
74	11085	74	11085	3.7639901893772
74	11085	75	11469	-0.090644768875046
74	11085	76	13005	-0.23599415173966
74	11085	77	6990	0.18341441839894
74	11085	79	10062	0.064124814790118
74	11085	80	10958	-0.25521354049182
74	11085	86	6997	-0.21179729258808
74	11085	88	10069	0.034767276793464
74	11085	89	10965	0.027748398635218
74	11085	98	10713	-0.039603848239432
74	11085	105	9180	0.052949323147019
74	11085	115	10725	-0.030831554039131
74	11085	120	3945	0.23201230953802
74	11085	129	14445	0.268845022555
74	11085	149	10620	-0.28271711298073
75	11469	75	11469	4.0685657995256
75	11469	78	7374	0.18341441839894
75	11469	80	10958	-0.21179729258808
75	11469	87	7381	-0.21179729258808
75	11469	89	10965	-0.16885127256644
75	11469	97	9945	-0.0081822202565237
75	11469	98	10713	0.18438132888036
75	11469	103	3804	0.10636886333481
75	11469	114	9957	0.18438132888036
75	11469	115	10725	-0.022817739536006
75	11469	123	9705	-0.0011057054400708
75	11469	127	3564	0.01437417072092
75	11469	129	14445	-0.11043936249477
75	11469	142	11385	-0.1074490348252
76	13005	76	13005	3.7057577097825
76	13005	80	10958	0.24061763350986
76	13005	81	12750	-0.34445559419975
76	13005	89	10965	-0.047962642058296
76	13005	90	12757	-0.035823028599375
76	13005	96	6873	-0.33113911968101
76	13005	97	9945	0.038370113646637
76	13005	105	9180	-0.22464495273897
76	13005	113	6885	0.15467487302535
76	13005	114	9957	0.033604979581423
76	13005	121	5865	0.23201230953802
76	13005	128	5100	0.01437417072092
76	13005	129	14445	-0.082653103711692
76	13005	143	12921	-0.1074490348252
76	13005	150	12540	-0.28271711298073
77	6990	77	6990	3.5392223875196
77	6990	78	7374	-0.090644768875046
77	6990	91	5974	0.034767276793464
77	6990	92	6870	0.027748398635218
77	6990	99	3930	-0.038370113646637
77	6990	101	6618	-0.039603848239432
77	6990	106	14430	0.28271711298073
77	6990	116	3942	-0.033604979581423
77	6990	118	6630	-0.030831554039131
77	6990	128	5100	-0.17513480648583
77	6990	147	6780	-0.268845022555
78	7374	78	7374	3.9794017128382
78	7374	92	6870	-0.16885127256644
78	7374	100	5850	-0.0081822202565237
78	7374	101	6618	0.18438132888036
78	7374	103	3804	0.23728438743919
78	7374	104	5596	-0.20348825665827
78	7374	106	14430	-0.11613790512921
78	7374	117	5862	0.18438132888036
78	7374	118	6630	-0.022817739536006
78	7374	124	3818	-0.20348825665827
78	7374	125	5610	-0.0011057054400708
78	7374	127	3564	0.032065457762052
78	7374	130	13422	0.24311114708771
78	7374	144	7290	-0.1074490348252
79	10062	79	10062	4.1957581118572
79	10062	80	10958	-0.20125648882652
79	10062	81	12750	-0.27558179693643
79	10062	91	5974	-0.21179729258808
79	10062	93	9942	0.027748398635218
79	10062	99	3930	0.33113911968101
79	10062	102	9690	-0.039603848239432
79	10062	105	9180	0.0076692522338524
79	10062	116	3942	-0.15467487302535
79	10062	119	9702	-0.030831554039131
79	10062	126	9194	-0.15869018135672
79	10062	130	13422	0.268845022555
79	10062	148	9852	-0.268845022555
80	10958	80	10958	3.8661292268103
80	10958	92	6870	-0.21179729258808
80	10958	93	9942	0.034767276793464
80	10958	94	10710	-0.035823028599375
80	10958	103	3804	0.042359458517615
80	10958	105	9180	-0.20348825665827
80	10958	106	14430	0.11317742337677
80	10958	124	3818	0.23201230953802
80	10958	126	9194	-0.0011057054400708
80	10958	145	10874	-0.1074490348252
81	12750	81	12750	4.5739817458084
81	12750	94	10710	-0.047962642058296
81	12750	101	6618	-0.33113911968101
81	12750	102	9690	0.038370113646637
81	12750	104	5596	0.042359458517615
81	12750	105	9180	0.23728438743919
81	12750	106	14430	-0.20663275927923
81	12750	118	6630	0.15467487302535
81	12750	119	9702	0.033604979581423
81	12750	125	5610	0.23201230953802
81	12750	126	9194	-0.20348825665827
81	12750	128	5100	-0.22464495273897
81	12750	130	13422	0.14477704643526
81	12750	146	12666	-0.1074490348252
81	12750	150	12540	0.268845022555
82	7507	82	7507	4.4271118973905
82	7507	86	6997	-0.047962642058296
82	7507	87	7381	-0.13091326784816
82	7507	91	5974	-0.33113911968101
82	7507	95	5977	0.038370113646637
82	7507	99	3930	0.042359458517615
82	7507	101	6618	0.33811265980244
82	7507	107	7011	-0.035823028599375
82	7507	108	7395	-0.16350900701692
82	7507	132	5617	0.17513480648583
82	7507	134	3570	0.19334359128168
82	7507	136	14451	0.14660153768051
82	7507	144	7290	-0.14660153768051
83	11091	83	11091	4.0086285231796
83	11091	84	11475	-0.090644768875046
83	11091	85	13011	-0.23599415173966
83	11091	86	6997	0.24061763350986
83	11091	88	10069	-0.1974911898873
83	11091	89	10965	-0.13091326784816
83	11091	94	10710	0.13766824018225
83	11091	98	10713	0.14827220985448
83	11091	99	3930	-0.13051747014595
83	11091	107	7011	-0.34445559419975
83	11091	109	10083	-0.17353536835799
83	11091	110	10979	-0.16350900701692
83	11091	133	9201	0.17513480648583
83	11091	136	14451	0.268845022555
83	11091	145	10874	-0.14660153768051
84	11475	84	11475	3.7057577097825
84	11475	87	7381	0.24061763350986
84	11475	89	10965	-0.047962642058296
84	11475	93	9942	-0.33113911968101
84	11475	94	10710	0.15467487302535
84	11475	97	9945	0.038370113646637
84	11475	98	10713	0.033604979581423
84	11475	102	9690	0.23201230953802
84	11475	108	7395	-0.34445559419975
84	11475	110	10979	-0.035823028599375
84	11475	131	3825	-0.22464495273897
84	11475	134	3570	0.01437417072092
84	11475	136	14451	-0.11043936249477
84	11475	139	11382	0.12155557354385
84	11475	142	11385	-0.21127530216391
85	13011	85	13011	3.6776848538458
85	13011	89	10965	-0.014108801415303
85	13011	90	12757	0.067829418886089
85	13011	92	6870	-0.0063246351172048
85	13011	93	9942	0.2180243702864
85	13011	96	6873	0.2180243702864
85	13011	97	9945	-0.29115435647943
85	13011	100	5850	-0.13051747014595
85	13011	110	10979	0.067829418886089
85	13011	111	12771	0.018595955128463
85	13011	133	9201	0.032065457762052
85	13011	135	5106	0.01437417072092
85	13011	136	14451	-0.082653103711692
85	13011	140	12918	0.12155557354385
85	13011	143	12921	-0.21127530216391
86	6997	86	6997	4.024727594387
86	6997	87	7381	-0.090644768875046
86	6997	91	5974	0.064124814790118
86	6997	92	6870	-0.25521354049182
86	6997	95	5977	0.010039805395843
86	6997	96	6873	-0.10828271198458
86	6997	112	5989	-0.17353536835799
86	6997	113	6885	-0.16350900701692
86	6997	137	3060	0.19334359128168
86	6997	147	6780	-0.14660153768051
87	7381	87	7381	3.8661292268103
87	7381	92	6870	-0.21179729258808
87	7381	96	6873	0.034767276793464
87	7381	103	3804	0.042359458517615
87	7381	104	5596	0.23201230953802
87	7381	113	6885	-0.035823028599375
87	7381	131	3825	-0.20348825665827
87	7381	132	5617	-0.0011057054400708
87	7381	138	13429	0.24311114708771
88	10069	88	10069	4.4167906397009
88	10069	89	10965	-0.20125648882652
88	10069	90	12757	-0.27558179693643
88	10069	91	5974	0.18341441839894
88	10069	93	9942	-0.25521354049182
88	10069	95	5977	0.064124814790118
88	10069	97	9945	-0.10828271198458
88	10069	105	9180	-0.33811265980244
88	10069	112	5989	-0.34445559419975
88	10069	114	9957	-0.16350900701692
88	10069	133	9201	-0.15869018135672
88	10069	138	13429	0.268845022555
88	10069	148	9852	-0.14660153768051
89	10965	89	10965	3.635579590688
89	10965	92	6870	0.18341441839894
89	10965	93	9942	0.064124814790118
89	10965	94	10710	-0.34445559419975
89	10965	96	6873	0.064124814790118
89	10965	97	9945	0.010039805395843
89	10965	98	10713	-0.17353536835799
89	10965	103	3804	-0.13051747014595
89	10965	105	9180	0.23201230953802
89	10965	113	6885	-0.34445559419975
89	10965	114	9957	-0.17353536835799
89	10965	115	10725	0.018595955128463
89	10965	131	3825	0.23201230953802
89	10965	133	9201	-0.0011057054400708
89	10965	137	3060	0.01437417072092
90	12757	90	12757	3.5077278758393
90	12757	94	10710	0.24061763350986
90	12757	98	10713	-0.1974911898873
90	12757	104	5596	-0.13051747014595
90	12757	105	9180	0.042359458517615
90	12757	115	10725	0.067829418886089
90	12757	132	5617	0.23201230953802
90	12757	133	9201	-0.20348825665827
90	12757	138	13429	0.14477704643526
90	12757	150	12540	0.14660153768051
91	5974	91	5974	4.1474407944996
91	5974	92	6870	-0.20125648882652
91	5974	99	3930	-0.1974911898873
91	5974	100	5850	-0.10828271198458
91	5974	104	5596	-0.14827220985448
91	5974	116	3942	0.067829418886089
91	5974	117	5862	-0.16350900701692
91	5974	135	5106	-0.15869018135672
91	5974	140	12918	-0.14660153768051
92	6870	92	6870	3.9550842346508
92	6870	100	5850	0.010039805395843
92	6870	101	6618	-0.17353536835799
92	6870	103	3804	-0.29115435647943
92	6870	106	14430	-0.25808423362047
92	6870	117	5862	-0.17353536835799
92	6870	118	6630	0.018595955128463
92	6870	135	5106	-0.0011057054400708
92	6870	137	3060	0.032065457762052
92	6870	140	12918	0.24311114708771
92	6870	147	6780	0.21127530216391
93	9942	93	9942	3.8871255679305
93	9942	94	10710	-0.38973151477064
93	9942	100	5850	0.064124814790118
93	9942	102	9690	-0.17353536835799
93	9942	103	3804	0.2180243702864
93	9942	105	9180	0.033604979581423
93	9942	117	5862	-0.34445559419975
93	9942	119	9702	0.018595955128463
93	9942	139	11382	0.082653103711692
93	9942	140	12918	0.11043936249477
93	9942	148	9852	0.21127530216391
94	10710	94	10710	4.4067990832697
94	10710	101	6618	0.064124814790118
94	10710	102	9690	0.010039805395843
94	10710	105	9180	0.038370113646637
94	10710	106	14430	0.040014261773467
94	10710	118	6630	-0.34445559419975
94	10710	119	9702	-0.17353536835799
94	10710	134	3570	0.23201230953802
94	10710	137	3060	-0.22464495273897
94	10710	139	11382	0.14477704643526
94	10710	149	10620	0.21127530216391
95	5977	95	5977	4.2389127899964
95	5977	96	6873	-0.20125648882652
95	5977	99	3930	0.24061763350986
95	5977	100	5850	-0.25521354049182
95	5977	104	5596	-0.13766824018225
95	5977	112	5989	-0.38973151477064
95	5977	120	3945	0.067829418886089
95	5977	121	5865	-0.16350900701692
95	5977	132	5617	0.030831554039131
95	5977	141	2040	0.19334359128168
95	5977	143	12921	-0.14660153768051
96	6873	96	6873	3.8871255679305
96	6873	100	5850	0.064124814790118
96	6873	101	6618	-0.34445559419975
96	6873	103	3804	0.2180243702864
96	6873	113	6885	-0.38973151477064
96	6873	121	5865	-0.17353536835799
96	6873	122	6633	0.018595955128463
96	6873	131	3825	0.033604979581423
96	6873	143	12921	0.24311114708771
96	6873	147	6780	-0.12155557354385
97	9945	97	9945	4.1268827148084
97	9945	98	10713	-0.38973151477064
97	9945	100	5850	0.18341441839894
97	9945	102	9690	-0.34445559419975
97	9945	103	3804	-0.0063246351172048
97	9945	105	9180	0.15467487302535
97	9945	114	9957	-0.38973151477064
97	9945	121	5865	-0.34445559419975
97	9945	123	9705	0.018595955128463
97	9945	131	3825	0.15467487302535
97	9945	133	9201	-0.022817739536006
97	9945	141	2040	0.01437417072092
97	9945	142	11385	0.082653103711692
97	9945	143	12921	0.11043936249477
97	9945	148	9852	-0.12155557354385
98	10713	98	10713	4.4410236822002
98	10713	101	6618	0.18341441839894
98	10713	102	9690	0.064124814790118
98	10713	105	9180	-0.33113911968101
98	10713	115	10725	-0.38973151477064
98	10713	122	6633	-0.34445559419975
98	10713	123	9705	-0.17353536835799
98	10713	133	9201	0.18438132888036
98	10713	142	11385	0.14477704643526
98	10713	149	10620	-0.12155557354385
99	3930	99	3930	4.1082626351976
99	3930	100	5850	-0.23599415173966
99	3930	101	6618	0.27558179693643
99	3930	103	3804	-0.13091326784816
99	3930	116	3942	-0.38973151477064
99	3930	124	3818	-0.16350900701692
99	3930	134	3570	0.030831554039131
99	3930	141	2040	0.17513480648583
99	3930	144	7290	-0.268845022555
99	3930	145	10874	-0.14660153768051
100	5850	100	5850	3.9485545414338
100	5850	101	6618	-0.38973151477064
100	5850	103	3804	-0.014108801415303
100	5850	104	5596	0.067829418886089
100	5850	117	5862	-0.38973151477064
100	5850	124	3818	0.067829418886089
100	5850	125	5610	0.018595955128463
100	5850	135	5106	-0.022817739536006
100	5850	141	2040	0.032065457762052
100	5850	144	7290	0.082653103711692
101	6618	101	6618	4.9314261589803
101	6618	104	5596	-0.1974911898873
101	6618	106	14430	0.27626266714512
101	6618	118	6630	-0.38973151477064
101	6618	125	5610	-0.17353536835799
101	6618	134	3570	0.033604979581423
101	6618	135	5106	0.18438132888036
101	6618	144	7290	0.14477704643526
101	6618	146	12666	0.24311114708771
102	9690	102	9690	4.2946684894053
102	9690	104	5596	0.24061763350986
102	9690	105	9180	-0.047962642058296
102	9690	119	9702	-0.38973151477064
102	9690	125	5610	-0.34445559419975
102	9690	126	9194	-0.035823028599375
102	9690	134	3570	0.15467487302535
102	9690	141	2040	-0.22464495273897
102	9690	146	12666	0.11043936249477
103	3804	103	3804	3.8915885971614
103	3804	127	3564	0.018595955128463
103	3804	137	3060	-0.022817739536006
103	3804	141	2040	-0.0011057054400708
103	3804	147	6780	-0.11043936249477
103	3804	148	9852	-0.24311114708771
104	5596	104	5596	3.7373929476097
104	5596	127	3564	0.067829418886089
104	5596	128	5100	-0.035823028599375
104	5596	141	2040	-0.20348825665827
104	5596	150	12540	0.14660153768051
105	9180	105	9180	4.1835511237988
105	9180	128	5100	-0.34445559419975
105	9180	137	3060	0.15467487302535
105	9180	141	2040	0.23201230953802
105	9180	148	9852	-0.14477704643526
105	9180	149	10620	-0.082653103711692
105	9180	150	12540	0.268845022555
106	14430	106	14430	4.5231796067709
106	14430	130	13422	-0.17353536835799
106	14430	139	11382	0.033604979581423
106	14430	140	12918	0.18438132888036
106	14430	144	7290	0.23201230953802
106	14430	145	10874	-0.20348825665827
106	14430	146	12666	-0.0011057054400708
106	14430	147	6780	-0.22464495273897
106	14430	149	10620	0.032065457762052
106	14430	150	12540	0.17513480648583
107	7011	107	7011	4.3256563869567
107	7011	108	7395	-0.090644768875046
107	7011	112	5989	-0.1974911898873
107	7011	113	6885	-0.13091326784816
107	7011	116	3942	-0.2180243702864
107	7011	118	6630	0.13766824018225
107	7011	120	3945	0.29115435647943
107	7011	122	6633	0.14827220985448
107	7011	135	5106	-0.052949323147019
107	7011	136	14451	-0.28271711298073
108	7395	108	7395	4.5739817458084
108	7395	113	6885	-0.047962642058296
108	7395	117	5862	-0.33113911968101
108	7395	118	6630	0.15467487302535
108	7395	121	5865	0.038370113646637
108	7395	122	6633	0.033604979581423
108	7395	124	3818	0.042359458517615
108	7395	125	5610	0.23201230953802
108	7395	131	3825	0.23728438743919
108	7395	132	5617	-0.20348825665827
108	7395	134	3570	-0.22464495273897
108	7395	136	14451	0.11613790512921
108	7395	144	7290	0.14194632849126
109	10083	109	10083	3.8554621848739
109	10083	110	10979	-0.20125648882652
109	10083	111	12771	-0.27558179693643
109	10083	112	5989	0.24061763350986
109	10083	114	9957	-0.13091326784816
109	10083	116	3942	0.0063246351172048
109	10083	119	9702	0.13766824018225
109	10083	120	3945	-0.2180243702864
109	10083	123	9705	0.14827220985448
109	10083	126	9194	-0.33811265980244
109	10083	133	9201	0.0076692522338524
110	10979	110	10979	3.5077278758393
110	10979	113	6885	0.24061763350986
110	10979	114	9957	-0.1974911898873
110	10979	115	10725	0.067829418886089
110	10979	124	3818	-0.13051747014595
110	10979	126	9194	0.23201230953802
110	10979	131	3825	0.042359458517615
110	10979	133	9201	-0.20348825665827
110	10979	136	14451	-0.11317742337677
110	10979	145	10874	0.14194632849126
111	12771	111	12771	3.9794017128382
111	12771	115	10725	-0.014108801415303
111	12771	118	6630	-0.0063246351172048
111	12771	119	9702	0.2180243702864
111	12771	122	6633	0.2180243702864
111	12771	123	9705	-0.29115435647943
111	12771	125	5610	-0.13051747014595
111	12771	126	9194	0.042359458517615
111	12771	132	5617	0.042359458517615
111	12771	133	9201	0.23728438743919
111	12771	135	5106	0.10636886333481
111	12771	136	14451	0.20663275927923
111	12771	146	12666	0.14194632849126
112	5989	112	5989	5.012251216276
112	5989	113	6885	-0.20125648882652
112	5989	116	3942	0.24061763350986
112	5989	117	5862	-0.25521354049182
112	5989	120	3945	-0.1974911898873
112	5989	121	5865	-0.10828271198458
112	5989	128	5100	-0.33811265980244
112	5989	132	5617	0.039603848239432
112	5989	138	13429	-0.28271711298073
113	6885	113	6885	4.4067990832697
113	6885	117	5862	0.064124814790118
113	6885	118	6630	-0.34445559419975
113	6885	121	5865	0.010039805395843
113	6885	122	6633	-0.17353536835799
113	6885	128	5100	0.23201230953802
113	6885	129	14445	-0.25808423362047
113	6885	131	3825	0.038370113646637
113	6885	137	3060	-0.22464495273897
113	6885	147	6780	0.14194632849126
114	9957	114	9957	4.4410236822002
114	9957	115	10725	-0.38973151477064
114	9957	117	5862	0.18341441839894
114	9957	119	9702	-0.34445559419975
114	9957	121	5865	0.064124814790118
114	9957	123	9705	-0.17353536835799
114	9957	131	3825	-0.33113911968101
114	9957	133	9201	0.18438132888036
114	9957	138	13429	-0.11317742337677
114	9957	148	9852	0.14194632849126
115	10725	115	10725	3.7391540348197
115	10725	118	6630	0.18341441839894
115	10725	119	9702	0.064124814790118
115	10725	122	6633	0.064124814790118
115	10725	123	9705	0.010039805395843
115	10725	127	3564	-0.13051747014595
115	10725	129	14445	0.040014261773467
115	10725	133	9201	-0.0081822202565237
115	10725	137	3060	0.10636886333481
115	10725	149	10620	0.14194632849126
116	3942	116	3942	4.0616541353383
116	3942	117	5862	-0.23599415173966
116	3942	118	6630	0.27558179693643
116	3942	124	3818	-0.10828271198458
116	3942	127	3564	-0.14827220985448
116	3942	134	3570	0.039603848239432
116	3942	137	3060	-0.0076692522338524
116	3942	139	11382	-0.28271711298073
117	5862	117	5862	4.9314261589803
117	5862	118	6630	-0.38973151477064
117	5862	124	3818	-0.1974911898873
117	5862	125	5610	-0.17353536835799
117	5862	128	5100	0.033604979581423
117	5862	130	13422	-0.25808423362047
117	5862	135	5106	0.18438132888036
117	5862	140	12918	-0.11613790512921
118	6630	118	6630	4.8982871617547
118	6630	125	5610	0.010039805395843
118	6630	127	3564	-0.29115435647943
118	6630	128	5100	0.038370113646637
118	6630	134	3570	0.038370113646637
118	6630	135	5106	-0.0081822202565237
118	6630	137	3060	0.23728438743919
119	9702	119	9702	4.0559969442322
119	9702	125	5610	0.064124814790118
119	9702	126	9194	0.034767276793464
119	9702	127	3564	0.2180243702864
119	9702	130	13422	0.040014261773467
119	9702	134	3570	-0.33113911968101
119	9702	139	11382	-0.20663275927923
120	3945	120	3945	4.2410518274295
120	3945	121	5865	-0.23599415173966
120	3945	122	6633	0.27558179693643
120	3945	124	3818	-0.25521354049182
120	3945	127	3564	-0.13766824018225
120	3945	131	3825	0.027748398635218
120	3945	141	2040	0.052949323147019
120	3945	142	11385	-0.28271711298073
121	5865	121	5865	4.2946684894053
121	5865	122	6633	-0.38973151477064
121	5865	124	3818	0.24061763350986
121	5865	125	5610	-0.34445559419975
121	5865	128	5100	0.15467487302535
121	5865	131	3825	-0.047962642058296
121	5865	132	5617	-0.035823028599375
121	5865	141	2040	-0.22464495273897
121	5865	143	12921	-0.11613790512921
122	6633	122	6633	4.0559969442322
122	6633	125	5610	0.064124814790118
122	6633	127	3564	0.2180243702864
122	6633	128	5100	-0.33113911968101
122	6633	129	14445	0.27626266714512
122	6633	132	5617	0.034767276793464
123	9705	123	9705	3.521422540308
123	9705	125	5610	0.18341441839894
123	9705	126	9194	-0.21179729258808
123	9705	127	3564	-0.0063246351172048
123	9705	132	5617	-0.21179729258808
123	9705	133	9201	-0.16885127256644
123	9705	141	2040	0.10636886333481
123	9705	142	11385	-0.20663275927923
124	3818	124	3818	3.7373929476097
124	3818	127	3564	0.067829418886089
124	3818	134	3570	-0.035823028599375
124	3818	141	2040	-0.20348825665827
124	3818	144	7290	0.11317742337677
124	3818	145	10874	-0.11613790512921
125	5610	125	5610	4.1827228499055
125	5610	127	3564	-0.014108801415303
125	5610	128	5100	-0.047962642058296
125	5610	130	13422	0.27626266714512
125	5610	134	3570	-0.047962642058296
125	5610	135	5106	-0.16885127256644
125	5610	141	2040	0.23728438743919
125	5610	144	7290	-0.20663275927923
125	5610	146	12666	-0.11613790512921
126	9194	126	9194	3.793176792248
126	9194	128	5100	0.24061763350986
126	9194	135	5106	-0.21179729258808
126	9194	141	2040	0.042359458517615
126	9194	145	10874	-0.20663275927923
126	9194	146	12666	0.11317742337677
127	3564	127	3564	3.9276144907724
127	3564	137	3060	-0.16885127256644
127	3564	141	2040	-0.0081822202565237
127	3564	149	10620	-0.11613790512921
128	5100	128	5100	3.9746009408548
128	5100	137	3060	-0.047962642058296
128	5100	141	2040	0.038370113646637
128	5100	147	6780	-0.20663275927923
128	5100	150	12540	-0.28271711298073
129	14445	129	14445	4.1400104539423
129	14445	130	13422	0.064124814790118
129	14445	138	13429	0.034767276793464
129	14445	142	11385	-0.038370113646637
129	14445	143	12921	0.0081822202565237
129	14445	147	6780	0.10636886333481
129	14445	149	10620	-0.22464495273897
129	14445	150	12540	0.052949323147019
130	13422	130	13422	4.6635117204777
130	13422	139	11382	-0.047962642058296
130	13422	140	12918	-0.16885127256644
130	13422	144	7290	-0.33113911968101
130	13422	146	12666	0.18438132888036
130	13422	148	9852	-0.23728438743919
130	13422	150	12540	0.0076692522338524
131	3825	131	3825	4.1835511237988
131	3825	134	3570	-0.34445559419975
131	3825	137	3060	0.15467487302535
131	3825	141	2040	0.23201230953802
131	3825	142	11385	0.25808423362047
132	5617	132	5617	3.793176792248
132	5617	134	3570	0.24061763350986
132	5617	135	5106	-0.21179729258808
132	5617	138	13429	0.27626266714512
132	5617	141	2040	0.042359458517615
133	9201	133	9201	3.286353584496
133	9201	135	5106	0.18341441839894
133	9201	137	3060	-0.0063246351172048
133	9201	141	2040	-0.13051747014595
133	9201	143	12921	-0.040014261773467
134	3570	134	3570	3.9746009408548
134	3570	137	3060	-0.047962642058296
134	3570	139	11382	0.27626266714512
134	3570	141	2040	0.038370113646637
134	3570	144	7290	0.040014261773467
135	5106	135	5106	4.3563226247437
135	5106	137	3060	-0.014108801415303
135	5106	140	12918	0.27626266714512
135	5106	141	2040	-0.29115435647943
135	5106	146	12666	-0.25808423362047
136	14451	136	14451	4.1025210084034
136	14451	138	13429	-0.1974911898873
136	14451	139	11382	-0.2180243702864
136	14451	140	12918	0.33113911968101
136	14451	142	11385	0.29115435647943
136	14451	143	12921	-0.038370113646637
136	14451	144	7290	0.13051747014595
136	14451	145	10874	-0.042359458517615
136	14451	146	12666	-0.23201230953802
137	3060	137	3060	4.0714929033814
137	3060	141	2040	0.010039805395843
137	3060	147	6780	0.040014261773467
137	3060	149	10620	-0.25808423362047
138	13429	138	13429	4.6057778135178
138	13429	139	11382	0.24061763350986
138	13429	140	12918	-0.21179729258808
138	13429	142	11385	-0.1974911898873
138	13429	143	12921	0.034767276793464
138	13429	148	9852	-0.042359458517615
138	13429	150	12540	-0.33811265980244
139	11382	139	11382	3.7785332314744
139	11382	144	7290	0.064124814790118
139	11382	145	10874	0.034767276793464
139	11382	148	9852	-0.038370113646637
139	11382	149	10620	-0.033604979581423
140	12918	140	12918	4.747103051747
140	12918	145	10874	-0.1974911898873
140	12918	146	12666	-0.17353536835799
140	12918	147	6780	-0.2180243702864
140	12918	148	9852	0.29115435647943
140	12918	150	12540	0.14827220985448
141	2040	141	2040	4.2016364440513
141	2040	148	9852	-0.27626266714512
142	11385	142	11385	4.3198584697037
142	11385	144	7290	0.18341441839894
142	11385	145	10874	-0.21179729258808
142	11385	148	9852	0.33113911968101
142	11385	149	10620	-0.15467487302535
143	12921	143	12921	4.0595150979052
143	12921	145	10874	0.24061763350986
143	12921	146	12666	-0.34445559419975
143	12921	147	6780	0.0063246351172048
143	12921	148	9852	-0.2180243702864
143	12921	150	12540	0.13766824018225
144	7290	144	7290	3.8461742591774
144	7290	147	6780	-0.047962642058296
145	10874	145	10874	3.8237344698645
145	10874	147	6780	0.24061763350986
145	10874	148	9852	-0.1974911898873
145	10874	149	10620	0.067829418886089
146	12666	146	12666	4.6327771299908
146	12666	149	10620	-0.014108801415303
146	12666	150	12540	-0.13091326784816
147	6780	147	6780	3.9449640143139
148	9852	148	9852	5.1160870089663
148	9852	149	10620	-0.38973151477064
148	9852	150	12540	0.27558179693643
149	10620	149	10620	4.6885046841703
149	10620	150	12540	-0.23599415173966
150	12540	150	12540	5.1007116722287


==> projectorsRefWfsAndOptimCode/8elProjectors/8elP9.txt <==
i	state_i	j	state_j	H[i][j]
0	7815	0	7815	2.7034729975906
0	7815	3	7563	0.0073597589258968
0	7815	5	7053	-0.013886673109997
0	7815	7	6030	0.015138165800901
0	7815	8	15375	-0.094300008438247
0	7815	9	7059	-0.086052565902793
0	7815	11	6037	-0.10090557782093
0	7815	12	3990	0.29705797779768
0	7815	13	14871	-0.094300008438247
0	7815	24	6051	0.12217194570136
0	7815	25	4005	-0.071266968325792
0	7815	39	7731	0.27180155259037
0	7815	48	7350	-0.10330048358911
0	7815	65	4035	0.06170615091156
0	7815	69	7755	-0.24811973586446
0	7815	78	7374	0.094300008438247
0	7815	87	7381	-0.13233052579438
0	7815	92	6870	0.094300008438247
0	7815	108	7395	-0.12619357798839
0	7815	113	6885	0.23810684341025
0	7815	117	5862	-0.25956547297701
1	11655	1	11655	3.3502967620615
1	11655	3	7563	-0.3179815678466
1	11655	4	11147	-0.084333682073351
1	11655	6	10125	-0.098890007870196
1	11655	8	15375	-0.23810684341025
1	11655	10	10131	-0.025210084033613
1	11655	12	3990	-0.027310924369748
1	11655	25	4005	0.29705797779768
1	11655	27	14631	-0.17544714777597
1	11655	40	11571	0.27180155259037
1	11655	45	11445	-0.19219272097368
1	11655	65	4035	-0.17135797436041
1	11655	66	11847	-0.12831406123456
1	11655	70	11595	-0.24811973586446
1	11655	75	11469	0.17544714777597
1	11655	84	11475	-0.13590077629519
1	11655	94	10710	0.094300008438247
1	11655	115	10725	0.23810684341025
1	11655	119	9702	-0.25956547297701
2	13191	2	13191	3.3413057530705
2	13191	4	11147	0.045479144406821
2	13191	5	7053	-0.13388697593541
2	13191	6	10125	-0.10407239819005
2	13191	7	6030	-0.19327731092437
2	13191	9	7059	-0.16852615912337
2	13191	10	10131	-0.098890007870196
2	13191	11	6037	0.29112430052628
2	13191	13	14871	-0.12619357798839
2	13191	24	6051	-0.015138165800901
2	13191	26	13863	-0.011335565448914
2	13191	27	14631	0.13590077629519
2	13191	41	13107	0.27180155259037
2	13191	46	12981	-0.19219272097368
2	13191	51	12726	0.10330048358911
2	13191	67	13639	-0.1092683354398
2	13191	68	14535	-0.27180155259037
2	13191	71	13131	-0.24811973586446
2	13191	76	13005	0.17544714777597
2	13191	81	12750	-0.094300008438247
2	13191	85	13011	-0.13590077629519
2	13191	90	12757	0.13233052579438
2	13191	111	12771	0.12619357798839
3	7563	3	7563	2.6394634776988
3	7563	5	7053	-0.1545938730629
3	7563	7	6030	0.16852615912337
3	7563	8	15375	0.25956547297701
3	7563	9	7059	-0.017570664629488
3	7563	14	3993	0.014705882352941
3	7563	16	14619	-0.094300008438247
3	7563	24	6051	-0.086052565902793
3	7563	53	7353	-0.19219272097368
3	7563	65	4035	0.15719157829495
3	7563	69	7755	-0.12831406123456
3	7563	82	7507	-0.1092683354398
3	7563	101	6618	0.094300008438247
3	7563	108	7395	-0.011335565448914
3	7563	122	6633	0.23810684341025
3	7563	125	5610	-0.25956547297701
4	11147	4	11147	2.7683639889522
4	11147	5	7053	-0.15699639549064
4	11147	6	10125	0.045479144406821
4	11147	9	7059	-0.20636659277812
4	11147	10	10131	-0.084333682073351
4	11147	14	3993	0.29112430052628
4	11147	16	14619	0.13233052579438
4	11147	28	11819	-0.011335565448914
4	11147	30	14507	-0.19219272097368
4	11147	55	10937	-0.19219272097368
4	11147	60	10682	0.10330048358911
4	11147	65	4035	0.17040160573598
4	11147	70	11595	-0.1092683354398
4	11147	83	11091	-0.1092683354398
4	11147	98	10713	0.13233052579438
4	11147	110	10979	-0.011335565448914
4	11147	126	9194	-0.25956547297701
5	7053	5	7053	3.0681377446083
5	7053	7	6030	-0.3179815678466
5	7053	11	6037	-0.084333682073351
5	7053	14	3993	-0.098890007870196
5	7053	19	14493	-0.10330048358911
5	7053	25	4005	0.013886673109997
5	7053	31	7725	-0.011335565448914
5	7053	52	6969	-0.27180155259037
5	7053	63	6588	0.10330048358911
5	7053	73	7501	-0.1092683354398
5	7053	86	6997	-0.1092683354398
5	7053	96	6873	0.13590077629519
5	7053	113	6885	-0.011335565448914
5	7053	122	6633	-0.12619357798839
5	7053	128	5100	-0.25956547297701
6	10125	6	10125	3.0261797026503
6	10125	7	6030	0.16176470588235
6	10125	11	6037	-0.20636659277812
6	10125	14	3993	-0.16852615912337
6	10125	17	11805	0.12619357798839
6	10125	18	13597	0.13233052579438
6	10125	25	4005	0.21193432121262
6	10125	32	11565	-0.13590077629519
6	10125	33	13101	0.17544714777597
6	10125	34	13485	-0.19219272097368
6	10125	54	10041	-0.27180155259037
6	10125	64	9660	0.10330048358911
6	10125	74	11085	-0.24811973586446
6	10125	75	11469	0.27180155259037
6	10125	88	10069	-0.1092683354398
6	10125	97	9945	0.13590077629519
6	10125	105	9180	-0.094300008438247
6	10125	114	9957	-0.011335565448914
6	10125	123	9705	-0.12619357798839
7	6030	7	6030	3.170814479638
7	6030	12	3990	-0.1545938730629
7	6030	20	7710	0.12619357798839
7	6030	22	13086	0.094300008438247
7	6030	23	13470	-0.10330048358911
7	6030	35	7470	-0.13590077629519
7	6030	57	5946	-0.27180155259037
7	6030	62	5820	0.19219272097368
7	6030	77	6990	-0.24811973586446
7	6030	78	7374	0.27180155259037
7	6030	91	5974	-0.1092683354398
7	6030	100	5850	0.13590077629519
7	6030	104	5596	-0.13233052579438
7	6030	117	5862	-0.011335565448914
7	6030	125	5610	-0.12619357798839
7	6030	128	5100	0.23810684341025
8	15375	8	15375	3.4472292413469
8	15375	13	14871	-0.017570664629488
8	15375	15	13851	0.025210084033613
8	15375	16	14619	-0.086052565902793
8	15375	17	11805	-0.014705882352941
8	15375	18	13597	-0.10090557782093
8	15375	19	14493	0.15719157829495
8	15375	20	7710	-0.027310924369748
8	15375	21	11550	0.29705797779768
8	15375	23	13470	-0.17135797436041
8	15375	26	13863	-0.086052565902793
8	15375	27	14631	-0.085150143973673
8	15375	28	11819	-0.10090557782093
8	15375	29	13611	0.12217194570136
8	15375	30	14507	0.052623182311568
8	15375	31	7725	0.29705797779768
8	15375	32	11565	-0.071266968325792
8	15375	34	13485	0.06170615091156
8	15375	35	7470	-0.13235294117647
8	15375	37	11438	-0.18165798961081
8	15375	66	11847	0.15719157829495
8	15375	67	13639	0.052623182311568
8	15375	68	14535	0.14597167538344
8	15375	69	7755	-0.17135797436041
8	15375	70	11595	0.06170615091156
8	15375	72	13515	-0.20943762120233
8	15375	73	7501	-0.18165798961081
8	15375	75	11469	0.12217194570136
8	15375	78	7374	0.22689075630252
8	15375	106	14430	-0.094300008438247
8	15375	129	14445	-0.23810684341025
8	15375	130	13422	0.25956547297701
9	7059	9	7059	2.6373626373626
9	7059	11	6037	0.045479144406821
9	7059	12	3990	-0.13388697593541
9	7059	13	14871	0.25956547297701
9	7059	14	3993	-0.10407239819005
9	7059	16	14619	-0.094300008438247
9	7059	24	6051	0.0073597589258968
9	7059	39	7731	-0.011335565448914
9	7059	65	4035	-0.23912335170165
9	7059	82	7507	-0.1092683354398
9	7059	96	6873	-0.17544714777597
9	7059	101	6618	0.094300008438247
9	7059	107	7011	-0.12831406123456
9	7059	135	5106	-0.25956547297701
10	10131	10	10131	3.0330698713052
10	10131	11	6037	-0.15699639549064
10	10131	12	3990	0.27731092436975
10	10131	14	3993	-0.13388697593541
10	10131	15	13851	0.23810684341025
10	10131	24	6051	-0.054721206436416
10	10131	40	11571	-0.13590077629519
10	10131	41	13107	0.17544714777597
10	10131	42	13491	-0.19219272097368
10	10131	65	4035	0.077387472291797
10	10131	83	11091	-0.24811973586446
10	10131	84	11475	0.27180155259037
10	10131	97	9945	-0.17544714777597
10	10131	102	9690	0.094300008438247
10	10131	109	10083	-0.12831406123456
10	10131	133	9201	-0.23810684341025
11	6037	11	6037	2.9928306987131
11	6037	12	3990	-0.15699639549064
11	6037	14	3993	0.045479144406821
11	6037	18	13597	-0.094300008438247
11	6037	25	4005	-0.29740591357747
11	6037	43	7477	-0.13590077629519
11	6037	86	6997	-0.24811973586446
11	6037	87	7381	0.27180155259037
11	6037	95	5977	-0.24811973586446
11	6037	104	5596	0.094300008438247
11	6037	112	5989	-0.12831406123456
11	6037	132	5617	-0.12619357798839
12	3990	12	3990	3.0855908797085
12	3990	20	7710	-0.23810684341025
12	3990	21	11550	-0.094300008438247
12	3990	47	6966	-0.17544714777597
12	3990	48	7350	0.19219272097368
12	3990	99	3930	-0.24811973586446
12	3990	103	3804	0.17544714777597
12	3990	116	3942	-0.12831406123456
12	3990	134	3570	-0.12619357798839
12	3990	137	3060	0.23810684341025
13	14871	13	14871	3.1721660692249
13	14871	15	13851	-0.17840982546865
13	14871	16	14619	0.0073597589258968
13	14871	17	11805	0.10407239819005
13	14871	19	14493	-0.23912335170165
13	14871	20	7710	0.19327731092437
13	14871	22	13086	-0.015138165800901
13	14871	26	13863	0.0073597589258968
13	14871	27	14631	0.012032085561497
13	14871	39	7731	-0.015138165800901
13	14871	41	13107	0.12217194570136
13	14871	44	11061	-0.071266968325792
13	14871	46	12981	0.06170615091156
13	14871	47	6966	-0.13235294117647
13	14871	50	10934	-0.18165798961081
13	14871	66	11847	-0.23912335170165
13	14871	68	14535	-0.020626432391138
13	14871	83	11091	0.06170615091156
13	14871	85	13011	-0.20943762120233
13	14871	86	6997	-0.18165798961081
13	14871	89	10965	0.12217194570136
13	14871	92	6870	0.22689075630252
13	14871	106	14430	-0.094300008438247
13	14871	136	14451	-0.12619357798839
13	14871	140	12918	0.25956547297701
14	3993	14	3993	2.531145325263
14	3993	17	11805	-0.25956547297701
14	3993	52	6969	-0.17544714777597
14	3993	53	7353	0.19219272097368
14	3993	120	3945	-0.12831406123456
14	3993	131	3825	0.011335565448914
14	3993	141	2040	0.25956547297701
15	13851	15	13851	3.3209878356937
15	13851	17	11805	-0.14932126696833
15	13851	18	13597	-0.29740591357747
15	13851	20	7710	-0.27731092436975
15	13851	22	13086	0.21193432121262
15	13851	23	13470	-0.077387472291797
15	13851	28	11819	-0.29740591357747
15	13851	29	13611	0.012032085561497
15	13851	39	7731	0.21193432121262
15	13851	41	13107	-0.085150143973673
15	13851	42	13491	-0.11442402843808
15	13851	54	10041	-0.071266968325792
15	13851	57	5946	-0.13235294117647
15	13851	59	9914	-0.18165798961081
15	13851	69	7755	-0.077387472291797
15	13851	71	13131	-0.11442402843808
15	13851	72	13515	-0.020626432391138
15	13851	85	13011	0.14597167538344
15	13851	95	5977	-0.18165798961081
15	13851	97	9945	0.12217194570136
15	13851	100	5850	0.22689075630252
15	13851	143	12921	0.23810684341025
16	14619	16	14619	2.8837339131457
16	14619	18	13597	0.045479144406821
16	14619	19	14493	-0.14398101879364
16	14619	21	11550	-0.13388697593541
16	14619	22	13086	-0.16852615912337
16	14619	29	13611	0.0073597589258968
16	14619	30	14507	-0.11675621182373
16	14619	40	11571	-0.013886673109997
16	14619	41	13107	-0.086052565902793
16	14619	52	6969	-0.29705797779768
16	14619	56	12729	0.06170615091156
16	14619	60	10682	-0.18165798961081
16	14619	70	11595	-0.23912335170165
16	14619	71	13131	-0.083309523617949
16	14619	82	7507	0.17040160573598
16	14619	83	11091	0.15719157829495
16	14619	98	10713	0.12217194570136
16	14619	101	6618	0.22689075630252
16	14619	136	14451	-0.011335565448914
16	14619	146	12666	0.25956547297701
17	11805	17	11805	2.33763295528
17	11805	20	7710	0.16176470588235
17	11805	21	11550	-0.054721206436416
17	11805	31	7725	-0.054721206436416
17	11805	32	11565	0.012032085561497
17	11805	44	11061	-0.085150143973673
17	11805	45	11445	-0.11442402843808
17	11805	54	10041	0.12217194570136
17	11805	55	10937	0.052623182311568
17	11805	61	3900	-0.13235294117647
17	11805	74	11085	-0.11442402843808
17	11805	75	11469	-0.020626432391138
17	11805	88	10069	0.052623182311568
17	11805	89	10965	0.14597167538344
17	11805	97	9945	-0.20943762120233
17	11805	103	3804	0.22689075630252
17	11805	142	11385	0.12619357798839
17	11805	148	9852	-0.25956547297701
18	13597	18	13597	2.910912616795
18	13597	21	11550	-0.15699639549064
18	13597	22	13086	-0.20636659277812
18	13597	32	11565	-0.29740591357747
18	13597	33	13101	-0.18711299498637
18	13597	34	13485	-0.11675621182373
18	13597	43	7477	0.21193432121262
18	13597	54	10041	-0.10090557782093
18	13597	56	12729	0.052623182311568
18	13597	64	9660	-0.18165798961081
18	13597	73	7501	-0.077387472291797
18	13597	88	10069	0.15719157829495
18	13597	90	12757	0.14597167538344
18	13597	95	5977	-0.17135797436041
18	13597	104	5596	0.22689075630252
18	13597	138	13429	-0.011335565448914
19	14493	19	14493	3.1294440853264
19	14493	23	13470	-0.3179815678466
19	14493	34	13485	0.0073597589258968
19	14493	45	11445	-0.013886673109997
19	14493	46	12981	-0.086052565902793
19	14493	53	7353	0.015138165800901
19	14493	55	10937	-0.10090557782093
19	14493	56	12729	0.12217194570136
19	14493	63	6588	0.13235294117647
19	14493	75	11469	-0.23912335170165
19	14493	76	13005	-0.083309523617949
19	14493	87	7381	0.17040160573598
19	14493	89	10965	0.15719157829495
19	14493	90	12757	0.052623182311568
19	14493	96	6873	-0.17135797436041
19	14493	98	10713	0.06170615091156
19	14493	129	14445	-0.12831406123456
19	14493	150	12540	0.25956547297701
20	7710	20	7710	2.3473291414468
20	7710	35	7470	0.012032085561497
20	7710	47	6966	-0.085150143973673
20	7710	48	7350	-0.11442402843808
20	7710	57	5946	0.12217194570136
20	7710	58	6842	0.052623182311568
20	7710	61	3900	-0.071266968325792
20	7710	62	5820	0.06170615091156
20	7710	77	6990	-0.11442402843808
20	7710	78	7374	-0.020626432391138
20	7710	91	5974	0.052623182311568
20	7710	92	6870	0.14597167538344
20	7710	99	3930	0.06170615091156
20	7710	100	5850	-0.20943762120233
20	7710	103	3804	0.12217194570136
20	7710	144	7290	0.12619357798839
20	7710	147	6780	-0.23810684341025
21	11550	21	11550	2.6523476523477
21	11550	35	7470	-0.054721206436416
21	11550	36	11054	-0.18711299498637
21	11550	37	11438	-0.11675621182373
21	11550	49	10038	0.086052565902793
21	11550	60	10682	0.052623182311568
21	11550	61	3900	0.29705797779768
21	11550	64	9660	0.06170615091156
21	11550	79	10062	0.083309523617949
21	11550	94	10710	0.14597167538344
21	11550	99	3930	-0.17135797436041
21	11550	102	9690	-0.20943762120233
21	11550	139	11382	-0.011335565448914
21	11550	149	10620	-0.23810684341025
22	13086	22	13086	3.2260386672151
22	13086	23	13470	-0.33120204012036
22	13086	36	11054	-0.29740591357747
22	13086	38	12974	-0.11675621182373
22	13086	47	6966	0.21193432121262
22	13086	49	10038	0.013886673109997
22	13086	51	12726	0.11442402843808
22	13086	57	5946	-0.015138165800901
22	13086	77	6990	-0.077387472291797
22	13086	79	10062	0.23912335170165
22	13086	81	12750	0.020626432391138
22	13086	91	5974	-0.17040160573598
22	13086	105	9180	-0.12217194570136
22	13086	106	14430	0.27180155259037
22	13086	140	12918	-0.011335565448914
22	13086	146	12666	-0.12619357798839
23	13470	23	13470	3.1333372509843
23	13470	37	11438	-0.29740591357747
23	13470	38	12974	-0.18711299498637
23	13470	48	7350	0.21193432121262
23	13470	51	12726	0.085150143973673
23	13470	59	9914	-0.10090557782093
23	13470	62	5820	0.29705797779768
23	13470	64	9660	-0.071266968325792
23	13470	78	7374	-0.077387472291797
23	13470	81	12750	0.11442402843808
23	13470	93	9942	0.15719157829495
23	13470	100	5850	-0.17135797436041
23	13470	102	9690	0.06170615091156
23	13470	104	5596	-0.18165798961081
23	13470	106	14430	-0.24811973586446
23	13470	130	13422	-0.12831406123456
23	13470	150	12540	-0.23810684341025
24	6051	24	6051	2.7519539284245
24	6051	25	4005	-0.14932126696833
24	6051	26	13863	0.25956547297701
24	6051	29	13611	-0.094300008438247
24	6051	39	7731	-0.12619357798839
24	6051	41	13107	-0.094300008438247
24	6051	42	13491	0.10330048358911
24	6051	65	4035	-0.14398101879364
24	6051	107	7011	-0.24811973586446
24	6051	108	7395	0.27180155259037
24	6051	121	5865	-0.17544714777597
24	6051	125	5610	0.094300008438247
24	6051	132	5617	-0.13233052579438
24	6051	135	5106	0.094300008438247
25	4005	25	4005	2.9555738379268
25	4005	31	7725	-0.23810684341025
25	4005	32	11565	-0.094300008438247
25	4005	43	7477	0.13233052579438
25	4005	44	11061	-0.094300008438247
25	4005	45	11445	0.10330048358911
25	4005	120	3945	-0.24811973586446
25	4005	127	3564	0.094300008438247
25	4005	131	3825	-0.13590077629519
25	4005	137	3060	0.094300008438247
26	13863	26	13863	2.8837339131457
26	13863	28	11819	0.045479144406821
26	13863	29	13611	0.0073597589258968
26	13863	31	7725	-0.13388697593541
26	13863	33	13101	-0.013886673109997
26	13863	34	13485	-0.23912335170165
26	13863	38	12974	0.17040160573598
26	13863	39	7731	-0.16852615912337
26	13863	41	13107	-0.086052565902793
26	13863	42	13491	-0.083309523617949
26	13863	46	12981	0.15719157829495
26	13863	49	10038	-0.29705797779768
26	13863	66	11847	-0.14398101879364
26	13863	67	13639	-0.11675621182373
26	13863	109	10083	0.06170615091156
26	13863	112	5989	-0.18165798961081
26	13863	114	9957	0.12217194570136
26	13863	117	5862	0.22689075630252
26	13863	130	13422	-0.094300008438247
26	13863	138	13429	0.13233052579438
26	13863	140	12918	-0.094300008438247
27	14631	27	14631	3.2405976376565
27	14631	29	13611	-0.17840982546865
27	14631	30	14507	-0.24557485078732
27	14631	32	11565	0.10407239819005
27	14631	33	13101	0.098890007870196
27	14631	35	7470	0.19327731092437
27	14631	36	11054	-0.29112430052628
27	14631	40	11571	0.098890007870196
27	14631	41	13107	0.025210084033613
27	14631	43	7477	-0.29112430052628
27	14631	44	11061	-0.014705882352941
27	14631	47	6966	-0.027310924369748
27	14631	51	12726	0.17135797436041
27	14631	67	13639	-0.24557485078732
27	14631	68	14535	-0.099958864664747
27	14631	107	7011	0.17135797436041
27	14631	111	12771	-0.20943762120233
27	14631	115	10725	0.12217194570136
27	14631	118	6630	0.22689075630252
27	14631	129	14445	-0.17544714777597
27	14631	136	14451	0.13590077629519
28	11819	28	11819	2.910912616795
28	11819	31	7725	-0.15699639549064
28	11819	32	11565	-0.29740591357747
28	11819	36	11054	0.21193432121262
28	11819	37	11438	-0.077387472291797
28	11819	39	7731	-0.20636659277812
28	11819	40	11571	-0.18711299498637
28	11819	54	10041	-0.10090557782093
28	11819	55	10937	0.15719157829495
28	11819	59	9914	-0.17135797436041
28	11819	70	11595	-0.11675621182373
28	11819	109	10083	0.052623182311568
28	11819	110	10979	0.14597167538344
28	11819	120	3945	-0.18165798961081
28	11819	124	3818	0.22689075630252
28	11819	142	11385	0.13233052579438
28	11819	145	10874	-0.094300008438247
29	13611	29	13611	2.5769965328789
29	13611	32	11565	-0.14932126696833
29	13611	33	13101	-0.1545938730629
29	13611	34	13485	-0.14398101879364
29	13611	35	7470	-0.27731092436975
29	13611	40	11571	-0.1545938730629
29	13611	41	13107	-0.017570664629488
29	13611	42	13491	-0.0074834280202122
29	13611	54	10041	-0.014705882352941
29	13611	56	12729	0.15719157829495
29	13611	57	5946	-0.027310924369748
29	13611	70	11595	-0.14398101879364
29	13611	71	13131	-0.0074834280202122
29	13611	72	13515	-0.099958864664747
29	13611	109	10083	0.15719157829495
29	13611	111	12771	0.14597167538344
29	13611	123	9705	0.12217194570136
29	13611	125	5610	0.22689075630252
29	13611	146	12666	-0.094300008438247
30	14507	30	14507	2.8654874537227
30	14507	34	13485	0.045479144406821
30	14507	37	11438	-0.13388697593541
30	14507	38	12974	-0.16852615912337
30	14507	42	13491	-0.084333682073351
30	14507	53	7353	-0.29112430052628
30	14507	55	10937	-0.014705882352941
30	14507	56	12729	-0.10090557782093
30	14507	58	6842	-0.027310924369748
30	14507	60	10682	0.29705797779768
30	14507	72	13515	-0.24557485078732
30	14507	108	7395	0.17040160573598
30	14507	110	10979	0.15719157829495
30	14507	111	12771	0.052623182311568
30	14507	122	6633	0.18165798961081
30	14507	136	14451	-0.1092683354398
31	7725	31	7725	2.6523476523477
31	7725	35	7470	-0.054721206436416
31	7725	43	7477	-0.18711299498637
31	7725	52	6969	0.086052565902793
31	7725	53	7353	0.083309523617949
31	7725	61	3900	0.29705797779768
31	7725	62	5820	-0.17135797436041
31	7725	73	7501	-0.11675621182373
31	7725	112	5989	0.052623182311568
31	7725	113	6885	0.14597167538344
31	7725	120	3945	0.06170615091156
31	7725	121	5865	-0.20943762120233
31	7725	147	6780	-0.094300008438247
32	11565	32	11565	2.4162014456132
32	11565	35	7470	0.16176470588235
32	11565	36	11054	-0.20636659277812
32	11565	43	7477	-0.20636659277812
32	11565	44	11061	-0.017570664629488
32	11565	45	11445	-0.0074834280202122
32	11565	54	10041	0.025210084033613
32	11565	61	3900	-0.027310924369748
32	11565	64	9660	-0.17135797436041
32	11565	74	11085	-0.0074834280202122
32	11565	75	11469	-0.099958864664747
32	11565	115	10725	0.14597167538344
32	11565	120	3945	-0.17135797436041
32	11565	123	9705	-0.20943762120233
32	11565	127	3564	0.22689075630252
32	11565	142	11385	-0.13590077629519
32	11565	149	10620	-0.094300008438247
33	13101	33	13101	2.9159957689369
33	13101	34	13485	-0.33120204012036
33	13101	36	11054	-0.15699639549064
33	13101	44	11061	-0.1545938730629
33	13101	46	12981	-0.0074834280202122
33	13101	52	6969	0.16852615912337
33	13101	54	10041	0.098890007870196
33	13101	56	12729	-0.083309523617949
33	13101	74	11085	-0.14398101879364
33	13101	76	13005	-0.099958864664747
33	13101	112	5989	-0.17040160573598
33	13101	128	5100	0.22689075630252
33	13101	129	14445	0.27180155259037
33	13101	143	12921	-0.13590077629519
34	13485	34	13485	2.7887994358583
34	13485	37	11438	-0.15699639549064
34	13485	38	12974	-0.20636659277812
34	13485	45	11445	-0.1545938730629
34	13485	46	12981	-0.017570664629488
34	13485	53	7353	0.16852615912337
34	13485	56	12729	-0.086052565902793
34	13485	62	5820	-0.027310924369748
34	13485	64	9660	0.29705797779768
34	13485	75	11469	-0.14398101879364
34	13485	76	13005	-0.0074834280202122
34	13485	114	9957	0.15719157829495
34	13485	121	5865	-0.17135797436041
34	13485	123	9705	0.06170615091156
34	13485	129	14445	-0.24811973586446
34	13485	138	13429	-0.1092683354398
34	13485	150	12540	-0.094300008438247
35	7470	35	7470	2.109155550332
35	7470	47	6966	-0.017570664629488
35	7470	48	7350	-0.0074834280202122
35	7470	57	5946	0.025210084033613
35	7470	61	3900	-0.014705882352941
35	7470	63	6588	-0.15719157829495
35	7470	77	6990	-0.0074834280202122
35	7470	78	7374	-0.099958864664747
35	7470	116	3942	-0.15719157829495
35	7470	118	6630	0.14597167538344
35	7470	125	5610	-0.20943762120233
35	7470	127	3564	0.12217194570136
35	7470	144	7290	-0.13590077629519
36	11054	36	11054	3.184256919551
36	11054	37	11438	-0.33120204012036
36	11054	47	6966	-0.20636659277812
36	11054	49	10038	-0.084333682073351
36	11054	50	10934	-0.0074834280202122
36	11054	60	10682	-0.083309523617949
36	11054	61	3900	-0.29112430052628
36	11054	79	10062	-0.24557485078732
36	11054	80	10958	-0.099958864664747
36	11054	116	3942	-0.17040160573598
36	11054	126	9194	-0.20943762120233
36	11054	145	10874	-0.13590077629519
36	11054	149	10620	0.13233052579438
37	11438	37	11438	2.8397044132338
37	11438	48	7350	-0.20636659277812
37	11438	50	10934	-0.017570664629488
37	11438	59	9914	0.025210084033613
37	11438	60	10682	-0.086052565902793
37	11438	64	9660	-0.10090557782093
37	11438	80	10958	-0.0074834280202122
37	11438	119	9702	-0.052623182311568
37	11438	124	3818	-0.17135797436041
37	11438	127	3564	-0.18165798961081
37	11438	139	11382	-0.1092683354398
38	12974	38	12974	2.7685843568197
38	12974	50	10934	-0.1545938730629
38	12974	51	12726	-0.18711299498637
38	12974	58	6842	0.16852615912337
38	12974	59	9914	0.098890007870196
38	12974	62	5820	-0.29112430052628
38	12974	80	10958	-0.14398101879364
38	12974	81	12750	-0.11675621182373
38	12974	117	5862	-0.17040160573598
38	12974	126	9194	0.06170615091156
38	12974	128	5100	-0.18165798961081
38	12974	130	13422	-0.1092683354398
38	12974	140	12918	-0.1092683354398
38	12974	150	12540	0.13233052579438
39	7731	39	7731	3.2260386672151
39	7731	43	7477	-0.29740591357747
39	7731	47	6966	0.21193432121262
39	7731	48	7350	-0.077387472291797
39	7731	52	6969	0.013886673109997
39	7731	53	7353	0.23912335170165
39	7731	57	5946	-0.015138165800901
39	7731	58	6842	-0.17040160573598
39	7731	69	7755	-0.33120204012036
39	7731	82	7507	-0.11675621182373
39	7731	107	7011	0.11442402843808
39	7731	108	7395	0.020626432391138
39	7731	131	3825	-0.12217194570136
39	7731	144	7290	0.094300008438247
40	11571	40	11571	2.9159957689369
40	11571	43	7477	-0.15699639549064
40	11571	44	11061	-0.1545938730629
40	11571	45	11445	-0.14398101879364
40	11571	49	10038	0.16852615912337
40	11571	54	10041	0.098890007870196
40	11571	60	10682	-0.17040160573598
40	11571	70	11595	-0.33120204012036
40	11571	83	11091	-0.0074834280202122
40	11571	84	11475	-0.099958864664747
40	11571	109	10083	-0.083309523617949
40	11571	134	3570	0.22689075630252
40	11571	142	11385	0.17544714777597
41	13107	41	13107	3.3217958512076
41	13107	42	13491	-0.33120204012036
41	13107	44	11061	-0.14932126696833
41	13107	46	12981	-0.14398101879364
41	13107	47	6966	-0.27731092436975
41	13107	49	10038	0.13388697593541
41	13107	51	12726	0.077387472291797
41	13107	52	6969	0.13388697593541
41	13107	54	10041	0.10407239819005
41	13107	56	12729	-0.23912335170165
41	13107	57	5946	0.19327731092437
41	13107	71	13131	-0.33120204012036
41	13107	83	11091	-0.14398101879364
41	13107	85	13011	-0.099958864664747
41	13107	107	7011	0.077387472291797
41	13107	109	10083	-0.23912335170165
41	13107	111	12771	-0.020626432391138
41	13107	133	9201	0.12217194570136
41	13107	135	5106	0.22689075630252
41	13107	136	14451	0.27180155259037
41	13107	143	12921	0.17544714777597
41	13107	146	12666	-0.094300008438247
42	13491	42	13491	3.1767644120585
42	13491	45	11445	-0.14932126696833
42	13491	46	12981	-0.1545938730629
42	13491	48	7350	-0.27731092436975
42	13491	51	12726	-0.21193432121262
42	13491	53	7353	0.13388697593541
42	13491	56	12729	-0.013886673109997
42	13491	59	9914	0.29112430052628
42	13491	72	13515	-0.33120204012036
42	13491	84	11475	-0.14398101879364
42	13491	85	13011	-0.0074834280202122
42	13491	108	7395	0.077387472291797
42	13491	111	12771	-0.11442402843808
42	13491	132	5617	0.18165798961081
42	13491	136	14451	-0.24811973586446
43	7477	43	7477	3.184256919551
43	7477	47	6966	-0.20636659277812
43	7477	52	6969	-0.084333682073351
43	7477	53	7353	-0.24557485078732
43	7477	61	3900	-0.29112430052628
43	7477	63	6588	-0.17040160573598
43	7477	73	7501	-0.33120204012036
43	7477	86	6997	-0.0074834280202122
43	7477	87	7381	-0.099958864664747
43	7477	112	5989	-0.083309523617949
43	7477	132	5617	-0.20943762120233
44	11061	44	11061	3.2514985014985
44	11061	45	11445	-0.33120204012036
44	11061	47	6966	0.16176470588235
44	11061	49	10038	-0.3179815678466
44	11061	52	6969	-0.3179815678466
44	11061	54	10041	-0.17840982546865
44	11061	55	10937	-0.24557485078732
44	11061	61	3900	0.19327731092437
44	11061	74	11085	-0.33120204012036
44	11061	88	10069	-0.24557485078732
44	11061	89	10965	-0.099958864664747
44	11061	115	10725	-0.020626432391138
44	11061	133	9201	-0.20943762120233
44	11061	137	3060	0.22689075630252
44	11061	149	10620	-0.094300008438247
45	11445	45	11445	3.0612181935711
45	11445	48	7350	0.16176470588235
45	11445	50	10934	-0.20636659277812
45	11445	53	7353	-0.3179815678466
45	11445	55	10937	-0.084333682073351
45	11445	64	9660	0.015138165800901
45	11445	75	11469	-0.33120204012036
45	11445	89	10965	-0.0074834280202122
45	11445	114	9957	-0.083309523617949
45	11445	115	10725	-0.11442402843808
45	11445	131	3825	-0.17135797436041
45	11445	142	11385	-0.24811973586446
46	12981	46	12981	2.6711523770347
46	12981	50	10934	-0.15699639549064
46	12981	51	12726	-0.054721206436416
46	12981	55	10937	0.045479144406821
46	12981	56	12729	0.0073597589258968
46	12981	62	5820	0.19327731092437
46	12981	76	13005	-0.33120204012036
46	12981	89	10965	-0.14398101879364
46	12981	90	12757	-0.11675621182373
46	12981	113	6885	0.077387472291797
46	12981	114	9957	-0.23912335170165
46	12981	133	9201	0.06170615091156
46	12981	138	13429	-0.1092683354398
46	12981	143	12921	-0.24811973586446
46	12981	150	12540	-0.094300008438247
47	6966	47	6966	3.1755450431921
47	6966	48	7350	-0.33120204012036
47	6966	57	5946	-0.17840982546865
47	6966	58	6842	-0.24557485078732
47	6966	61	3900	0.10407239819005
47	6966	63	6588	0.23912335170165
47	6966	77	6990	-0.33120204012036
47	6966	91	5974	-0.24557485078732
47	6966	92	6870	-0.099958864664747
47	6966	116	3942	0.23912335170165
47	6966	118	6630	-0.020626432391138
47	6966	135	5106	-0.20943762120233
47	6966	137	3060	0.12217194570136
47	6966	147	6780	-0.17544714777597
48	7350	48	7350	2.7679085620262
48	7350	58	6842	-0.084333682073351
48	7350	62	5820	-0.098890007870196
48	7350	63	6588	0.013886673109997
48	7350	78	7374	-0.33120204012036
48	7350	92	6870	-0.0074834280202122
48	7350	117	5862	-0.083309523617949
48	7350	118	6630	-0.11442402843808
48	7350	134	3570	-0.06170615091156
48	7350	144	7290	-0.24811973586446
49	10038	49	10038	3.2997884468473
49	10038	57	5946	-0.3179815678466
49	10038	59	9914	-0.24557485078732
49	10038	61	3900	0.13388697593541
49	10038	64	9660	0.23912335170165
49	10038	79	10062	-0.33120204012036
49	10038	93	9942	-0.099958864664747
49	10038	116	3942	-0.077387472291797
49	10038	119	9702	-0.020626432391138
49	10038	139	11382	-0.27180155259037
49	10038	148	9852	-0.17544714777597
50	10934	50	10934	2.882852441676
50	10934	58	6842	-0.3179815678466
50	10934	59	9914	-0.17840982546865
50	10934	60	10682	0.0073597589258968
50	10934	80	10958	-0.33120204012036
50	10934	93	9942	-0.24557485078732
50	10934	94	10710	-0.11675621182373
50	10934	137	3060	-0.18165798961081
50	10934	139	11382	-0.1092683354398
50	10934	145	10874	-0.24811973586446
51	12726	51	12726	2.9434536052183
51	12726	60	10682	0.045479144406821
51	12726	63	6588	-0.13388697593541
51	12726	64	9660	-0.10407239819005
51	12726	81	12750	-0.33120204012036
51	12726	94	10710	-0.14398101879364
51	12726	118	6630	0.077387472291797
51	12726	119	9702	-0.23912335170165
51	12726	135	5106	0.17135797436041
51	12726	140	12918	-0.12831406123456
51	12726	146	12666	-0.24811973586446
51	12726	150	12540	0.17544714777597
52	6969	52	6969	3.2997884468473
52	6969	53	7353	-0.33120204012036
52	6969	57	5946	-0.3179815678466
52	6969	61	3900	0.13388697593541
52	6969	63	6588	-0.077387472291797
52	6969	95	5977	-0.24557485078732
52	6969	96	6873	-0.099958864664747
52	6969	120	3945	0.23912335170165
52	6969	122	6633	-0.020626432391138
53	7353	53	7353	3.3922254216372
53	7353	58	6842	-0.20636659277812
53	7353	62	5820	-0.16852615912337
53	7353	63	6588	0.21193432121262
53	7353	96	6873	-0.0074834280202122
53	7353	121	5865	-0.083309523617949
53	7353	122	6633	-0.11442402843808
53	7353	131	3825	0.15719157829495
53	7353	132	5617	0.052623182311568
54	10041	54	10041	2.3140535934654
54	10041	57	5946	0.16176470588235
54	10041	61	3900	-0.27731092436975
54	10041	64	9660	-0.077387472291797
54	10041	97	9945	-0.099958864664747
54	10041	120	3945	-0.077387472291797
54	10041	123	9705	-0.020626432391138
54	10041	133	9201	0.14597167538344
54	10041	141	2040	0.22689075630252
54	10041	142	11385	-0.27180155259037
55	10937	55	10937	2.4327143444791
55	10937	58	6842	0.16176470588235
55	10937	59	9914	-0.3179815678466
55	10937	60	10682	-0.054721206436416
55	10937	97	9945	-0.24557485078732
55	10937	98	10713	-0.11675621182373
55	10937	131	3825	0.17040160573598
55	10937	133	9201	0.052623182311568
55	10937	142	11385	-0.1092683354398
56	12729	56	12729	2.7828054298643
56	12729	60	10682	-0.15699639549064
56	12729	63	6588	0.27731092436975
56	12729	64	9660	-0.13388697593541
56	12729	98	10713	-0.14398101879364
56	12729	122	6633	0.077387472291797
56	12729	123	9705	-0.23912335170165
56	12729	132	5617	0.17040160573598
56	12729	133	9201	0.15719157829495
56	12729	143	12921	-0.12831406123456
57	5946	57	5946	3.1139889522242
57	5946	61	3900	-0.14932126696833
57	5946	62	5820	-0.14398101879364
57	5946	99	3930	-0.14398101879364
57	5946	100	5850	-0.099958864664747
57	5946	125	5610	-0.020626432391138
57	5946	135	5106	0.14597167538344
57	5946	141	2040	0.12217194570136
57	5946	144	7290	-0.27180155259037
58	6842	58	6842	2.6928953399542
58	6842	62	5820	0.045479144406821
58	6842	63	6588	-0.29740591357747
58	6842	100	5850	-0.24557485078732
58	6842	101	6618	-0.11675621182373
58	6842	124	3818	0.23912335170165
58	6842	135	5106	0.052623182311568
58	6842	144	7290	-0.1092683354398
59	9914	59	9914	2.9842951166481
59	9914	62	5820	-0.15699639549064
59	9914	64	9660	-0.29740591357747
59	9914	102	9690	-0.11675621182373
59	9914	124	3818	-0.077387472291797
59	9914	126	9194	0.11442402843808
59	9914	141	2040	-0.18165798961081
59	9914	145	10874	-0.24811973586446
60	10682	60	10682	2.3805753070459
60	10682	63	6588	-0.15699639549064
60	10682	64	9660	0.045479144406821
60	10682	102	9690	-0.24557485078732
60	10682	126	9194	0.083309523617949
60	10682	134	3570	0.17040160573598
60	10682	145	10874	-0.12831406123456
61	3900	61	3900	2.7689663277899
61	3900	103	3804	-0.099958864664747
61	3900	127	3564	-0.020626432391138
61	3900	137	3060	0.14597167538344
61	3900	141	2040	-0.20943762120233
62	5820	62	5820	2.8251160604102
62	5820	103	3804	-0.14398101879364
62	5820	104	5596	-0.11675621182373
62	5820	128	5100	0.11442402843808
62	5820	141	2040	0.06170615091156
62	5820	147	6780	-0.24811973586446
63	6588	63	6588	3.0882352941176
63	6588	104	5596	-0.24557485078732
63	6588	127	3564	0.23912335170165
63	6588	128	5100	0.083309523617949
63	6588	137	3060	-0.15719157829495
63	6588	147	6780	-0.12831406123456
64	9660	64	9660	2.8423047540695
64	9660	105	9180	-0.0074834280202122
64	9660	127	3564	-0.077387472291797
64	9660	141	2040	-0.17135797436041
64	9660	148	9852	-0.12831406123456
64	9660	149	10620	-0.24811973586446
65	4035	65	4035	2.9080625257096
65	4035	66	11847	0.25956547297701
65	4035	69	7755	-0.23810684341025
65	4035	70	11595	-0.094300008438247
65	4035	82	7507	0.13233052579438
65	4035	83	11091	-0.094300008438247
65	4035	84	11475	0.10330048358911
65	4035	107	7011	0.17544714777597
65	4035	108	7395	-0.19219272097368
65	4035	131	3825	-0.19219272097368
65	4035	134	3570	0.10330048358911
66	11847	66	11847	3.1294440853264
66	11847	69	7755	-0.3179815678466
66	11847	70	11595	0.0073597589258968
66	11847	74	11085	-0.013886673109997
66	11847	75	11469	-0.23912335170165
66	11847	79	10062	0.015138165800901
66	11847	80	10958	0.17040160573598
66	11847	83	11091	-0.086052565902793
66	11847	84	11475	-0.083309523617949
66	11847	88	10069	-0.10090557782093
66	11847	89	10965	0.15719157829495
66	11847	93	9942	-0.17135797436041
66	11847	109	10083	0.12217194570136
66	11847	110	10979	0.052623182311568
66	11847	114	9957	0.06170615091156
66	11847	116	3942	0.13235294117647
66	11847	139	11382	-0.10330048358911
67	13639	67	13639	2.8654874537227
67	13639	70	11595	0.045479144406821
67	13639	71	13131	-0.084333682073351
67	13639	72	13515	-0.24557485078732
67	13639	73	7501	-0.13388697593541
67	13639	79	10062	-0.29112430052628
67	13639	81	12750	0.17040160573598
67	13639	82	7507	-0.16852615912337
67	13639	88	10069	-0.014705882352941
67	13639	90	12757	0.15719157829495
67	13639	91	5974	-0.027310924369748
67	13639	109	10083	-0.10090557782093
67	13639	111	12771	0.052623182311568
67	13639	112	5989	0.29705797779768
67	13639	119	9702	0.18165798961081
67	13639	138	13429	-0.19219272097368
68	14535	68	14535	2.9464065346418
68	14535	72	13515	-0.17840982546865
68	14535	75	11469	0.10407239819005
68	14535	76	13005	0.098890007870196
68	14535	78	7374	0.19327731092437
68	14535	80	10958	-0.29112430052628
68	14535	81	12750	0.015138165800901
68	14535	84	11475	0.098890007870196
68	14535	85	13011	0.025210084033613
68	14535	87	7381	-0.29112430052628
68	14535	89	10965	-0.014705882352941
68	14535	90	12757	-0.10090557782093
68	14535	92	6870	-0.027310924369748
68	14535	94	10710	0.29705797779768
68	14535	108	7395	0.015138165800901
68	14535	110	10979	-0.10090557782093
68	14535	111	12771	0.12217194570136
68	14535	113	6885	0.29705797779768
68	14535	115	10725	-0.071266968325792
68	14535	118	6630	-0.13235294117647
68	14535	136	14451	-0.27180155259037
69	7755	69	7755	3.1333372509843
69	7755	73	7501	-0.29740591357747
69	7755	77	6990	0.21193432121262
69	7755	78	7374	-0.077387472291797
69	7755	82	7507	-0.18711299498637
69	7755	95	5977	-0.10090557782093
69	7755	96	6873	0.15719157829495
69	7755	99	3930	0.29705797779768
69	7755	100	5850	-0.17135797436041
69	7755	107	7011	0.085150143973673
69	7755	108	7395	0.11442402843808
69	7755	120	3945	-0.071266968325792
69	7755	121	5865	0.06170615091156
69	7755	124	3818	-0.18165798961081
69	7755	144	7290	-0.10330048358911
70	11595	70	11595	2.7887994358583
70	11595	73	7501	-0.15699639549064
70	11595	74	11085	-0.1545938730629
70	11595	75	11469	-0.14398101879364
70	11595	79	10062	0.16852615912337
70	11595	82	7507	-0.20636659277812
70	11595	83	11091	-0.017570664629488
70	11595	84	11475	-0.0074834280202122
70	11595	98	10713	0.15719157829495
70	11595	99	3930	-0.027310924369748
70	11595	102	9690	-0.17135797436041
70	11595	109	10083	-0.086052565902793
70	11595	120	3945	0.29705797779768
70	11595	123	9705	0.06170615091156
70	11595	142	11385	-0.19219272097368
71	13131	71	13131	3.1767644120585
71	13131	72	13515	-0.33120204012036
71	13131	74	11085	-0.14932126696833
71	13131	76	13005	-0.14398101879364
71	13131	77	6990	-0.27731092436975
71	13131	79	10062	0.13388697593541
71	13131	81	12750	0.077387472291797
71	13131	83	11091	-0.1545938730629
71	13131	85	13011	-0.0074834280202122
71	13131	95	5977	0.29112430052628
71	13131	107	7011	-0.21193432121262
71	13131	109	10083	-0.013886673109997
71	13131	111	12771	-0.11442402843808
71	13131	126	9194	0.18165798961081
71	13131	143	12921	-0.19219272097368
71	13131	146	12666	0.10330048358911
72	13515	72	13515	3.4846917788094
72	13515	75	11469	-0.14932126696833
72	13515	76	13005	-0.1545938730629
72	13515	78	7374	-0.27731092436975
72	13515	81	12750	-0.21193432121262
72	13515	84	11475	-0.1545938730629
72	13515	85	13011	-0.017570664629488
72	13515	97	9945	-0.014705882352941
72	13515	100	5850	-0.027310924369748
72	13515	102	9690	0.29705797779768
72	13515	108	7395	-0.21193432121262
72	13515	111	12771	-0.085150143973673
72	13515	121	5865	0.29705797779768
72	13515	123	9705	-0.071266968325792
72	13515	125	5610	-0.13235294117647
73	7501	73	7501	2.8397044132338
73	7501	77	6990	-0.20636659277812
73	7501	86	6997	-0.017570664629488
73	7501	87	7381	-0.0074834280202122
73	7501	95	5977	0.025210084033613
73	7501	104	5596	-0.17135797436041
73	7501	112	5989	-0.086052565902793
73	7501	120	3945	-0.10090557782093
73	7501	122	6633	-0.052623182311568
73	7501	127	3564	-0.18165798961081
74	11085	74	11085	3.0612181935711
74	11085	75	11469	-0.33120204012036
74	11085	77	6990	0.16176470588235
74	11085	79	10062	-0.3179815678466
74	11085	86	6997	-0.20636659277812
74	11085	88	10069	-0.084333682073351
74	11085	89	10965	-0.0074834280202122
74	11085	98	10713	-0.083309523617949
74	11085	105	9180	-0.17135797436041
74	11085	115	10725	-0.11442402843808
74	11085	120	3945	0.015138165800901
74	11085	129	14445	-0.19219272097368
74	11085	149	10620	0.10330048358911
75	11469	75	11469	3.3238966915438
75	11469	78	7374	0.16176470588235
75	11469	80	10958	-0.20636659277812
75	11469	87	7381	-0.20636659277812
75	11469	89	10965	-0.017570664629488
75	11469	97	9945	0.025210084033613
75	11469	98	10713	-0.086052565902793
75	11469	103	3804	-0.027310924369748
75	11469	114	9957	-0.086052565902793
75	11469	115	10725	-0.085150143973673
75	11469	123	9705	0.12217194570136
75	11469	127	3564	-0.13235294117647
75	11469	129	14445	0.17544714777597
75	11469	142	11385	0.27180155259037
76	13005	76	13005	2.9159957689369
76	13005	80	10958	-0.15699639549064
76	13005	81	12750	-0.054721206436416
76	13005	89	10965	-0.1545938730629
76	13005	90	12757	-0.18711299498637
76	13005	96	6873	0.16852615912337
76	13005	97	9945	0.098890007870196
76	13005	105	9180	0.29705797779768
76	13005	113	6885	-0.21193432121262
76	13005	114	9957	-0.013886673109997
76	13005	121	5865	0.015138165800901
76	13005	128	5100	-0.13235294117647
76	13005	129	14445	-0.13590077629519
76	13005	143	12921	0.27180155259037
76	13005	150	12540	0.10330048358911
77	6990	77	6990	2.7679085620262
77	6990	78	7374	-0.33120204012036
77	6990	91	5974	-0.084333682073351
77	6990	92	6870	-0.0074834280202122
77	6990	99	3930	-0.098890007870196
77	6990	101	6618	-0.083309523617949
77	6990	106	14430	-0.10330048358911
77	6990	116	3942	0.013886673109997
77	6990	118	6630	-0.11442402843808
77	6990	128	5100	-0.06170615091156
77	6990	147	6780	0.19219272097368
78	7374	78	7374	2.8132308867603
78	7374	92	6870	-0.017570664629488
78	7374	100	5850	0.025210084033613
78	7374	101	6618	-0.086052565902793
78	7374	103	3804	-0.014705882352941
78	7374	104	5596	-0.10090557782093
78	7374	106	14430	0.094300008438247
78	7374	117	5862	-0.086052565902793
78	7374	118	6630	-0.085150143973673
78	7374	124	3818	-0.10090557782093
78	7374	125	5610	0.12217194570136
78	7374	127	3564	-0.071266968325792
78	7374	144	7290	0.27180155259037
79	10062	79	10062	3.3922254216372
79	10062	91	5974	-0.20636659277812
79	10062	93	9942	-0.0074834280202122
79	10062	99	3930	-0.16852615912337
79	10062	102	9690	-0.083309523617949
79	10062	105	9180	0.15719157829495
79	10062	116	3942	0.21193432121262
79	10062	119	9702	-0.11442402843808
79	10062	126	9194	0.052623182311568
79	10062	130	13422	-0.19219272097368
79	10062	148	9852	0.19219272097368
80	10958	80	10958	3.0824469647999
80	10958	92	6870	-0.20636659277812
80	10958	93	9942	-0.084333682073351
80	10958	94	10710	-0.18711299498637
80	10958	103	3804	-0.29112430052628
80	10958	105	9180	-0.10090557782093
80	10958	106	14430	-0.13233052579438
80	10958	124	3818	0.015138165800901
80	10958	126	9194	0.12217194570136
80	10958	145	10874	0.27180155259037
81	12750	81	12750	2.9364459070341
81	12750	94	10710	-0.1545938730629
81	12750	101	6618	0.16852615912337
81	12750	102	9690	0.098890007870196
81	12750	104	5596	-0.29112430052628
81	12750	105	9180	-0.014705882352941
81	12750	106	14430	-0.12619357798839
81	12750	118	6630	-0.21193432121262
81	12750	119	9702	-0.013886673109997
81	12750	125	5610	0.015138165800901
81	12750	126	9194	-0.10090557782093
81	12750	128	5100	0.29705797779768
81	12750	130	13422	-0.011335565448914
81	12750	146	12666	0.27180155259037
81	12750	150	12540	-0.19219272097368
82	7507	82	7507	2.7685843568197
82	7507	86	6997	-0.1545938730629
82	7507	87	7381	-0.14398101879364
82	7507	91	5974	0.16852615912337
82	7507	95	5977	0.098890007870196
82	7507	99	3930	-0.29112430052628
82	7507	101	6618	-0.17040160573598
82	7507	107	7011	-0.18711299498637
82	7507	108	7395	-0.11675621182373
82	7507	132	5617	0.06170615091156
82	7507	134	3570	-0.18165798961081
83	11091	83	11091	2.6711523770347
83	11091	84	11475	-0.33120204012036
83	11091	86	6997	-0.15699639549064
83	11091	88	10069	0.045479144406821
83	11091	89	10965	-0.14398101879364
83	11091	94	10710	0.077387472291797
83	11091	98	10713	-0.23912335170165
83	11091	99	3930	0.19327731092437
83	11091	107	7011	-0.054721206436416
83	11091	109	10083	0.0073597589258968
83	11091	110	10979	-0.11675621182373
83	11091	133	9201	0.06170615091156
83	11091	136	14451	-0.19219272097368
84	11475	84	11475	2.9159957689369
84	11475	87	7381	-0.15699639549064
84	11475	89	10965	-0.1545938730629
84	11475	93	9942	0.16852615912337
84	11475	94	10710	-0.21193432121262
84	11475	97	9945	0.098890007870196
84	11475	98	10713	-0.013886673109997
84	11475	102	9690	0.015138165800901
84	11475	108	7395	-0.054721206436416
84	11475	110	10979	-0.18711299498637
84	11475	131	3825	0.29705797779768
84	11475	134	3570	-0.13235294117647
84	11475	136	14451	0.17544714777597
85	13011	85	13011	2.4141006052771
85	13011	89	10965	-0.14932126696833
85	13011	90	12757	-0.29740591357747
85	13011	92	6870	-0.27731092436975
85	13011	93	9942	0.13388697593541
85	13011	96	6873	0.13388697593541
85	13011	97	9945	0.10407239819005
85	13011	100	5850	0.19327731092437
85	13011	110	10979	-0.29740591357747
85	13011	111	12771	0.012032085561497
85	13011	133	9201	-0.071266968325792
85	13011	135	5106	-0.13235294117647
85	13011	136	14451	-0.13590077629519
86	6997	86	6997	2.882852441676
86	6997	87	7381	-0.33120204012036
86	6997	91	5974	-0.3179815678466
86	6997	95	5977	-0.17840982546865
86	6997	96	6873	-0.24557485078732
86	6997	112	5989	0.0073597589258968
86	6997	113	6885	-0.11675621182373
86	6997	137	3060	-0.18165798961081
87	7381	87	7381	3.0824469647999
87	7381	92	6870	-0.20636659277812
87	7381	96	6873	-0.084333682073351
87	7381	103	3804	-0.29112430052628
87	7381	104	5596	0.015138165800901
87	7381	113	6885	-0.18711299498637
87	7381	131	3825	-0.10090557782093
87	7381	132	5617	0.12217194570136
88	10069	88	10069	2.4327143444791
88	10069	91	5974	0.16176470588235
88	10069	95	5977	-0.3179815678466
88	10069	97	9945	-0.24557485078732
88	10069	105	9180	0.17040160573598
88	10069	112	5989	-0.054721206436416
88	10069	114	9957	-0.11675621182373
88	10069	133	9201	0.052623182311568
88	10069	138	13429	-0.19219272097368
89	10965	89	10965	2.343803255568
89	10965	92	6870	0.16176470588235
89	10965	93	9942	-0.3179815678466
89	10965	94	10710	-0.054721206436416
89	10965	96	6873	-0.3179815678466
89	10965	97	9945	-0.17840982546865
89	10965	98	10713	0.0073597589258968
89	10965	103	3804	0.19327731092437
89	10965	105	9180	0.015138165800901
89	10965	113	6885	-0.054721206436416
89	10965	114	9957	0.0073597589258968
89	10965	115	10725	0.012032085561497
89	10965	131	3825	0.015138165800901
89	10965	133	9201	0.12217194570136
89	10965	137	3060	-0.13235294117647
90	12757	90	12757	2.7638537932656
90	12757	94	10710	-0.15699639549064
90	12757	98	10713	0.045479144406821
90	12757	104	5596	0.19327731092437
90	12757	105	9180	-0.29112430052628
90	12757	115	10725	-0.29740591357747
90	12757	132	5617	0.015138165800901
90	12757	133	9201	-0.10090557782093
90	12757	138	13429	-0.011335565448914
91	5974	91	5974	2.6928953399542
91	5974	99	3930	0.045479144406821
91	5974	100	5850	-0.24557485078732
91	5974	104	5596	0.23912335170165
91	5974	116	3942	-0.29740591357747
91	5974	117	5862	-0.11675621182373
91	5974	135	5106	0.052623182311568
92	6870	92	6870	2.0642298877593
92	6870	100	5850	-0.17840982546865
92	6870	101	6618	0.0073597589258968
92	6870	103	3804	0.10407239819005
92	6870	106	14430	0.094300008438247
92	6870	117	5862	0.0073597589258968
92	6870	118	6630	0.012032085561497
92	6870	135	5106	0.12217194570136
92	6870	137	3060	-0.071266968325792
93	9942	93	9942	2.8912264206382
93	9942	100	5850	-0.3179815678466
93	9942	102	9690	0.0073597589258968
93	9942	103	3804	0.13388697593541
93	9942	105	9180	-0.013886673109997
93	9942	117	5862	-0.054721206436416
93	9942	119	9702	0.012032085561497
93	9942	139	11382	0.13590077629519
93	9942	140	12918	-0.17544714777597
94	10710	94	10710	2.8171828171828
94	10710	101	6618	-0.3179815678466
94	10710	102	9690	-0.17840982546865
94	10710	105	9180	0.098890007870196
94	10710	106	14430	0.23810684341025
94	10710	118	6630	-0.054721206436416
94	10710	119	9702	0.0073597589258968
94	10710	134	3570	0.015138165800901
94	10710	137	3060	0.29705797779768
94	10710	139	11382	-0.011335565448914
95	5977	95	5977	2.9842951166481
95	5977	99	3930	-0.15699639549064
95	5977	104	5596	-0.077387472291797
95	5977	120	3945	-0.29740591357747
95	5977	121	5865	-0.11675621182373
95	5977	132	5617	0.11442402843808
95	5977	141	2040	-0.18165798961081
96	6873	96	6873	2.8912264206382
96	6873	100	5850	-0.3179815678466
96	6873	101	6618	-0.054721206436416
96	6873	103	3804	0.13388697593541
96	6873	121	5865	0.0073597589258968
96	6873	122	6633	0.012032085561497
96	6873	131	3825	-0.013886673109997
97	9945	97	9945	2.60824469648
97	9945	100	5850	0.16176470588235
97	9945	102	9690	-0.054721206436416
97	9945	103	3804	-0.27731092436975
97	9945	105	9180	-0.21193432121262
97	9945	121	5865	-0.054721206436416
97	9945	123	9705	0.012032085561497
97	9945	131	3825	-0.21193432121262
97	9945	133	9201	-0.085150143973673
97	9945	141	2040	-0.13235294117647
97	9945	142	11385	0.13590077629519
97	9945	143	12921	-0.17544714777597
98	10713	98	10713	2.4215490391961
98	10713	101	6618	0.16176470588235
98	10713	102	9690	-0.3179815678466
98	10713	105	9180	0.16852615912337
98	10713	122	6633	-0.054721206436416
98	10713	123	9705	0.0073597589258968
98	10713	133	9201	-0.086052565902793
98	10713	142	11385	-0.011335565448914
99	3930	99	3930	2.8251160604102
99	3930	103	3804	-0.14398101879364
99	3930	124	3818	-0.11675621182373
99	3930	134	3570	0.11442402843808
99	3930	141	2040	0.06170615091156
99	3930	144	7290	0.19219272097368
100	5850	100	5850	3.2045601457366
100	5850	103	3804	-0.14932126696833
100	5850	104	5596	-0.29740591357747
100	5850	124	3818	-0.29740591357747
100	5850	125	5610	0.012032085561497
100	5850	135	5106	-0.085150143973673
100	5850	141	2040	-0.071266968325792
100	5850	144	7290	0.13590077629519
101	6618	101	6618	2.4215490391961
101	6618	104	5596	0.045479144406821
101	6618	106	14430	-0.25956547297701
101	6618	125	5610	0.0073597589258968
101	6618	134	3570	-0.013886673109997
101	6618	135	5106	-0.086052565902793
101	6618	144	7290	-0.011335565448914
102	9690	102	9690	3.1133572310043
102	9690	104	5596	-0.15699639549064
102	9690	105	9180	-0.1545938730629
102	9690	125	5610	-0.054721206436416
102	9690	126	9194	-0.18711299498637
102	9690	134	3570	-0.21193432121262
102	9690	141	2040	0.29705797779768
102	9690	146	12666	-0.17544714777597
103	3804	103	3804	2.8595375213022
103	3804	127	3564	0.012032085561497
103	3804	137	3060	-0.085150143973673
103	3804	141	2040	0.12217194570136
103	3804	147	6780	0.17544714777597
104	5596	104	5596	3.2636481165893
104	5596	127	3564	-0.29740591357747
104	5596	128	5100	-0.18711299498637
104	5596	141	2040	-0.10090557782093
105	9180	105	9180	3.0816242580948
105	9180	128	5100	-0.054721206436416
105	9180	137	3060	-0.21193432121262
105	9180	141	2040	0.015138165800901
105	9180	148	9852	0.011335565448914
105	9180	149	10620	-0.13590077629519
105	9180	150	12540	-0.19219272097368
106	14430	106	14430	2.7034729975906
106	14430	130	13422	0.0073597589258968
106	14430	139	11382	-0.013886673109997
106	14430	140	12918	-0.086052565902793
106	14430	144	7290	0.015138165800901
106	14430	145	10874	-0.10090557782093
106	14430	146	12666	0.12217194570136
106	14430	147	6780	0.29705797779768
106	14430	149	10620	-0.071266968325792
106	14430	150	12540	0.06170615091156
107	7011	107	7011	2.9434536052183
107	7011	108	7395	-0.33120204012036
107	7011	112	5989	0.045479144406821
107	7011	113	6885	-0.14398101879364
107	7011	116	3942	-0.13388697593541
107	7011	118	6630	0.077387472291797
107	7011	120	3945	-0.10407239819005
107	7011	122	6633	-0.23912335170165
107	7011	135	5106	0.17135797436041
107	7011	136	14451	0.10330048358911
108	7395	108	7395	2.9364459070341
108	7395	113	6885	-0.1545938730629
108	7395	117	5862	0.16852615912337
108	7395	118	6630	-0.21193432121262
108	7395	121	5865	0.098890007870196
108	7395	122	6633	-0.013886673109997
108	7395	124	3818	-0.29112430052628
108	7395	125	5610	0.015138165800901
108	7395	131	3825	-0.014705882352941
108	7395	132	5617	-0.10090557782093
108	7395	134	3570	0.29705797779768
108	7395	136	14451	-0.094300008438247
109	10083	109	10083	2.7828054298643
109	10083	112	5989	-0.15699639549064
109	10083	114	9957	-0.14398101879364
109	10083	116	3942	0.27731092436975
109	10083	119	9702	0.077387472291797
109	10083	120	3945	-0.13388697593541
109	10083	123	9705	-0.23912335170165
109	10083	126	9194	0.17040160573598
109	10083	133	9201	0.15719157829495
110	10979	110	10979	2.7638537932656
110	10979	113	6885	-0.15699639549064
110	10979	114	9957	0.045479144406821
110	10979	115	10725	-0.29740591357747
110	10979	124	3818	0.19327731092437
110	10979	126	9194	0.015138165800901
110	10979	131	3825	-0.29112430052628
110	10979	133	9201	-0.10090557782093
110	10979	136	14451	0.13233052579438
111	12771	111	12771	2.2767085855321
111	12771	115	10725	-0.14932126696833
111	12771	118	6630	-0.27731092436975
111	12771	119	9702	0.13388697593541
111	12771	122	6633	0.13388697593541
111	12771	123	9705	0.10407239819005
111	12771	125	5610	0.19327731092437
111	12771	126	9194	-0.29112430052628
111	12771	132	5617	-0.29112430052628
111	12771	133	9201	-0.014705882352941
111	12771	135	5106	-0.027310924369748
111	12771	136	14451	0.12619357798839
112	5989	112	5989	2.3805753070459
112	5989	116	3942	-0.15699639549064
112	5989	120	3945	0.045479144406821
112	5989	121	5865	-0.24557485078732
112	5989	128	5100	0.17040160573598
112	5989	132	5617	0.083309523617949
112	5989	138	13429	0.10330048358911
113	6885	113	6885	2.8171828171828
113	6885	117	5862	-0.3179815678466
113	6885	118	6630	-0.054721206436416
113	6885	121	5865	-0.17840982546865
113	6885	122	6633	0.0073597589258968
113	6885	128	5100	0.015138165800901
113	6885	129	14445	0.094300008438247
113	6885	131	3825	0.098890007870196
113	6885	137	3060	0.29705797779768
114	9957	114	9957	2.4215490391961
114	9957	117	5862	0.16176470588235
114	9957	119	9702	-0.054721206436416
114	9957	121	5865	-0.3179815678466
114	9957	123	9705	0.0073597589258968
114	9957	131	3825	0.16852615912337
114	9957	133	9201	-0.086052565902793
114	9957	138	13429	0.13233052579438
115	10725	115	10725	3.028971028971
115	10725	118	6630	0.16176470588235
115	10725	119	9702	-0.3179815678466
115	10725	122	6633	-0.3179815678466
115	10725	123	9705	-0.17840982546865
115	10725	127	3564	0.19327731092437
115	10725	129	14445	0.23810684341025
115	10725	133	9201	0.025210084033613
115	10725	137	3060	-0.027310924369748
116	3942	116	3942	3.0882352941176
116	3942	124	3818	-0.24557485078732
116	3942	127	3564	0.23912335170165
116	3942	134	3570	0.083309523617949
116	3942	137	3060	-0.15719157829495
116	3942	139	11382	0.10330048358911
117	5862	117	5862	2.4215490391961
117	5862	124	3818	0.045479144406821
117	5862	125	5610	0.0073597589258968
117	5862	128	5100	-0.013886673109997
117	5862	130	13422	0.094300008438247
117	5862	135	5106	-0.086052565902793
117	5862	140	12918	0.094300008438247
118	6630	118	6630	2.4326555797144
118	6630	125	5610	-0.17840982546865
118	6630	127	3564	0.10407239819005
118	6630	128	5100	0.098890007870196
118	6630	134	3570	0.098890007870196
118	6630	135	5106	0.025210084033613
118	6630	137	3060	-0.014705882352941
119	9702	119	9702	3.0118117176941
119	9702	125	5610	-0.3179815678466
119	9702	126	9194	-0.084333682073351
119	9702	127	3564	0.13388697593541
119	9702	130	13422	0.23810684341025
119	9702	134	3570	0.16852615912337
119	9702	139	11382	-0.12619357798839
120	3945	120	3945	2.8423047540695
120	3945	127	3564	-0.077387472291797
120	3945	131	3825	-0.0074834280202122
120	3945	141	2040	-0.17135797436041
120	3945	142	11385	0.10330048358911
121	5865	121	5865	3.1133572310043
121	5865	124	3818	-0.15699639549064
121	5865	125	5610	-0.054721206436416
121	5865	128	5100	-0.21193432121262
121	5865	131	3825	-0.1545938730629
121	5865	132	5617	-0.18711299498637
121	5865	141	2040	0.29705797779768
121	5865	143	12921	0.094300008438247
122	6633	122	6633	3.0118117176941
122	6633	125	5610	-0.3179815678466
122	6633	127	3564	0.13388697593541
122	6633	128	5100	0.16852615912337
122	6633	129	14445	-0.25956547297701
122	6633	132	5617	-0.084333682073351
123	9705	123	9705	2.4809895986367
123	9705	125	5610	0.16176470588235
123	9705	126	9194	-0.20636659277812
123	9705	127	3564	-0.27731092436975
123	9705	132	5617	-0.20636659277812
123	9705	133	9201	-0.017570664629488
123	9705	141	2040	-0.027310924369748
123	9705	142	11385	-0.12619357798839
124	3818	124	3818	3.2636481165893
124	3818	127	3564	-0.29740591357747
124	3818	134	3570	-0.18711299498637
124	3818	141	2040	-0.10090557782093
124	3818	144	7290	-0.13233052579438
124	3818	145	10874	0.094300008438247
125	5610	125	5610	2.7605629664453
125	5610	127	3564	-0.14932126696833
125	5610	128	5100	-0.1545938730629
125	5610	130	13422	-0.25956547297701
125	5610	134	3570	-0.1545938730629
125	5610	135	5106	-0.017570664629488
125	5610	141	2040	-0.014705882352941
125	5610	144	7290	-0.12619357798839
125	5610	146	12666	0.094300008438247
126	9194	126	9194	3.1445907034142
126	9194	128	5100	-0.15699639549064
126	9194	135	5106	-0.20636659277812
126	9194	141	2040	-0.29112430052628
126	9194	145	10874	-0.12619357798839
126	9194	146	12666	-0.13233052579438
127	3564	127	3564	3.238100135159
127	3564	137	3060	-0.017570664629488
127	3564	141	2040	0.025210084033613
127	3564	149	10620	0.094300008438247
128	5100	128	5100	3.1817594170535
128	5100	137	3060	-0.1545938730629
128	5100	141	2040	0.098890007870196
128	5100	147	6780	-0.12619357798839
128	5100	150	12540	0.10330048358911
129	14445	129	14445	3.3502967620615
129	14445	130	13422	-0.3179815678466
129	14445	138	13429	-0.084333682073351
129	14445	142	11385	-0.098890007870196
129	14445	143	12921	-0.025210084033613
129	14445	147	6780	-0.027310924369748
129	14445	149	10620	0.29705797779768
129	14445	150	12540	-0.17135797436041
130	13422	130	13422	2.6394634776988
130	13422	139	11382	-0.1545938730629
130	13422	140	12918	-0.017570664629488
130	13422	144	7290	0.16852615912337
130	13422	146	12666	-0.086052565902793
130	13422	148	9852	0.014705882352941
130	13422	150	12540	0.15719157829495
131	3825	131	3825	3.0816242580948
131	3825	134	3570	-0.054721206436416
131	3825	137	3060	-0.21193432121262
131	3825	141	2040	0.015138165800901
131	3825	142	11385	-0.094300008438247
132	5617	132	5617	3.1445907034142
132	5617	134	3570	-0.15699639549064
132	5617	135	5106	-0.20636659277812
132	5617	138	13429	-0.25956547297701
132	5617	141	2040	-0.29112430052628
133	9201	133	9201	2.5207586531116
133	9201	135	5106	0.16176470588235
133	9201	137	3060	-0.27731092436975
133	9201	141	2040	0.19327731092437
133	9201	143	12921	-0.23810684341025
134	3570	134	3570	3.1817594170535
134	3570	137	3060	-0.1545938730629
134	3570	139	11382	-0.25956547297701
134	3570	141	2040	0.098890007870196
134	3570	144	7290	0.23810684341025
135	5106	135	5106	3.031424457895
135	5106	137	3060	-0.14932126696833
135	5106	140	12918	-0.25956547297701
135	5106	141	2040	0.10407239819005
135	5106	146	12666	0.094300008438247
136	14451	136	14451	3.3413057530705
136	14451	138	13429	0.045479144406821
136	14451	139	11382	-0.13388697593541
136	14451	140	12918	-0.16852615912337
136	14451	142	11385	-0.10407239819005
136	14451	143	12921	-0.098890007870196
136	14451	144	7290	-0.19327731092437
136	14451	145	10874	0.29112430052628
136	14451	146	12666	-0.015138165800901
137	3060	137	3060	3.5994593641652
137	3060	141	2040	-0.17840982546865
137	3060	147	6780	0.23810684341025
137	3060	149	10620	0.094300008438247
138	13429	138	13429	2.7683639889522
138	13429	139	11382	-0.15699639549064
138	13429	140	12918	-0.20636659277812
138	13429	142	11385	0.045479144406821
138	13429	143	12921	-0.084333682073351
138	13429	148	9852	0.29112430052628
138	13429	150	12540	0.17040160573598
139	11382	139	11382	3.0681377446083
139	11382	144	7290	-0.3179815678466
139	11382	145	10874	-0.084333682073351
139	11382	148	9852	-0.098890007870196
139	11382	149	10620	0.013886673109997
140	12918	140	12918	2.6373626373626
140	12918	145	10874	0.045479144406821
140	12918	146	12666	0.0073597589258968
140	12918	147	6780	-0.13388697593541
140	12918	148	9852	-0.10407239819005
140	12918	150	12540	-0.23912335170165
141	2040	141	2040	3.6535229476406
141	2040	148	9852	0.25956547297701
142	11385	142	11385	3.0261797026503
142	11385	144	7290	0.16176470588235
142	11385	145	10874	-0.20636659277812
142	11385	148	9852	-0.16852615912337
142	11385	149	10620	0.21193432121262
143	12921	143	12921	3.0330698713052
143	12921	145	10874	-0.15699639549064
143	12921	146	12666	-0.054721206436416
143	12921	147	6780	0.27731092436975
143	12921	148	9852	-0.13388697593541
143	12921	150	12540	0.077387472291797
144	7290	144	7290	3.170814479638
144	7290	147	6780	-0.1545938730629
145	10874	145	10874	2.9928306987131
145	10874	147	6780	-0.15699639549064
145	10874	148	9852	0.045479144406821
145	10874	149	10620	-0.29740591357747
146	12666	146	12666	2.7519539284245
146	12666	149	10620	-0.14932126696833
146	12666	150	12540	-0.14398101879364
147	6780	147	6780	3.0855908797085
148	9852	148	9852	2.531145325263
149	10620	149	10620	2.9555738379268
150	12540	150	12540	2.9080625257096


==> projectorsRefWfsAndOptimCode/RRtextOnly/h6/z3h6_readOccLeftToRight_wavefunction.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0946918113748157
0.0807102990188705
-0.0732135015242029
-0.0854579636670394
0.0376680357741891
0
0
0
0
0
0
0
0
0.0631278742498771
-0.0538068660125804
0.0488090010161353
0.0922780139211008
-0.0406741675134461
0.0570634644232758
-0.0297791970077854
0
-0.0525255663505327
0.0447700187031644
-0.0406115436618115
-0.0323732688460909
0.0142694419185221
-0.0079533645743492
0.0135371812206038
0.00537505724935741
0
0
0.0110994064615169
-0.076748603491139
-0.0263245538207875
-0.00169298390053983
0
0
0
-0.0265345185720637
0
0
0
0
0
0
0
0
0
0.186404947074559
-0.0875863709521549
0.0583909139681033
0
-0.048584177153816
0
0
0
0
0
0
0
0
-0.0624621838615125
0.027531989708958
-0.0790884294608438
0.0326489234987338
-0.034569448410424
0
0
0.051971678466956
-0.022908000141045
0.0165648098610224
0.0458160002820899
0.019643448063168
-0.0020212941300922
0
0
0
0.0445471529716765
0.038050693163307
0
0
0
0
0
0
0
0
0
-0.0875863709521549
0.0411543389645129
-0.027436225976342
0
0.0228283198991349
0
0
-0.145250608110046
0.047052739365928
0.0892762959279595
-0.0165071929565003
-0.0595175306186397
0.0495215788695008
0
0.0176791032568512
-0.0905518213564507
-0.0353582065137024
-0.00147325860473761
0
0
0
0
-0.0501155470931361
0
0
0
0
0
0.0583909139681032
-0.027436225976342
0.0182908173175613
0
-0.0152188799327566
0
0
0.047052739365928
-0.0152423477646344
-0.0289203214947725
0.00534736933601567
0.0192802143298484
-0.016042108008047
0
-0.00403473911416795
0.119934274434204
-0.00298046539492366
-0.0330652947881332
0.00415942165777684
0.0116000727818733
-0.00559540250903475
0.00465565630458107
-0.048584177153816
0.0228283198991349
-0.0152188799327566
0
0.0126628735275424
0
0
-0.0165071929565003
0.00534736933601568
0.0101459199551711
-0.00187598126333962
-0.00676394663678072
0.00562794379001887
0
-0.00298046539492366
-0.0291451828644565
0.0692940579146072
-0.0507295997758554
-0.0779959696530679
0.01779712091986
0.0581845521545695
-0.0484124737461252
0.0157113430804693
-0.00915122192035038
0.0229523405089795
-0.055702304296932
0.0150496441015188
0.0176887787414341
0.0350071336462687
-0.0636991788742945
0.00415942165777685
0.00986493464070615
-0.0779959696530679
0.063913288150834
0.0876351247302937
-0.022422264765188
-0.0648935220758747
0.0539946741438509
0.0229523405089795
-0.0208259731303797
-0.0481055195384946
0.0210208732173637
0.0342493588733783
0.0402553925568262
-0.0632393154863596
0.0809920112157764
0.0331735363211038
-0.0514805306833084
0.0063621100074387
-0.0421037476217025
0.0192578090524292
0.0535494248357514
-0.0577986632801392
-0.00244022695454057
-0.0421037476217025
0.018012267220623
0.0299144355884422
0.0085926641794038
0.0490435101701644
-0.0802420851860007
0.0163264548464684
0.0404960056078882
-0.0188346942384455
0.00865473708885255
0.017998224714617
0.0362991532893901
-0.0425827844123031
0.00463000511045062
0.0188997563692962
-0.00238093945528372
0.0134179448951991
-0.0141005748199125
0.00258062780834582
-0.00249026155621876
-0.0031499593948827
0.0448938286513175
0
0
0
0
0
0
0
0.0746565891527847
-0.0825959691268739
0.0424952755311996
0.0236856087937359
0
0
0
-0.062118036978834
0.0687240004231349
-0.0496944295830672
-0.041929674960713
0
0
0
0
-0.00469568222221454
0
0
0
0
0
0
0
0
0
0
0
0
0.0892762959279595
-0.0289203214947725
-0.0548724519526839
0.0101459199551711
0.0365816346351226
-0.0304377598655132
0
0.119934274434204
-0.00968337387400304
-0.0291451828644565
-0.0627369858212373
0.00986493464070616
0.022009590608667
0.0636991788742945
-0.0530009205314357
0.0550016545768704
0.0652239388277757
0
0
0
0
0
0
0
0
0
0
0
0
-0.0595175306186397
0.0192802143298484
0.0365816346351226
-0.00676394663678072
-0.0243877564234151
0.0202918399103422
0
-0.0330652947881332
-0.0627369858212373
-0.0507295997758554
0.0914540865878066
0.063913288150834
-0.0320842160160941
-0.0687827495846587
0.0572307070372815
-0.00915122192035037
-0.0862537561739901
-0.0208259731303797
0.0756579677172928
0.0224126740483629
-0.0298091885474006
-0.0413836115962762
0.0530009205314357
0.0495215788695008
-0.016042108008047
-0.0304377598655132
0.00562794379001887
0.0202918399103422
-0.0168838313700566
0
0.0116000727818732
0.022009590608667
0.01779712091986
-0.0320842160160941
-0.0224222647651879
0.0112558875800377
0.0241305848452849
-0.0200778602230636
-0.055702304296932
0.0756579677172928
0.0210208732173637
-0.0267327330025896
-0.0226224232924546
0.0212716280872003
0.00317458844236887
0.00752919758364885
-0.0514805306833084
0.0612866525957201
-0.00328246926204242
0.018012267220623
-0.0036480541206325
-0.025860777748111
0.00171481670757431
0.0166053415014187
0.0176887787414341
-0.0298091885474006
0.0402553925568262
0.0212716280872003
-0.0433223929761495
-0.0943350578136495
0.0799921098427421
-0.102447691087903
0.0192578090524292
-0.0036480541206325
-0.0207250338063717
0.0490435101701644
-0.0406015944851361
0.0239976329528226
0.0278154415902796
-0.0299970411910283
0.00865473708885254
-0.0054702983057046
0.00658758551646111
0.00043602586533802
0.00479623446957447
-0.0527306137579098
0.0426994495750765
0.0362991532893902
0.000436025865338016
-0.0159428161029984
-0.0621083796827082
0.0283241242432504
0.0483780763470651
-0.0580823813595768
0.0134179448951991
-0.0128756949313667
0.00499837486645595
-0.02084107441249
-0.0020999729299218
0.0265627899330001
-0.0454293604555163
0
-0.00610531402220796
-0.00144056954527663
0.0126699312279469
0.00472493909232404
-0.0255540152562279
0
0
0
-0.0853190729110602
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00559540250903475
0.0636991788742945
0.0581845521545695
-0.0687827495846587
-0.0648935220758747
0.0241305848452849
0.0465584440810652
-0.0387389671015623
0.0150496441015188
0.0224126740483629
0.0342493588733783
-0.0226224232924546
-0.0368587682308432
-0.0433223929761496
0.0680574279129268
-0.0871626759785152
0.0063621100074387
-0.00328246926204242
0.0787385451370955
0.0299144355884422
-0.0207250338063717
-0.0458116289373581
0.0635257125915007
-0.0157568660039321
0.00465565630458107
-0.0530009205314357
-0.0484124737461252
0.0572307070372815
0.0539946741438509
-0.0200778602230636
-0.0387389671015623
0.032232768979199
0.0350071336462687
-0.0413836115962762
-0.0632393154863596
0.00317458844236886
0.0680574279129268
0.0799921098427421
-0.0883416631281749
0.101928965268289
0.0535494248357514
-0.025860777748111
-0.0458116289373581
-0.0802420851860007
0.0239976329528226
0.0371572197954655
-0.048505757986722
0.00895354693866635
0.017998224714617
0.00658758551646111
-0.05173745652598
-0.0159428161029984
0.0205064860417373
0.0592710963947494
-0.0522335021817837
-0.0577986632801392
0.00171481670757431
0.0635257125915007
0.0163264548464684
0.0278154415902796
-0.048505757986722
0.00818610005820926
0.0203047359014185
-0.0425827844123031
0.00479623446957447
0.0205064860417373
0.0283241242432504
-0.0217016923418152
-0.016074582588623
0.0230234064137135
-0.0141005748199125
0.00499837486645595
-0.00622233892292193
0.0343388915979872
-0.00249723904693593
-0.00750211508771439
-0.00450196171540915
0
-0.00249026155621877
-0.00209997292992179
-0.00249723904693593
0.00247765255592716
0.0414421315446844
-0.0436838422578382
0.0747108651244416
-0.00144056954527663
0.0109699759971223
-0.00770891333961851
-0.0213218007756093
0.0213546794393576
0
0.00703398923889557
-0.0105128936639089
0.000366229731002166
0.0151941207895059
0
0
0
0
0
-0.0636991788742945
0.0530009205314357
0.0809920112157764
0.00752919758364885
-0.0871626759785152
-0.102447691087903
0.101928965268289
-0.112814691427196
-0.00244022695454057
0.0166053415014186
-0.0157568660039321
0.0404960056078882
-0.0299970411910283
0.00895354693866639
0.0203047359014185
-0.0161163844895995
0.00463000511045063
-0.0527306137579098
0.0592710963947493
0.0483780763470651
-0.016074582588623
-0.0577503777543982
0.0456856557781917
0.00258062780834581
-0.02084107441249
0.0343388915979872
-0.00734717528202329
0.00247765255592717
-0.0313401013090702
0.0535998199990788
0
0.0188997563692962
0.0426994495750765
-0.0522335021817837
-0.0580823813595768
0.0230234064137135
0.0456856557781916
-0.0414421315446844
-0.00314995939488269
0.0265627899330001
-0.00750211508771438
-0.0313401013090702
-0.0436838422578382
0.0587096863549695
-0.0787521665849582
0.0126699312279469
-0.00770891333961851
-0.0143219131073542
0.0252845453502263
-0.00675294257311375
0
0.00472493909232405
-0.0213218007756093
0.0252845453502263
0.00345351096205704
-0.0186777162811104
-0.0105128936639089
0.0124935837745004
-0.00329606757901948
-0.00675294257311374
0
0
-2.5393462956301e-05
0.00231624019367524
-0.0133999549997697
0
0
0
-0.0946918113748157
0.0631278742498771
-0.0525255663505327
0
0
0.0448938286513175
-0.0454293604555163
-0.00450196171540916
0.0535998199990787
0.0747108651244416
-0.0787521665849582
0.0966983069375969
-0.0255540152562279
0.0213546794393576
-0.00675294257311375
-0.0186777162811104
0.0155407993292567
0.000366229731002165
-0.00329606757901948
0.0205179180686918
-0.0140469696390146
0
0
0.0151941207895059
-0.00675294257311374
-0.0140469696390146
0.0155407993292566
0.00231624019367524
-0.00792276044236613
0.0156700506545351
0
0
0
-0.00159978816624701
0.00470293515363737
0.0807102990188705
-0.0538068660125804
0.0447700187031644
0
0
-0.0854579636670394
0.0922780139211008
-0.0323732688460909
-0.0624621838615125
0.051971678466956
0
-0.0133999549997697
0.0156700506545351
-0.0241745767343992
0.00470293515363737
-0.00426610177665868
-0.0732135015242029
0.0488090010161353
-0.0406115436618115
0
0
-0.00195529664763523
0.0376680357741891
-0.040674167513446
0.0142694419185221
0.027531989708958
-0.022908000141045
0
0.0570634644232758
-0.0079533645743492
-0.0790884294608438
0.0110994064615169
0.0165648098610224
0.0746565891527848
0.0176791032568512
-0.062118036978834
0.00195529664763523
-0.0297791970077854
0.0135371812206038
0.0326489234987338
-0.076748603491139
0.0458160002820899
-0.0825959691268738
-0.0905518213564507
0.0687240004231349
0.0053750572493574
-0.034569448410424
-0.0263245538207875
0.019643448063168
0.0424952755311996
0.0445471529716765
-0.0353582065137024
-0.0496944295830672
0.0550016545768704
-0.00169298390053983
-0.0020212941300922
0.0236856087937359
-0.0265345185720637
0.038050693163307
-0.00147325860473761
-0.041929674960713
-0.0501155470931361
-0.00469568222221453
0.0652239388277757
-0.0853190729110602


==> projectorsRefWfsAndOptimCode/RRtextOnly/h8/z3h8_readOccLeftToRight_wavefunction.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0646508550002617
-0.0364680005221601
-0.0106179118643353
0.0357340908533424
-0.0285661204247406
0.0535788743597179
-0.0443675230847669
-0.00392318553844729
0.0443120289753881
0.052496361269599
-0.0504514643611752
0.0541723095215431
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0286534289816973
0.0161627137500654
0.00470588646565341
-0.0158374430545059
0.0126605797072537
-0.0237462980401302
0.0196638029272473
0.00173876614945721
-0.0196392077920092
-0.0232665253913485
0.0223602217030187
-0.0240093100647126
-0.0478542820815229
0.0233145471666733
0.00148968203994297
-0.00964224864698997
0.00892691263273144
-0.0243552763209205
0.0170091664634025
-0.00490398192305912
-0.0109367419311665
0.00849644370222823
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0183865886975585
-0.0103714347818075
-0.00301971533517492
0.0101627121713848
-0.00812415407240176
0.0152377370063599
-0.0126180450124866
-0.00111574702112367
0.0126022625860317
0.0149298722001225
-0.0143483071398624
0.0154065089157045
0.0148163354025822
-0.00721850032129372
-0.000461225783502455
0.00298537108435816
-0.00276389334293587
0.00754072419639654
-0.00526626885365874
0.00151833937987962
0.00338616377919109
-0.0026306143180022
-0.00146440589411771
0.000708371060873619
-0.00143146762476724
0.00145622549615727
0.000847953285848923
-0.000185661016494176
-0.00147119457691773
0.00102934041705096
0
0
0
0
0
0
0
0
0
-0.0150125868064809
0.00846824103866073
0.00246558724654534
-0.0082978197408883
0.0066333440230461
-0.0124415601667688
0.0103025906106874
0.00091100362792777
-0.0102897043134483
-0.0121901896050879
0.0117153437217985
-0.0125793618537052
-0.00506074198007346
0.00246558724654534
0.000157538596518026
-0.00101969835065125
0.000944049300247578
-0.00257564765267185
0.00179877325545825
-0.000518611629054802
-0.00115659511769489
0.00089852584669323
0.00193724712228563
-0.00269261331814808
0.0238239740141372
-0.0257861012253906
-0.0211662110515151
0.00666419091624201
0.0241080665004305
-0.018660382506675
-0.00129339882125513
0.00441911475021706
0.009743437658157
-0.0165667593821284
-0.0185608736893246
0.0138309365563723
-0.013896095630188
0
0
0
0
0
0
0
0
0
0
0
-0.00189108491885086
0.0028723222179998
-0.0263027626325019
0.0284861571797368
0.0234463565292989
-0.00739703955125533
-0.0266122500521331
0.0206188036399078
-0.000316747312260633
0.00469632322462344
-0.0146028392138273
0.00931053630997218
0.00724909321911342
0.00312669979957633
-0.00913792342042868
0.000324424395181386
0.00556479568244108
-0.00866570982020572
0.00128800116642737
0.00468231586709422
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00866372821505501
-0.0144514446661928
0.00583257506067446
0.013180631029312
-0.0119148081840035
0.00322067392739398
-0.00445393673289084
-0.000293357019681901
0.00356639428398324
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0014846163315981
0.000369508709739884
-0.000211866119674963
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0273199725876537
-0.0133102569254301
-0.000850458323170126
0.00550475228675135
-0.00509636751008263
0.0139044083937724
-0.00971051996407272
0.00279967948281173
0.00624377750038544
-0.00485061313096249
0.03736535937893
-0.015168445520479
0.00022069363554711
0.00234155011289708
0.0115462050706586
-0.00588828238470672
0.000851058434962905
0.00237251243417243
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0175309244669679
0.00854104476302077
0.000545729706644631
-0.0035323387034443
0.00327028270575731
-0.00892230519364633
0.00623113333949953
-0.00179652338183796
-0.00400656301526732
0.00311258483677303
-0.0122014925186011
0.00652271758345328
-0.0196789667627714
0.0205672455116035
0.0141504947882997
-0.0038157743002546
-0.0200918174648842
0.0146912411773775
0.00220160777505559
-0.00388630813803063
-0.00813453703099731
0.0136345887967735
0.0153862695932606
-0.0112449277825589
0.0111429368788525
0
0
0
0
0
0
0
0
0
0
0
0.0143139398877815
-0.00697373384655712
-0.000445586439586031
0.00288414247404095
-0.00267017464791791
0.00728503168460592
-0.00508769906700613
0.00146685519882741
0.00327134500323725
-0.00254141487707267
0.00416760310364432
-0.00222793219793016
0.00672164678476913
-0.00702505173829348
-0.00483331411365583
0.00130333504629076
0.00686266214537718
-0.00501801416784753
0.000413758836758455
-0.0107202413692236
0.00210095218187832
0.0131350822754417
0.0179145083510611
-0.0227005402831197
0.029382482354755
-0.00157916893118762
-0.00764021917422726
0.00517550595450075
0.00630731077268037
-0.00748319334527024
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000425886902367332
0.00290902722360126
0.0145473394435442
-0.0203764421048844
-0.0217094569426457
0.0139503296069962
-0.0124503393470921
-0.0087267261743815
0.0105208224368332
0.00430102796401882
-0.0187658470845054
0.00911846073039609
-0.00588296163986318
0.0035950137739852
0.00570731170672821
-0.00694816061409927
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00119937686535293
0.00546277301734348
0.000176065874646524
-0.00451675844734734
0.000543980726963437
0.00231901399322119
-0.00271287486354225
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00106711115730008
-0.0002033476649637
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000581144487213093
-0.00167761963065273
0.0180135203335314
-0.0195581540506281
-0.0162817797192252
0.00517962958845899
0.0182134732856875
-0.0141695050505164
-0.000718979841708315
0.00347635169649778
0.0123762251906492
-0.0183283832768377
-0.0199084428320914
0.0133948054798533
-0.0124452189111992
0.000653012555583899
0.000752379776722393
0.00435740110419921
-0.00637623610289894
0.00142537994521533
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000474502486834489
0.00136977069252519
-0.0147079777628005
0.0159691659115956
0.0132940174721658
-0.00422914984944885
-0.0148712386645823
0.0115693524271848
-0.000818594559966944
0.00685176525047536
-0.0169091426929348
0.00891613812081898
0.00589855110581023
0.00648721973423278
-0.0141695050505164
0.00037410535772977
0.00806214873464152
-0.0143717386911191
0.0039890800696907
0.00654746088754021
0.0012863784572828
0.00267020728217612
-0.00686551936229927
0.00320668961291422
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0102632878204044
-0.0174323891857423
0.00772876703936135
0.0151533735474477
-0.0143344716312081
0.00591323861427075
-0.00891528405463985
0.00121253742701623
0.00574207645856731
0.00304190337051686
-0.0040791633647869
0.00384854884248555
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00419337381932505
0.00167652856340268
-0.000994351231615187
-0.00158686431319609
0.000574657529959426
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-6.18010505734853e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00163236675564447
-0.0123315168125968
0.0194530806553581
-0.00407381647912389
0.00138280210124436
-0.016968972770544
0.0282555371359094
-0.00621523324315218
0.00477869155229448
0.00431377745171419
-0.01060560798159
0.00389674919503262
0.00102098466793649
-0.000251982529773216
0.0016617693670309
-0.00124200163234767
0.000663424395385175
-0.000249341236797069
0.000531547498613804
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00506054397486363
0.00520812191643513
-0.00036425057913632
-0.00346235251887932
-1.18568512610938e-05
0.000830226569263465
-0.002353266250764
0.0002128372544073
-0.000411029248344721
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000223874940665182
-0.000377833877135446
-0.000181712159622543
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-7.35749429050814e-06
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0420581749694204
-0.0321577417660121
-0.0027178252276006
0.0292087194734526
0.0300685326156191
-0.0262801192156284
0.0243929691305658
-0.0458414814019896
0.0138414017607038
0.0273224847068543
-0.0240686290187801
-0.0310320863615051
0.00813668168828171
0.0150032997119908
-0.0108110280773947
-0.0299675138718905
0.0214709098316722
0.0105994753703783
-0.00277920588860359
0.019953354025413
-0.00962745160751205
0.00693731723291425
0
-0.0162918453397902
0.00786078132058072
-0.00566429580148548
0
0
0
0
0
1.5187071388966e-05
-0.0016910834111134
0.0116103497903722
-0.000532076200341551
0.00237985767390672
0.000115987510393328
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000829638243582548
6.2343286836414e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0346568637309134
0.0264986884259457
0.00223954792679133
-0.0240686290187801
-0.024777134010349
0.0216553978186263
-0.020100344529097
0.037774391668851
-0.0114056203107795
-0.0225143299718519
0.0198330811239493
0.0255711235472907
-0.00670480515851264
-0.0123630498472788
0.00890852556350258
0.0246938923376369
-0.0176925032233572
-0.00873420146731192
0.00229012694515436
-0.0164420037706391
0.00793323244957973
-0.00571650239636015
0
0.0134248398623276
-0.00647745717078673
0.00466750466149321
0
0
0
0
0
0.0206042136375551
-0.034735298219192
0.00617382520837668
0.0360601474980897
0.00883366086179132
-0.0121905548336593
-0.0224782724495978
0.0161973192063683
0.0141268215160771
0.0137200168024597
-0.0155210833118521
-0.00862002398930697
-0.0180815148628482
-0.0137028560492741
0.0313181024202649
-0.00501490992123566
-0.00924703699363026
-0.0162337428057638
0.022402754070531
0.0246337704017444
-0.0106971684527912
0.00171291783528747
-0.0223747331038793
0.00593372143981759
0
-0.030607047895137
0.0182688930784879
-0.00484486326778861
0
0
0
0
0.000817342681011402
0.0309163598655487
-0.0236386937289665
-0.00199783425812603
0.0214709098316722
0.0221029461133148
-0.0193181378785606
0.017930920977387
-0.0336974140419602
0.0101746154746062
0.0200843657679447
-0.0176925032233572
-0.0228112406215589
0.00598115775040735
0.0110287099571925
-0.00794703133933657
-0.022028688686868
0.0157829571891639
0.00779152198531906
-0.00204295429972873
0.0146674237297002
-0.0070770012893429
0.00509952217922415
0
-0.0119759013263184
0.00577834735596958
-0.00416374242370162
0
0
0
0
0
-0.00886850827386754
0.014950838943481
-0.00265735062279219
-0.0155210833118521
-0.00380220258920942
0.00524708383960303
0.00967514454607264
-0.00697168365281986
-0.00608049575211287
-0.00590539802540378
0.00668061679964609
0.00371024856443765
0.00778268304658562
0.0058980116585038
-0.0134800024558912
0.0021585279065499
0.00398012879934884
0.00698736117384954
-0.009642639769071
-0.0106029184353937
0.00460429738301773
-0.000737277639512223
0.00963057892661597
-0.00255400466183924
0
0.0131739488956731
-0.00786333476593655
0.00208533607406522
0
0
0
0.0210061801820012
-0.0240455968379009
0.0011831987670516
0.0353085781081295
0.00932621570970009
-0.0133897524233303
-0.0130870952470389
-0.000796545599666298
0.0131964547014074
-0.0123022162888964
0.022154729389803
-0.020065678634114
-0.0172763428164636
-0.00694710834204169
0.00774359105325709
0.00719483750973145
-0.00793127173656862
0.00693841902239084
0.00126030877214421
0.0040821999512166
0.00899780876779505
0.0109223719991657
0.0064189342038141
-0.00876285772823154
-0.0178555712163562
-0.000430477397935625
0.00234106100266441
-0.00261950259189423
0.0237539026759827
-0.00191146830441872
0.00213881491001295
0
0
0
-0.0132498685138066
0.0135561711315891
0.000866171001338953
-0.020065678634114
-0.0112231232568367
0.0118351743660977
0.03902506329754
-0.0241166156688447
-0.0155064080975939
0.0458464405209258
-0.0141612998701295
0.012400894934343
0.0123074648107708
0.00144064486518741
-0.0223676887205842
0.0133452307983107
0.0078428164171311
-0.00143884293219304
-0.00992101318066195
-0.0278088167875448
0.00918541674790836
-0.0201142091092851
-0.00589579536188617
0.00494023083587742
0.00845308487338179
0.00338867112035598
-0.0039256140038847
0.0178446103872927
-0.0122125774836458
0.00320525041221386
-0.0145700633692118
0
0
-0.0088202023757138
0.00343304239275865
0.0122984081993485
-0.00378614380136537
0.000144064486518743
0.0125231406846639
-0.0103685064028112
-0.00185455771252896
-0.0174492406504138
0.0171779221226007
-0.00252807425341317
-0.000217769027098277
-0.0103492881122881
-0.0020765054088168
0.0102284494189163
-0.000668075583867542
-0.0150242248090506
0.0135809478978706
-0.00282985395926467
-0.0063064938797569
-0.0101754394301871
0.0112762808034715
-0.0185573492849903
0.00216743883032648
0.0038095881650161
0.000367590058542057
0.00347557422877105
0.0100657177839164
0.00274034701405913
-0.00821862415515114
0
0
0
-0.00034739119450534
0.00531466925757559
-0.000628647583395723
-0.00114115006358
-0.000311992177251631
0.0028468933430047
-0.00066359601475775
0.0113988875996652
-0.0168474500390959
-0.000138796719215383
0.023133082522892
-0.00231748186847957
0.00235039508570027
-0.00178554240339823
-0.00132139375865033
-0.00690384538988053
0.00578286013988225
0.00171209453824109
0.00905977689663493
-0.00673214935787033
0.00110760057839957
-0.0122226573090413
0.00565946910447223
-0.00713953901589965
0.00135850990858982
-0.00170354760946932
0.00109178038356919
0.00491156735980167
0.0144620431603548
-0.00113010006160002
-0.0118082087936589
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0247007584892576
0.00855659373777648
0.0182259729780862
-0.0215360834240325
-0.0244247636984197
0.00926960559584827
0.0180032322657595
-0.0160601493485634
-0.0305887177504969
0.0133225983809562
0.00775276104380038
-0.0147299173083487
-0.020666137253034
0.0133846164812461
-0.0120308338688229
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0158502037277915
-0.00549067163337049
-0.0116954054251219
0.0138194667146794
0.0156731009208274
-0.00594820346243089
-0.0115524751717701
0.0103056203389137
0.0078438166191007
0.00870803213362416
-0.00587044582510795
-0.00962789611897926
-0.0135079796096347
0.0218108366961136
-0.0301717669215772
0.000814187060822198
0.00859598702431297
-0.00705382286785673
-0.00540291170013962
0.0080509125476486
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0129416371507496
0.00448311461564386
0.0095492585421756
-0.0112835473227802
-0.0127970333143907
0.00485668778973728
0.00943255647900272
-0.00841450377106224
-0.00267917342377135
-0.00297435921805469
0.00200513897813714
0.00328855258369847
0.00461385340025042
-0.00744981899298203
0.0103056203389137
0.012870253608951
-0.0114078134884386
0.00544079934726936
0.0077244254194672
-0.00790642830234117
0.00925609004083047
-0.00464234527436672
0.000793121334404131
0.00220618894422368
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00673309355722724
0.00665135421132308
-0.0128627042885934
0.00645385443300187
0.00364815005424318
-0.000135741922680065
-0.00145899353351565
-0.0110947500983251
0.0101742044039446
-2.57896281039029e-05
-0.00182783325871733
0.00363985630325195
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00165143380637648
-0.00540068965122798
0.00557898243911116
-0.000918617870801494
-0.00109184631068463
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000653095166483251
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00149437153854795
-0.011787761663524
0.00318747729824018
0.0130329496986436
0.0182852844076319
-0.0238410940180097
0.031136085450187
-0.0018944616959235
-0.0106272365841269
0.00782776539548229
0.00796199404874954
-0.0102646435550067
-0.00213724103465828
-0.00327622721623187
0.00152414404301614
0.00169515009240002
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00122014925186011
0.00962466709505828
-0.00260256431579786
-0.0106413588683455
-0.0149298722001225
0.0194661717512814
-0.0254225073135512
-0.00575183873366651
0.00732827320500976
0.00399215142288095
-0.0143133615818245
0.00654461404415953
-0.0110560063039533
0.00703173371662235
0.00984237692162804
-0.0125715695506572
-0.00565842502013947
0.00453338417129759
-0.00595765481922104
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00152741474214877
0.00448057215509284
-0.000914592961308316
-0.00311520116605522
0.00146018646125793
0.00409930377469338
-0.00326419700613554
0.000687771686012194
0.00153318344227579
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00303775519291692
-0.000786742628932767
0.001099822358168
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
4.92665746801784e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0378412293353946
0.0289334589996079
0.00244532359775317
-0.0262801192156284
-0.0270537235463433
0.0236451538594617
-0.0219472181023565
0.0412452041028451
-0.0124535992998021
-0.0245830070029577
0.0216553978186263
0.0279206669717668
-0.00732086064170028
-0.0134990000303603
0.00972706478884383
0.0269628334054518
-0.0193181378785606
-0.00953672332708161
0.00250054995199847
-0.0179527391817395
0.00866215912745054
-0.00624174997070043
0
0.0146583501601776
-0.00707262331101525
0.00509636751008263
0
0
0
0
0
0.00981549611973595
-0.0056730572851466
-0.0102249353459674
0.0177841124736754
-0.00466095484900422
0.00644157035112012
-0.00674410629202108
-0.00595061551343292
0.00968044468639337
-0.00104114083310003
-0.00095538974840652
0.00257013020417703
-0.00058203731880672
0.000290762204916996
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00154025016015002
-0.0017536519509243
-0.0057648652079789
-0.000263047792638645
-0.00124033055056285
9.93752138004732e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000580971327200835
7.69514602548675e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0117161583350911
-0.00895819170716534
-0.000757105383598449
0.00813668168828171
0.00837620009153003
-0.00732086064170027
0.00679515668011017
-0.0127700751354844
0.0038558034133893
0.00761123270722896
-0.00670480515851264
-0.00864461754567251
0.00226663784273707
0.00417947367193936
-0.00301163131334078
-0.00834805926998471
0.00598115775040735
0.00295269901270189
-0.000774204212626253
0.00555841177720718
-0.00268192206340506
0.00193253052897982
0
-0.00453842421147806
0.00218978019508486
-0.00157790456945047
0
0
0
0
0
-0.0272815241530802
0.00582752106796338
0.0178200396170741
-0.0121905548336593
-0.0189002774521294
0.00412115971406739
0.00759904303988975
-0.00547569329698324
0.0250726209512162
-0.029355001088618
0.00524708383960303
0.000728524995042469
0.00611266768730924
0.0293182843749507
-0.0105874510042041
0.00169534898280502
0.00312606906351944
0.034733305694648
-0.00757351316813835
-0.0364338377638194
0.00361630297256964
-0.000579071918597427
0.00756404035246344
-0.00200596396849426
0
0.0405260269134321
-0.00617601308578575
0.00163786272173978
0
0
0
0
0.00127070638212377
-0.00491209100047036
-0.00158174891690138
-0.00012305994133831
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00123333886591897
-0.00400182992086221
0.00305980497917836
0.000258600719679208
-0.00277920588860359
-0.00286101699812448
0.00250054995199847
-0.00232098786493568
0.0043618110396971
-0.00131700759134064
-0.00259973089397455
0.00229012694515437
0.00295269901270189
-0.000774204212626253
-0.00142756203146623
0.00102866792643418
0.00285140507769487
-0.00204295429972873
-0.00100853871366179
0.000264441081652658
-0.00189855906059906
0.000916050778061746
-0.000660084839472335
0
0.00155016698166849
-0.000747952328243599
0.000538957014551388
0
0
0
0
0
0.00640935615888057
0.0222914167732595
-0.0194996697686801
-0.0180815148628482
0.0086840179409062
0.00611266768730924
0.011271202299161
-0.0081217656689774
-0.0316792686816033
0.0134875986214773
0.00778268304658562
0.00612327076151802
0.00906655137094826
-0.0134707285728219
-0.0157037276239156
0.00251460891227556
0.00463670973188589
-0.0159587419054168
-0.0112333353799094
0.0108080229001251
0.00536384412681011
-0.000858902457324363
0.011219284923654
-0.00297532538966311
0
-0.00952093947299637
-0.00916050778061746
0.00242934300780739
0
0
0
-0.0282101545164825
0.0158128026620764
0.0232885320919956
-0.0133897524233303
-0.0171320602268782
-0.0141218406202043
0.00756136076082744
0.0106119129094945
-0.0103441866618608
0.0204436747269514
-0.0408008517014601
0.0118351743660977
0.0160954266157314
0.00798227141752393
-0.000528257376125237
0.000588191722455785
0.0277754675016223
-0.0079722873342951
-0.0230020395024317
0.00607662431009988
-0.0108144165386153
-0.00542198663425646
-0.0290711223441265
0.00576260763858307
0.00504269356830896
0.00785669220993586
0.0153145775373496
-0.00389930266045156
-0.00355816386306848
-0.0125043001975985
0.00318376729026108
0
0
0
-0.00213343151634494
-0.0259278211393535
0.0184690323138133
0.022402754070531
-0.00621011286848176
-0.00757351316813836
-0.0139648682703089
0.0100627585841512
0.0307175387687765
-0.00964524835555699
-0.00964263976907101
-0.00696186727417512
-0.0112333353799094
0.00963318425032834
0.019456707616464
-0.00311556666974977
-0.00574482108428358
0.0114124117598571
0.0139179516659293
-0.00535639808626143
-0.00664573083378594
0.00106416860909969
-0.0139005433393342
0.00368638819756112
0
0.00316915955883636
0.011349746109604
-0.00300992335928097
0
0
0
0.00548596675631555
0.00192482444741989
-0.011511543844187
-0.00694710834204169
0.00810408958322729
0.00798227141752393
-0.0203411034172124
0.0126735580170433
0.00522722554636115
-0.0311834718495713
0.0106703585067942
0.00144064486518741
-0.00242655931106596
0.000795311523767388
0.00983828219925568
-0.014873778532759
-0.0114018065260681
-0.000794316762247664
0.0157988065609762
0.0135040084263621
-0.00845138632791734
0.0079987149259449
0.0117534020475965
0.000701457439308661
0.00542621650355218
-0.00539631976637476
-0.00564360629865183
-0.00866537295981172
-0.00790726435224761
0.0046079852469514
0.00707524739414984
0
0
-0.00136775682829432
0.0116026134471434
0.000144064486518741
0.00143387595653898
-0.0233170878559076
-0.00960971604715176
0.0083431252891685
0.0070414793030687
0.0232879232568066
-0.0133811104054329
0.0123409837772017
-0.0095487179531385
0.00932523765682926
0.00651232271377065
0.00551042771563842
0.0099713288857085
0.00845975528710957
-0.0196360359015196
0.00156814533376711
-0.00523564066513587
0.00360088220612632
-0.00907140664230389
0.00716593296549168
-0.0185199743582475
0.00601374480904933
0.0176294561352779
-0.00122993542267321
-0.00681737544731943
-0.0242992062727987
0.00556636374363693
0
0
0
0.00931745125238523
-0.00967102508417598
-0.0103492881122881
0.00431038520586265
0.00932523765682926
-0.0182873381853838
0.019075705192037
-0.00141848627016658
-0.00931357381529537
-0.00465287187619667
-0.0331700053538495
0.00541805196173947
0.00542402459209361
0.00133259968599572
-0.0170285687964031
-0.0038713052724418
0.0235507121713527
0.000972835380823209
-0.0135984037481801
0.0157167813195665
0.0288908625590705
-0.0168130965713243
0.0107515433425142
0.0226472305398886
-0.00582640531218244
-0.0108287653303358
-0.00986810820763004
-0.0171044610169262
0.00837596714788251
0.0139657339389318
0
0.00703870082577696
-0.00114115006358
-0.000283673055824898
-0.0109283033470401
-0.00510859312436843
0.00586961085479478
0.00195628256979224
-0.0115707097793879
0.0157569851833334
-0.000913726734067436
-0.00919214014749519
-0.0093134626232448
0.000281238238706352
0.00429534744688107
0.0117362020482908
0.0110123401666142
-0.0106902991382103
-0.009779625165472
-0.00427160676503568
-0.0021222821925069
0.00878357267875655
0.0171452997920646
-0.0127976927095049
0.0063183870886525
0.0157363056920751
-0.00388317612290425
-0.00672167795616649
-0.00931578234076596
-0.0181727992312662
0.00530670374151134
0.0148380284382149
0
0
0
0.000701968943558368
-0.00430025973773137
-0.000174135707305991
0.000538645317587503
0.00216919837115951
-0.00568734831273254
0.00830331467387342
-0.00285173817363856
-0.00029456316281442
0.000505681497879734
0.00163460944581179
-0.0158408357299615
0.00264937224250645
-0.00471283316196093
0.00192175370164644
0.00256731829430797
-0.00105093202036037
-0.00304397090503905
-0.00158876128427053
-0.00377564585629612
0.0131822296095941
0.0035784276478555
0.000241360471043513
0.00518175637696477
-0.00356692503092794
-0.00473104832879981
-0.00886741804773586
0.0117271283228306
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00298874307709591
0.0128115671445312
-0.014739035178184
-0.00198331755894596
0.0105259180375265
0.00274533581668524
0.00528495495568548
-0.0129454429550227
0.00580655925136643
0.00127498985932241
0.00096775987522774
0.00104136302063608
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00244029850372022
-0.0104606007698357
0.0120343718291607
0.00161937200577331
-0.00859437608876584
0.00625140465546649
-0.0100286431909673
0.00655068230141511
0.00231387048543695
0.00773638189017475
-0.00880825825947579
0.00631878124758435
0.00258432287983868
-0.0030636515139803
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00818890011682008
0.00517371907973278
-0.00588036258705032
-0.004088161951396
0.000927185079944816
-0.001411684678548
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000295519502319477
-0.000111163390180156
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0216035285278111
-0.0165180893402327
-0.00139603334858834
0.0150032997119908
0.0154449498254084
-0.0134990000303603
0.0125296498213093
-0.0235468550869137
0.00710975019766486
0.0140344196638198
-0.0123630498472788
-0.0159398871557243
0.00417947367193936
0.00770656866530602
-0.00555317375646414
-0.015393060714348
0.0110287099571925
0.00544450796332197
-0.00142756203146623
0.0102492048983804
-0.00494521993891152
0.00356341022540103
0
-0.00836844075675528
0.00403775517205687
-0.00290951226548284
0
0
0
0
0
0.00214062318971943
0.0260152223141828
-0.0185312903459677
-0.0224782724495978
0.0062310467972377
0.00759904303988975
0.0140119430278291
-0.0100966795572075
-0.0308210858027454
0.00967776192595173
0.00967514454607264
0.00698533532324482
0.011271202299161
-0.00966565715332705
-0.0195222950445341
0.00312606906351944
0.00576418654153709
-0.0114508823351548
-0.0139648682703089
0.00537445419221328
0.00666813320532925
-0.00106775585949577
0.0139474012612588
-0.0036988147974521
0
-0.00317984261111349
-0.0113880054426449
0.00302006963560452
0
0
0
0
-0.0110275995542786
0.0126142538695077
-0.00326569358586088
-0.0065915855610704
-0.000367729685615673
0.00087922519619332
0.00878516619694445
-0.00032298068431591
0.00240101238037135
0.00019308057575702
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000637305755283753
0.00292193636629658
0.00108793493664307
-6.8795926908484e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
7.36622613352069e-05
-0.0138627454923654
0.0105994753703783
0.000895819170716535
-0.00962745160751204
-0.00991085360413959
0.00866215912745053
-0.00804013781163882
0.0151097566675404
-0.00456224812431178
-0.00900573198874076
0.00793323244957973
0.0102284494189163
-0.00268192206340506
-0.00494521993891152
0.00356341022540103
0.00987755693505478
-0.0070770012893429
-0.00349368058692477
0.000916050778061746
-0.00657680150825563
0.00317329297983189
-0.00228660095854406
0
0.00536993594493104
-0.00259098286831469
0.00186700186459729
0
0
0
0
0
0.0132553200131172
-0.0315182583052886
0.00990793993257754
0.0313181024202649
0.00403789537919173
-0.0105874510042041
-0.0195222950445341
0.0140673107858375
0.0190852531837087
0.0062714647206697
-0.0134800024558912
-0.0079855556272566
-0.0157037276239157
-0.00626362048405299
0.0271996541128448
-0.00435543039722678
-0.00803101683557543
-0.0074204971288753
0.019456707616464
0.0149760358339076
-0.00929045055151503
0.00148766269483156
-0.0194323715123602
0.00515341474394618
0
-0.0196904488394242
0.0158664648991595
-0.00420774551853459
0
0
0
0.00156984484857563
0.017969881244401
-0.027508924797483
-0.000796545599666304
0.00578499058224555
0.0106119129094945
0.00740246057206262
-0.000700597151391453
0.00455340450619164
-0.0173396954404469
0.0124629030181648
-0.0241166156688447
0.00742113956834916
0.0126735580170433
-0.00879777514348014
-0.00346384502280857
-0.0288749006519888
-0.0126577061559089
0.0271255837248804
-0.00983860756249675
-0.00293000742555674
-0.0215087773975129
0.0313612671418447
0.00654870468799097
0.0253291842552046
-0.00926515069755881
-0.019985060979628
0.00631332573577382
-0.032221356575954
0.0163177339594984
-0.00515480887754234
0
0
0
0.00251604521737041
0.00183442202796986
0.0113188842967876
-0.00865443539954152
-0.000731433290019561
0.00786078132058072
0.00809217808185521
-0.00707262331101525
0.00656474503339083
-0.0123370646576967
0.0037250599948445
0.00735314937755828
-0.00647745717078674
-0.00835149397873731
0.00218978019508486
0.00403775517205687
-0.00290951226548284
-0.00806499146539117
0.00577834735596958
0.00285257825407764
-0.000747952328243599
0.00536993594493104
-0.00259098286831469
0.00186700186459729
0
-0.00438453433883709
0.00211552865322126
-0.00152440063902937
0
0
0
0
0
-0.00452755371871502
0.0107655347027697
-0.00338420575604024
-0.0106971684527912
-0.00137920383828911
0.00361630297256964
0.00666813320532925
-0.00480490136773097
-0.00651885499097788
-0.0021421130074385
0.00460429738301773
0.002727586511711
0.00536384412681011
0.00213943369055823
-0.00929045055151503
0.00148766269483155
0.00274311447049113
0.00253458229128432
-0.00664573083378594
-0.00511529006197661
0.00317329297983189
-0.000508133546343124
0.00663741847176636
-0.00176022623859289
0
0.00672556866057421
-0.00541942948838377
0.00143721870547037
0
0
0
0.0156847396684056
-0.0235287315593738
0.00754032682961148
0.00719483750973144
0.00630360334196042
0.000588191722455785
-0.0136541470226812
-0.00346384502280857
0.00298537108435816
-0.00234628785992679
0.0147218098177775
0.0133452307983107
-0.0156902713269982
-0.014873778532759
0.0091170475934549
0.000151109189515808
0.00612179939165764
0.0148551746749057
-0.00670562376606817
0.00678744804838291
0.00724317221219764
0.0220922262471551
-0.00737497034737883
-0.00857449821563849
-0.0228870153367798
0.00229040655286497
0.00682678885098425
-0.00435543039722678
0.0273239057671347
-0.00557404975554416
0.00355619402780435
0
0
0.0193449138368629
-0.0213437147871968
-0.0103685064028112
0.00364826238896987
0.00834312528916849
0.00070861161031711
0.00556356561399098
0.0100350876121962
-0.00833268985633007
-0.0109118786738746
0.000771300914588966
0.0128362230072009
0.019075705192037
-0.00747187004815183
-0.018329660292092
-0.0190426101285379
0.00320866320457004
0.00660587358305009
0.00149755826814444
0.0181677335352497
-0.00157611454667406
0.0017365467252858
0.0124616962654813
0.0221114172357301
-0.0105289205599699
-0.0241435686178132
0.000538345605376061
0.00122839704130483
0.027515798918395
-0.00100298198424713
0
0
0
-0.00793354638212766
0.0100209251994691
-0.00115251589214993
0.0109223719991657
-0.00917197993011045
-0.00542198663425646
0.0391365277556507
-0.0215087773975129
-0.0053117691446744
0.0389093331920511
-0.00851417296348853
-0.0201142091092851
0.00947477419857506
0.0079987149259449
-0.0227642555240497
0.0220922262471551
-0.00233840523209573
-0.00798871027546796
-0.00623113333949953
-0.0296016405444071
0.0118459348803669
-0.0290606830784605
0.00358367869526204
0.00365189279435095
0.00963057892661597
0.00212833721819937
-0.00534208402035644
0.0189950455776391
-0.0105870541646322
0.00436179333764967
-0.0155093897687087
0
0
-0.0127539047993244
0.00750372694756799
0.0102284494189163
-0.00489270130157033
0.00551042771563842
0.0159649524035681
-0.018329660292092
-0.00785847925751967
-0.00550353537058251
0.0155791820205274
0.0108227089086632
-0.00270244255649461
-0.0170285687964031
-0.00155308484516869
0.0141247326621089
0.00423826677250606
-0.0199194152419143
0.00871338093360492
0.00608096348056963
-0.0134824025275662
-0.0178849455114135
0.0143566433939473
-0.0158640880884531
-0.0109095680544358
0.00411989070618553
0.0056477852005933
0.00610887187024413
0.0133504122156782
-0.00159937975878844
-0.010900565928077
0
-0.0112739007320747
0.0028468933430047
0.00268391932107852
0.00586961085479477
0.00455269639861629
-0.00814109796147348
0.0161455411192465
-0.00255244455047905
0.000896352584078972
-0.00301284099719132
-0.0107940160887505
0.00797393848075481
-0.0036143609358673
0.00270125428838669
-0.0258928720913352
-0.00165907744643471
0.00213092696227422
0.00737625522343239
-6.77672268295949e-05
0.00656011599647718
-0.0108071806668229
0.00151327047936116
0.00479683704550482
-0.00155450911890191
-0.0123119025322663
0.00808291152952192
0.00401695996126535
0.00154469965723158
-0.000205807560673794
-0.00316231925167123
0.000168041169619228
0
0
0
0.00153569000694263
-0.00178554240339822
-0.00104843599319364
0.00429534744688106
-0.00304574180955513
0.0027012542883867
-0.00859450284703254
0.0228704353068756
-0.0111204418352165
-0.0105528683579945
0.0201754429274086
0.0136986002569877
0.0047087041709065
-0.0072532410967586
0.0060995128326075
-0.0110575765447035
0.00756546923566355
0.00628197850210606
-0.00997152775971175
0.00706195111809946
0.00287024421044284
-0.0338094460404891
0.00663257224064815
0.00711205968292885
-0.0135799910249338
-0.00552145914843307
0.0011495542016292
0.0113862347070507
0.0288813030285803
0.000248327299766066
-0.0235814851755734
-0.000289328319744464
0.000538645317587503
-0.000550938867137995
-0.000440313379976673
0.00514767415608438
0.00558740139635878
-0.00149531308052694
-0.0022372016850703
-0.000823366489698821
-0.00864333723077548
0.00570043317871443
0.0141686569749119
-0.00193651824983738
0.00217354550151971
-0.00375802357855114
-0.00288370496737808
-0.00346137358336493
0.00836352556114615
0.000289396796698382
0.0116083456869456
-0.0141310605925881
-0.00395424238389437
0.00788698705114445
-0.0133349781388874
0.0035368312076083
0.00553405869042465
0.00821301216513978
-0.0105264123397192
0
0
0
0
0
-4.25994694575028e-05
-0.000466858193172547
0.00356658544199427
-0.000121293178471177
0.00060745531362402
-0.000274167770041339
0.00391319070407559
-0.00087848063405925
-0.00636272255075786
0.000159822117107407
0.00130014515294369
0.0087006895973432
-0.00149668585862395
-0.00202624427654872
0.000288900173552537
0.00223118703121844
-0.000392627997905849
-0.00105267277200919
0.00450538676222668
-0.00122921852204723
-0.00934895617383743
-0.00185745507132683
-0.00502861315148964
0.0039269427941889
-0.000508604694841507
0.00535492283369648
-0.00815083445316243
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-4.18678664853948e-05
0.00371815571011405
-0.0210049386145346
0.00160669358229502
-0.00495550206499415
-0.000163368199944863
-2.89778421493503e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00189456701249346
-8.38681739123468e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0127845783487167
0.021552685744817
-0.0038307577991673
-0.0223747331038793
-0.00548114241970963
0.00756404035246344
0.0139474012612588
-0.0100501722645485
-0.00876546223348395
-0.00851304654680179
0.00963057892661598
0.00534858422639558
0.011219284923654
0.00850239857947414
-0.0194323715123602
0.00311166977432881
0.0057376355641678
0.010072772513624
-0.0139005433393342
-0.0152848525677959
0.00663741847176636
-0.00106283756591573
0.0138831567867645
-0.00368177732871776
0
0.0189911737822931
-0.0113355500488768
0.00300615860063527
0
0
0
-0.00547910500659285
-0.00192241691120887
0.0114971454097287
0.00693841902239084
-0.00809395313200173
-0.00797228733429509
0.0203156611265584
-0.0126577061559089
-0.00522068742554554
0.0311444681171716
-0.0106570122120065
-0.00143884293219304
0.00242352421380428
-0.000794316762247664
-0.00982597665072591
0.0148551746749057
0.0113875453490971
0.000793323244957974
-0.0157790456945047
-0.0134871178526144
0.00844081548409565
-0.00798871027546797
-0.0117387011011958
-0.000700580068809815
-0.00541942948838376
0.00538957014551388
0.00563654737619113
0.00865453446531381
0.007897374086523
-0.00460222166089721
-0.00706639780044989
0
0
0.000796860203043994
0.00126092561119675
-0.0174492406504138
-0.00366282636859055
0.0232879232568066
0.00986567756648641
-0.00833268985633007
-0.0239897622020979
-0.0232587951362678
0.0269200082606247
-0.0123255478940161
0.00175101435029381
-0.00931357381529537
-0.00217873916603672
-0.00550353537058252
0.0110951023456922
-0.011228689473225
0.0196114754967838
0.000295506401028788
-0.0157985333335143
-0.00359637828665744
0.00868998218252688
-0.00715696994389075
-0.0064145706553551
-0.00600622292391789
0.00633359910965934
0.00122839704130483
0.00680884839526769
-0.00143786403606906
-0.0055594014347913
0
0
0
-0.00260682558169597
0.0104385645103298
-0.0175976942204528
0.00312780064538232
0.0182688930784879
0.00447533404527084
-0.00617601308578575
-0.0113880054426449
0.00820593129173853
0.00715696994389075
0.00695087339874225
-0.00786333476593655
-0.00436710073365596
-0.00916050778061746
-0.00694217936982539
0.0158664648991595
-0.00254066773171562
-0.00468475982075233
-0.00822438431783679
0.011349746109604
0.0124800298615897
-0.00541942948838377
0.00086780323865174
-0.0113355500488768
0.00300615860063527
0
-0.0155062284610466
0.00925543785784302
-0.00245451821914517
0
0
0
-0.00623823547156441
0.0112940425593951
-0.00573949481099695
-0.0178555712163562
0.00365409494647309
0.00504269356830896
-0.0277564772455684
0.0253291842552046
0.00272725353404856
-0.0379094684606161
-0.00475586074650785
0.0084530848733818
0.00465632499355563
0.00542621650355218
0.0150656536232787
-0.0228870153367798
-0.00321539210013977
-0.00541942948838377
0.0125756636728657
0.0242459355456903
-0.0188509557914272
0.00963057892661598
0.00308425364718638
0.00411585076435186
0.0111065254294116
-0.00429540688350406
-0.00077009897938439
-0.015558348871644
-0.0141971935868362
0.000628783183643285
0.0127033386585781
0
0
-0.00645373860536863
0.00711274555285411
0.0135809478978706
0.00171904071722855
-0.0196360359015196
-0.00987321502092645
0.00660587358305009
0.0124204589731933
0.0196114754967838
-0.0154845354139084
0.00526437594809684
-0.00624558508347004
0.000972835380823206
0.00501636078483355
0.00871338093360492
0.000514042274531059
0.00981787657410179
-0.0171886703074227
-0.00210387275926729
0.00476727939618908
0.00666786380213316
-0.00925022646223961
0.00229347264006483
-0.00347556012344203
0.00763600137626043
0.00551129076783132
-0.00227750906981942
-0.00762200319514687
-0.0109516873886459
0.00622333954865762
0
0.00102861523638257
-0.0168474500390959
-0.000652104293143589
0.0157569851833334
-0.00162251669404186
0.000896352584078969
-0.0209255260976315
0.00512399180025925
-0.008041412892074
0.00511623602821819
0.0157686933873947
-0.0071123880556087
0.000723781596194075
-0.0111204418352165
0.012272854736097
-0.000789199843068005
0.00750185693406185
0.00214382875701869
0.000815023918934388
-0.00857917224840293
0.0051148491188017
-0.00388655518895764
-0.00149401901876251
-0.00331990254031904
0.00167866126734208
-0.00148528813195344
0.0028715676154239
-0.00107057364705467
0.00726880876377655
0.0036784944236256
-0.00593495750304104
0
0
0
0.0121336099634594
-0.00623055025584739
-0.0185573492849903
0.00257102525319713
0.00716593296549168
-0.00948466106409149
0.0124616962654813
-0.00537761827435815
-0.00715696994389075
-0.000175741661790548
-0.0164129594131637
0.00340174162411095
0.0107515433425142
0.000282628207627949
-0.0158640880884531
0.00193251070195158
0.0124014025098157
0.00229347264006483
-0.00543056269287817
0.00408918125404656
0.0145400529081644
-0.00862464688931505
0.0108142484444271
0.00665303622557771
-0.00693799564300508
-0.00186229506592445
-0.00496637354281361
-0.00868807482386335
0.00071415755723363
0.00709378338852869
0
0.0041124596913134
0.00578286013988225
-0.000444611763658991
-0.0106902991382103
-8.57462432496487e-05
0.00213092696227422
0.00447897985528399
-0.0105806284045219
0.00750185693406185
0.00381601518749326
-0.00986510703602473
-0.00645749040761875
-0.00225203546374551
0.00756546923566356
0.00473703121248996
0.00743285656482358
-0.00751569389960184
-0.00823094079502819
0.00258297673289366
-0.000931147532962226
0.00155871031105622
0.0144351553750525
-0.00724178555338144
0.000446549788085402
0.0104160758530783
0.00151833937987962
-0.00435326587428779
-0.00663549875561001
-0.0126103980178313
0.00261528088161732
0.010296346865697
-0.000396412151353048
0.00830331467387342
-8.35982861541892e-05
-0.00149531308052694
-0.0112333955800319
-0.000686836562720212
-0.00226736085321322
0.00452735298316012
0.00330380744905004
0.00267251434785262
-0.00586739605491005
0.0017354073794137
-0.000293562623944424
0.00399168330216623
0.00286234233447061
0.000826794869171866
-0.00111177019078865
-0.00532993925822212
0.00288761835531033
-0.0021790678437492
0.00116119154247163
0.00230006350916319
-0.000794808447074848
0.00462590421327375
0.00037413731665489
-0.0011439498229308
-0.00333619983400109
0.00391240894857488
0
0
0
0
0
0.000551295488066033
-0.00471283316196093
-0.00132338479039519
0.0021735455015197
0.00358282470380577
-0.000268603858345907
0.00399168330216624
-0.00549457977497224
-0.0137294270375137
0.0136053336502851
0.00361442705609414
-0.0229477016386806
0.00275133720442685
-0.00469730868725116
0.000313735411469682
-0.00169057232499945
0.00482491090319546
-0.00237172604356677
3.82055298002415e-05
-0.00646822701837315
0.00638881112631466
0.00690655148346083
-0.0002734547813893
0.00353427030686217
-0.00573202326850044
0.00162571514262698
-0.00130333504629076
-0.0016193720057733
-0.000324329122822694
0.000607455313624018
-0.00461036167133352
0.000201117888531333
0.00111027296244118
-0.000290247198846286
-0.000520841791283364
-0.00427953682282622
0.004406926295751
0.00105759852947014
0.00582270278482172
-0.00809516444280999
0.0021611158082351
0.000519658042771756
0.000347281280526479
-0.00222774804933502
0.00103790215465816
0.00265130166390493
-0.00302638613761221
0.000711177234439643
0.00355493204562574
0.00203234966165371
0.00172830029940023
-0.00201902325507269
-0.000356989924994948
-0.00049524163906011
-0.00182689800937276
0
0
0
0
0
0
0
-0.00013021537424568
0.000336651752958356
-0.000181494377643558
0.000413739698873328
-0.000269901651136296
-0.000820375134178832
0.000376004345406961
-0.00358971549387409
0.00496086184068049
0.000217476578554423
-0.00625941638314223
0.000440087158487791
-0.000286601841151862
0.00162187373047579
-0.00121444896326303
-0.000205099372383106
-0.00118482801590328
0.000446970657006064
-0.000214011817280137
0.00295730007324467
0.000163972150987735
-0.000236673413780927
-0.00245650586303066
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0124397213170767
-0.0163170454249829
0.00278020520444578
0.0237539026759827
-0.0013644056174362
-0.00355816386306848
0.0319323693916345
-0.032221356575954
-0.00144810552207151
0.041832736150714
0.012878758585707
-0.0122125774836458
-0.00841225009234945
-0.00790726435224761
-0.0179614666486687
0.0273239057671347
-0.00103416810196474
0.007897374086523
-0.0110229642841231
-0.030125169570339
0.0244935920724721
-0.0105870541646322
0.00141930873847006
-0.00594636716934567
-0.0141971935868362
0.0037650590771447
-0.00177191686540476
0.0193309883674948
0.0176397756820067
0.00144676406229116
-0.0157836859080132
0
0
-0.00292538992676226
-0.00111208208177831
0.0038095881650161
-0.00219525718102168
0.00601374480904933
0.0107502532421808
-0.0105289205599699
-0.00233847145501913
-0.00600622292391789
0.0071905114247027
0.007370382247829
0.00186497997330389
-0.00582640531218245
-0.00315117604757613
0.00411989070618553
-0.00261528088161732
-0.0122490695737316
0.00763600137626043
0.00444385499577702
-0.00374152745791254
-0.0122655909231139
0.00997991777193203
-0.00693799564300507
-0.000919969264105379
-0.000272218760524803
-0.00313465546829751
0.00418949687681831
0.00917054102125265
0.00676866603568949
-0.00748771538911025
0
-0.00177734546998498
0.00905977689663493
-0.000368120020350394
-0.00427160676503567
4.68169398430181e-05
-6.77672268296e-05
0.00841761774278204
0.00200731894677589
0.000815023918934388
-0.00380469557034491
-0.00332103244879345
0.004025699254427
0.0158066286142293
-0.00997152775971175
-0.00994360943559085
-0.0180775354598956
0.00258297673289367
0.0144168343552445
0.0111765245392609
-0.0112181626099878
-0.00133618505041382
0.00305684700708422
0.0297338228704455
-0.0118528207868897
-0.00155351841003996
-0.0215216993130592
0.00844376901060789
0.0173024278597948
-0.0210814191933855
-0.0281423075178267
0.0172129066925034
0.000121617925863421
-0.000294563162814418
0.00160485160900532
-0.000823366489698824
0.000417805169766076
-0.00338847899904321
0.00330380744905004
-0.000701291013212165
-0.00275259125902085
0.00153653441536262
0.000946464410709782
-0.00551820433746372
0.00680847138645213
-0.0137294270375137
0.00398893011848868
-0.00317261614431529
0.00748664018571689
0.00429074183666079
-0.00359452209128907
-0.0119343426801821
0.0100494669129014
-0.0182085037271631
-0.00903586946075096
0.00746856507178989
-0.0163421403275828
0.00353919052732191
0.0166283862471057
-0.0159666743869327
0
0
0
0
0
-0.00133750330252878
-0.00713953901589965
0.000793800707726041
0.0063183870886525
0.000461392794780491
-0.00155450911890191
-0.00460364960009385
0.00358357103552778
-0.00331990254031904
-0.000467728214667882
0.00493765752094868
0.0025169142112672
-0.0128554245038243
0.00711205968292885
0.00244097167386821
0.0115748258104361
0.000446549788085401
-0.00817124569509966
-0.0118528207868896
0.0129744394684656
-0.00122094255718317
-0.010916346970483
-0.021465043729883
0.0112039510910731
-0.00576167442351041
0.0186348000616374
-0.00553211181348145
-0.0108813669949371
0.0248904378223984
0.0224107312805117
-0.0203229573797825
-0.000483544685390926
-0.00105093202036038
0.00429528470823945
-0.00346137358336493
0.00197022443423988
-0.0022803274498227
-0.00111177019078866
0.00410311834393535
0.00748664018571689
-0.0103674207205181
0.00107835662738672
0.0109872367371646
-0.0106265163598109
0.00482491090319546
0.00496817945893905
0.0094697131698224
0.000930046652499748
-0.0067056366061749
-0.00786473832304972
0.0103286953236146
-0.00174879112418633
0.00831144543393433
-0.00942947174139838
-0.00204753836575777
0.0206373059699766
-0.0119157077327049
-0.0157938751180359
0.0198720261175626
0.00144612284649303
-0.000878480634059252
-0.000122453681351521
0.000643897483751834
-0.00427953682282622
0.00221933890748644
-0.00183140447316279
0.00518395321649008
-0.00105274143546834
-0.0011180160798618
-0.00445087098070637
0.00415347492296866
-0.00550460326594435
-0.00117223389699672
0.000135204357079134
0.0068883119383325
-0.00259255650275625
-0.000647460195826834
-0.00450999570735362
-0.00376235181915983
0.00306625191056899
0.00323586746627606
0.00378996295948903
0.00388402793363636
0.00351538068558335
-0.0106163322990889
0.0155879807766454
0
0
0
0
0
0
0
-0.000485826157065667
0.000288900173552539
0.00194128493306966
-0.00205426364763369
0.000347281280526476
0.00189104979504958
0.00366138884627662
0.00013520435707913
-0.00284035580650454
-0.00257078047986796
0.000111130756720494
0.0030694075747161
0.00245036320304758
-0.00193477434980238
0.00718207241113913
-0.0083941323413635
0.00179183587352642
-0.00508871441822642
0.0051014589653925
0.0044325773807214
-0.00900524310684798
0.000908021611324788
-0.0075402343744483
0.00630763400848851
-0.0081534821175016
0.00124200163234766
0.0057270283100586
-0.000252130702412176
-0.000269901651136295
0.000312631275865119
-0.000735081506828861
0.000976936008379618
0.00086644323028761
-0.0003670779504526
0.000693414251311211
-0.00167615682089045
-0.00109492270146524
0.00155732425371111
0.00165094838422689
-0.000349963202412017
0.00168902659780913
-0.00309124536051385
0.00117188684888932
0.000162745406982993
0.00188411259302302
0.000125641441883702
-0.00296453684823502
0.00186763932773438
-0.00282479527834765
0.00507922969126649
0
0
0
0
0
0
0
0
0
0
-9.69520594301853e-05
0.000336742129267875
-0.000311857403330509
4.39249144007791e-05
-0.00010890305295913
0.000188266940531686
-0.00041020267584359
0.000305617635895307
0.000389813041327091
-0.000115040824956591
0.000147068580763016
-0.000545727989970945
0.000493802437526297
-0.000662548810887496
1.68753846886466e-05
0.000311166718741782
0.000815448157179798
-0.00100668587492573
0.00585487560471112
0.000711411075665583
-0.00401766216374027
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000905170840006557
0.000241360471043513
-0.00982815488140696
0.00788698705114445
-7.62160801090285e-05
0.00800861609582392
-0.000794808447074852
-0.00816058375215259
-0.00903586946075096
0.0128793444427542
-0.00159609193885238
-0.00892981239328631
0.0169510441350552
-0.000273454781389303
-0.0155916929018847
-0.0179552037787168
-0.00942947174139839
0.0157909550110509
0.018165685455285
-0.00917259481299858
-0.00757478477333279
-0.00971623203463982
0.0278522773926421
-0.00550751901664997
-0.0303110513755088
0.0232478216994042
0.0248904378223984
-0.0330894969025608
0.00102196108644688
-0.00105267277200919
-0.000838376881199292
-0.00139998219698466
0.00265130166390492
-0.000559689081193409
-0.00126340495900794
-0.000647460195826835
-0.000684008008224074
0.00243290326675345
0.00259869076253785
-0.00425136003142544
0.00614420200608758
0.00590165764175661
-0.00508871441822642
0.00126121400946103
-0.00453084058553091
-0.00115437128523296
-0.000272480841887447
0.00608611343966842
0.00367029101757107
-0.0110331511570185
0.0107635369090857
-0.0164415811957231
0.00306757492906847
0.018507144075313
-0.0303946437212543
0.00225061950210139
-0.00358971549387409
0.000552749294117556
-0.00232895993713949
0.000693414251311214
0.00442111223354922
-0.00080323524907846
0.00359819985716232
-0.00566648681690567
0.000963648557530583
0.00142180040047745
-0.00138346722972018
0.00455732136834439
-0.00394864324849604
0.00129165104689612
-0.00719857986311587
0.00348904657726736
0.0051973408549029
0.00125250114077809
-0.0023908798765677
-0.011189914174453
0.00310004796584898
-0.00143005988850541
0
0
0
0
0
0
0
0
0
0
-0.0021724862317323
0.00162187373047579
0.00101113358998746
0.00263592216447565
0.00168902659780913
-0.00503178585892644
-0.00139128877434926
-0.00394864324849604
0.00364658458572835
0.0026873213634101
-0.00204445542868885
-0.00120343281569792
-0.00119176373216349
-0.00255312542765886
0.000860358258259606
0.00718473965725208
0.00243031235818606
-0.00757289393494136
-0.00436854012178672
0.00660577868567605
0.00292622196270086
0.00405469209089744
-0.00701414855105869
-0.000739389073355166
0.000188266940531687
0.00141242794233299
-0.000242157146457701
0.000888405691249147
0.00084400840583764
-0.00204732196199975
-0.00105182281843212
0.000376344596989023
0.00118458676077295
-0.000187932326667774
0.000980674400375593
-0.00265972743439942
0.00135782100904185
0.00298682135014771
-0.000734323525964755
-0.00338855035233005
-5.92842563054663e-05
-0.00598236972131125
0.000637856998336562
0.00457430959845614
0
0
0
0
0
0
0
0
0
0
0
0
0
-3.09549021341167e-05
0.000520615389111075
-0.00072268023547151
0.000140231102814976
-0.000393743739058672
0.00011381424519815
0.000521290958744917
-5.72150615396857e-05
-0.000577643816013676
-0.000114093067492785
0.00186234247243117
-0.000146174357202639
0.000308359302037985
0.000109830270790077
4.77307957938928e-05
-0.00228715479922807
0.00290164489603464
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00139835262549724
0.000493802437526297
-0.0013886918386642
-0.00133402789226469
-0.000170209923048847
-0.00265972743439942
0.000993563158393213
0.00373837649742539
0.00023382346487458
-0.000994913127645343
-0.00188718411745147
-0.00130425363872024
0.000973782630645008
0.00350261378498174
-0.00672004702918989
0.0006030264802419
0.00130657905776926
0.00275586324694549
0.00800071871992009
0.00169958118110733
-0.00959830854355401
0.000505948923976486
-0.000393743739058672
9.02641835258559e-05
-0.000493514129050111
-0.000890016382847588
0.000457917473188089
0.000706358968574935
-0.000190926879324238
8.03585044178557e-06
-0.000271700743096373
-0.00144631592324574
0.0021706862177713
-0.00259339880252067
0.000110618432477673
0.00149027293644248
0.001565311776704
-0.00311575251478779
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
6.55515630065242e-05
-0.000306100363298689
9.09769814280971e-05
0.00026666771925798
-7.42643448573767e-05
0.000471102087933938
-0.000455021636753362
0.000107266193340937
0.000217329062119619
-0.000666416027749254
-0.000128220626246746
-5.78317158880789e-05
-0.000187090541804467
0.00121548587115348
-0.00242777480030516
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0420581749694204
-0.0378412293353946
0.0351238870519283
-0.0346568637309134
0.0117161583350911
0.0216035285278111
-0.0155669991247526
0
0.0309163598655487
-0.0040018299208622
-0.0138627454923654
0.00998917129063016
0
0
0.0113188842967876
-0.00815612420510092
0
0
0
0
0
0
0
0
0
0
-4.41948547632492e-05
0.00017192485716929
-0.000166528650673098
3.90629365360389e-05
-3.44026095409806e-05
-3.69289617273571e-05
-0.000113466517914142
0.000491932028455705
-3.85957152591762e-05
0.000222553751056271
-0.00116069835933833
-0.0458414814019896
0.0412452041028451
-0.0382834256652183
0.037774391668851
-0.0127700751354843
-0.0235468550869137
0.0169673149484254
0
-0.0336974140419602
0.0043618110396971
0.0151097566675404
-0.0108877384782781
0
0
-0.0123370646576967
0.0088898012415493
0
0
0
0
0
0
0
0
0
0
0.0206042136375551
-0.0272815241530802
0.00214062318971942
0.0308496635425916
-0.0364680005221601
-0.00886850827386754
0.00640935615888056
0.0132553200131172
-0.00955147464808236
-0.0176120490301402
0.0161627137500654
-0.00213343151634493
-0.00452755371871502
0.00326244968204037
-0.0127845783487167
0.0113014572128617
-0.0103714347818075
0
0
0.0104385645103298
-0.00922760117380257
0.00846824103866073
0
0
0
0
0
0
0
0
0.0210061801820012
-0.0282101545164825
0.00156984484857563
0.0374707882693986
-0.00260727243999645
-0.0478542820815229
-0.0132498685138066
0.00548596675631555
0.0156847396684056
-0.0113020578270684
-0.00547910500659285
-0.0161449388755167
0.0148163354025822
-0.00217892598182836
0.0273199725876538
-0.00793354638212767
0.00571672860883709
-0.00623823547156441
0.00551454645922823
-0.00506074198007346
0.0155715769807918
0.00139819272087444
-0.0175309244669679
0
0.0124397213170767
-0.0127141393644694
-0.00114161957607202
0.0143139398877815
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0250897707437637
-0.0237492936735655
-0.00225331336110501
0.0262580257949802
0.0368401229764679
-0.0376734460103766
0.0450377604194427
0.0210949488359366
-0.016745510443849
0.00513728809232409
0.0139985209006433
-0.0114297444534205
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0160998285921134
0.0152396592712274
0.00144592628002099
-0.0168494849468305
-0.0236398997540038
0.02417463393491
-0.0289002331002139
-0.0217709418160391
0.0172821245686954
-0.00530191379083533
-0.0144471070495953
0.0117960135102914
-0.0113594323493265
0.00630419216709611
0.000482564189057367
-0.00438310691362299
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.013145454998983
-0.0124431296894607
-0.00118059386391068
0.0137575468494803
0.0193018973226183
-0.0197385059530334
0.0235969415143389
0.00743619229725079
-0.00590296931955341
0.00181094831933506
0.00493462648825835
-0.00402910565581834
0.0010962657307742
-0.000270562155161911
-0.00225331336110501
0.00192628093994603
-0.000288387262300813
-0.000394012010443503
0.00105994665584216
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00112839938334281
-0.00313768612356567
0.0163568099483851
-0.0107398629611856
-0.00151712296084494
0.00518196142856165
-0.0100369375291925
0.00104609054816743
-0.000781111529475724
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000746050711931507
0.0030137194179485
0.000673353610968956
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000397962005535672
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0351238870519283
-0.0268557751365988
-0.00226972726207288
0.0243929691305658
0.0251110216783327
-0.0219472181023565
0.0203712094789208
-0.0382834256652183
0.0115593183117623
0.0228177249136308
-0.0201003445290971
-0.0259157107301893
0.00679515668011017
0.0125296498213093
-0.00902857362169724
-0.025026658271042
0.017930920977387
0.00885190039723669
-0.00232098786493568
0.0166635702477654
-0.00804013781163882
0.00579353590852289
0
-0.0136057481333494
0.00656474503339083
-0.00473040226079095
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0139985209006433
-0.0111122515519366
0.0034090831550401
0.00928936063935446
-0.0075847312010375
0.0152396592712274
-0.00876046249478335
0.00133076979987651
0.00453274386279562
0.00723846283586061
-0.0037086086150146
0.00266044499160481
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0114297444534205
0.00907311539856507
-0.00278350474018855
-0.00758473120103751
0.00619290709290297
-0.0054222235500787
0.00487113329532996
-0.0119317910426404
0.00619290709290296
0.000497054417890813
-0.00305597528887792
0.00621141848277027
-0.000361923141793035
0.00049824212428638
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00177362999440321
-0.00757262467903286
0.0149933540143967
-0.0017308856409218
-0.00167989284885686
-0.000876234974867336
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00152938818233629
-0.000736545341192834
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0155669991247526
0.0119025501769753
0.00100594909241903
-0.0108110280773947
-0.0111292708551968
0.00972706478884383
-0.00902857362169724
0.0169673149484254
-0.00512312027925342
-0.0101128756972198
0.00890852556350258
0.011485911159484
-0.00301163131334078
-0.00555317375646414
0.00400148757621659
0.0110918807711917
-0.00794703133933657
-0.00392318553844729
0.00102866792643418
-0.00738533816256468
0.00356341022540103
-0.00256771035289636
0
0.00603010335872912
-0.00290951226548284
0.00209652672395261
0
0
0
0
0
0.0308496635425916
-0.00931476414409714
-0.0183870467222177
0.0161973192063683
0.0208834748354255
-0.00547569329698324
-0.0100966795572075
0.00727543195675743
-0.0253816640632893
0.0324352077942101
-0.00697168365281986
-0.00154875994479783
-0.00812176566897741
-0.0323946384127366
0.0140673107858375
-0.00225257250513855
-0.00415353847088009
-0.0383778554183923
0.0100627585841511
0.0409400393372197
-0.00480490136773097
0.000769399985230299
-0.0100501722645485
0.00266527973152324
0
-0.0458264094037516
0.00820593129173853
-0.0021761917880047
0
0
0
0
0.000332692449969125
-0.00288204842072067
0.0176052926548329
-0.0118743572986028
-0.00210509855473644
0.0067109283882284
-0.0128952307365528
0.00216019680029244
-0.00180487155207532
1.82695122595813e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00180487155207532
0.00569717912384119
0.00153078104822786
4.86986628787533e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.001318463813799
0.00998917129063016
-0.00763773490062526
-0.000645506414775193
0.00693731723291425
0.00714153010618515
-0.00624174997070042
0.00579353590852289
-0.0108877384782781
0.00328744966206045
0.00648932056659213
-0.00571650239636015
-0.007370382247829
0.00193253052897982
0.00356341022540103
-0.00256771035289636
-0.00711753730251731
0.00509952217922415
0.00251746480066021
-0.000660084839472335
0.00473908987556769
-0.00228660095854406
0.00164767135491271
0
-0.00386945068011022
0.00186700186459728
-0.00134531802777878
0
0
0
0
0
-0.00955147464808235
0.00288397743633013
0.00569287928790211
-0.00501490992123566
-0.00646580732328064
0.00169534898280502
0.00312606906351944
-0.00225257250513855
0.00785850777568268
-0.0100423806737458
0.0021585279065499
0.000479517104887659
0.00251460891227556
0.0100298198424713
-0.00435543039722678
0.000697427028534481
0.00128599189905827
0.0118823050556275
-0.00311556666974977
-0.0126755919811273
0.00148766269483156
-0.000238216680808077
0.00311166977432881
-0.000825206788740017
0
0.0141884784911273
-0.00254066773171562
0.000673778521564572
0
0
0
0.0374707882693986
-0.017413738821115
-0.000233941822513395
0.0131964547014074
0.00700203954296185
-0.0103441866618608
-0.00792127817104268
0.00455340450619163
0.00426381524263126
-0.00397488405163464
0.0172333123002189
-0.0155064080975939
-0.012618224160726
0.00522722554636115
0.00453060911607792
0.00298537108435816
-0.00256261837660272
-0.00522068742554554
0.000407209654007857
0.00131897140325194
0.00743142348008344
-0.00531176914467441
0.00207397745219789
-0.00634603153478366
0.00272725353404857
-0.000139088575868063
0.000756404035246343
-0.000846369372088973
-0.00144810552207151
-0.000617601308578575
0.000691057698512593
0
0
0
0.000302167256660732
0.000200643861091664
-0.00815612420510092
0.00623618443239289
0.000527053780630859
-0.00566429580148548
-0.0058310349142926
0.00509636751008263
-0.00473040226079095
0.0088898012415493
-0.00268419140904437
-0.00529850805516645
0.00466750466149321
0.00601789190548279
-0.00157790456945047
-0.00290951226548284
0.00209652672395261
0.00581144487213093
-0.00416374242370162
-0.00205550140234496
0.000538957014551388
-0.00386945068011022
0.00186700186459729
-0.00134531802777878
0
0.00315939325037846
-0.00152440063902937
0.00109844756994181
0
0
0
0
0
0.00326244968204037
-0.000985065826673776
-0.0019444884593228
0.00171291783528747
0.00220849364346126
-0.000579071918597426
-0.00106775585949577
0.000769399985230298
-0.00268419140904437
0.0034301260112299
-0.000737277639512222
-0.000163786272173978
-0.000858902457324364
-0.00342583567057494
0.00148766269483156
-0.000238216680808078
-0.000439249855835766
-0.00405857982970427
0.00106416860909969
0.00432953889866678
-0.000508133546343125
8.13664866623564e-05
-0.00106283756591573
0.000281861777865153
0
-0.00484628801808195
0.000867803238651741
-0.000230139177921107
0
0
0
-0.0113020578270684
0.00610765282648779
-0.0206079275176493
-0.00793127173656863
0.00378519137050388
0.0277754675016223
0.0230418665119933
-0.0288749006519888
-0.00256261837660272
0.0123116209729298
0.0165067583184601
0.0078428164171311
0.00173939135558754
-0.0114018065260681
-0.0166829336713106
0.00612179939165764
-0.0192606097713606
0.0113875453490971
0.0146970784172544
-0.023910953550781
0.0105006562066782
-0.00233840523209573
0.0219482091268998
0.00222579182096176
-0.00321539210013977
-0.00502000796483511
-0.0170015317689218
0.0153433946277586
-0.00103416810196474
0.0138816925598588
-0.0125278292533897
0
0
0.00168197708423885
-0.00296954863034813
-0.00185455771252896
-0.0204984635814544
0.0070414793030687
0.016494494631846
0.0100350876121962
-0.00372278094170754
-0.0239897622020979
0.0113952690194055
-0.032803456937435
0.0232338206789144
-0.00141848627016659
-0.00618941524719044
-0.00785847925751967
-0.00202399474689353
-0.0123586604192904
0.0124204589731933
-0.015238690163316
0.0071659733731342
0.0182402134975169
0.0104407423022907
-0.00537761827435815
0.020261816057544
-0.00233847145501914
-0.00686582124300528
-0.00623021898898826
-0.00742546087623248
0.00677717163885453
0.00606286341725642
0
0
0
0.0057167286088371
-0.0036104225661222
0.0230226426946136
0.0064189342038141
-0.00550759579854712
-0.0290711223441265
-0.0242380023989643
0.0313612671418448
0.00207397745219789
-0.0129980696977491
-0.0215734767146941
-0.00589579536188617
0.000379294525034472
0.0117534020475965
0.01777034127284
-0.00737497034737884
0.0219482091268998
-0.0117387011011958
-0.0164633679831619
0.0264204260512963
-0.0130748379542953
0.00358367869526203
-0.0248553204520166
-0.00131573441487042
0.00308425364718638
0.00562331070551118
0.0188191971363293
-0.0169536953964478
0.00141930873847007
-0.0153658101176178
0.0138426343252898
0
0
-9.37772095096671e-05
-0.00387618742219191
-0.000668075583867542
0.00704432692588996
0.00997132888570851
0.00639382129894706
-0.0190426101285379
-0.00202399474689353
0.0110951023456922
-0.00287543041256925
0.0322044097033561
-0.00575952523263577
-0.0038713052724418
-0.0025584838685883
0.00423826677250606
-0.00430202356548638
-0.00945506116313805
0.000514042274531057
0.0185009356544957
-0.006232331519174
-0.0265156092264234
0.00831037554966572
0.00193251070195158
-0.0124504883915161
-0.00261528088161732
-0.00417401269504014
0.00905680474241949
0.0151972652072753
0.00966799123230274
-0.0124085150811922
0
0.000801399120700076
-0.000663596014757751
-0.0105793458483189
0.00195628256979224
0.00243419088585145
0.0161455411192465
-0.00300997603650721
0.0153450568219932
-0.0209255260976314
-0.00110430225975997
0.00790150765242871
-0.000573001103394774
0.00772028353587592
-0.00859450284703255
0.000804465924620836
-0.0129681075382421
0.004478979855284
-0.00620577987335943
0.00841761774278205
0.00765530770286516
0.000575087648261929
-0.00741469767273108
0.0116335347325913
-0.00460364960009385
-0.00231718914980999
0.0140455244774589
-0.00441448520048896
-0.00947897157279887
0.0190936419028412
0.0184249118620882
-0.0155898933311282
0
0
0
-0.00804698974208473
-0.00132139375865034
0.00525843124087418
0.0117362020482908
0.0144612744956381
-0.0258928720913352
0.000804465924620833
-0.0107028439110034
0.012272854736097
0.00226737570670366
-0.00843569632674641
0.0127473539963893
-0.0105739815593633
0.00609951283260751
-0.0134822127176191
-0.00353720994023747
0.00473703121248995
0.0162602846234936
-0.00994360943559085
-0.00118486360484877
-0.0114130675536929
-0.00713729340210922
0.0128816449458919
0.0024409716738682
-0.0169191240871161
-0.0078486250854819
0.0113887015923566
0.0174570352317399
-0.00383895807971002
-0.023038378769515
0.0031344961464081
-0.00672234613266901
0.00216919837115951
0.0042465169449468
0.00514767415608438
-0.00140742331611592
0.00670635669082797
-0.0112333955800319
0.000742957851894322
0.000417805169766081
0.00162932918676334
-0.00137043674150546
0.00603221603320811
-0.00737588139628698
0.00358282470380576
-0.00640890843176217
-0.000577316675250609
0.00197022443423988
0.0061406386170523
0.00574425933242782
0.000965218836330173
-0.00895020710757625
-0.00437813822406949
-7.6216080109024e-05
-0.00525143899135675
-0.0061357699309878
0.00863621570440301
0.011139962613311
-0.0147940547317987
0
0
0
0
0
-0.000511654497192918
0.00356658544199427
-0.000359373946205453
0.00304468392747229
-0.00461036167133352
-0.00121252189122451
-8.36470451031957e-05
-0.000122453681351522
0.00132232283826211
0.00205772495267201
0.000150711568835888
-0.00261691264793158
0.0151852702715529
-0.00200180774960729
0.00194128493306965
0.00285339459372763
-0.000435381738399153
-0.000838376881199294
-0.000639837799803926
-0.00239927336596352
0.00371178915219179
-0.0088176955623219
0.000278492851204053
-0.00209740303690532
0.010695683043822
-0.000711786592810568
-0.00305394607920376
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0112698800144794
0.00482117163311537
0.00984117538626109
-0.0107264297314616
-0.0123972984851538
0.0089394653220639
-0.0101256399051581
-0.00376121562012291
0.0013807690779761
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00920181849928811
-0.00393647015450444
-0.00803528605519228
0.00875809320129991
0.00235249087422734
0.00321411442207692
-0.00864641113183256
0.000918318406307694
0.00256001438677872
0.000673746321960983
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00563203165091317
-0.00465200771616395
0.00241662738502023
0.00109550994930819
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000181247053876518
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0176120490301402
0.00531779163761503
0.0104971507369631
-0.00924703699363025
-0.0119223596138552
0.00312606906351944
0.00576418654153708
-0.00415353847088009
0.0144903723611777
-0.0185172350157316
0.00398012879934884
0.000884185853308829
0.00463670973188589
0.0184940739872605
-0.00803101683557542
0.00128599189905827
0.00237125189701724
0.0219098879430948
-0.00574482108428358
-0.0233726367585016
0.00274311447049113
-0.000439249855835765
0.0057376355641678
-0.0015216061350497
0
0.0261622616460585
-0.00468475982075233
0.00124238620678673
0
0
0
-0.00260727243999645
-0.0230528651200554
0.00894298282009764
-0.0123022162888964
0.00462188059684161
0.0204436747269514
-0.00836436528060191
-0.0173396954404469
-0.00397488405163464
0.00867662625954035
0.0127290112361668
0.0458464405209258
-0.0147039608667086
-0.0311834718495712
0.00629669457999101
-0.0023462878599268
0.0123116209729298
0.0311444681171716
-0.0105120050239799
0.00304007887254481
0.00911464714809553
0.0389093331920511
-0.0129980696977491
-0.00840107977510244
-0.0379094684606161
0.00359053326440806
0.00718827603464878
-0.00195078501331633
0.041832736150714
-0.00586920280505543
0.00159280929349784
0
0
0
0.0028868450193845
-0.00961394160434133
0.0185681849284281
-0.00198880235549636
-0.00328546587702291
-0.00187740907258452
-5.1673984030877e-05
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00310144616841537
-0.00220933456571715
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0113014572128617
-0.00341236812119762
-0.00673590561255684
0.00593372143981759
0.00765044639733561
-0.00200596396849426
-0.0036988147974521
0.00266527973152324
-0.00929831179540949
0.0118823050556275
-0.00255400466183924
-0.000567372289975266
-0.00297532538966311
-0.0118674428796352
0.00515341474394618
-0.000825206788740017
-0.0015216061350497
-0.0140593329432441
0.00368638819756112
0.0149979626916733
-0.00176022623859289
0.000281861777865153
-0.00368177732871776
0.000976397839948274
0
-0.0167880341508604
0.00300615860063527
-0.000797225497942983
0
0
0
-0.0161449388755167
0.0142749600141262
0.0152450663651894
0.00126030877214421
-0.00970589255642326
-0.0230020395024317
-0.0117123062362413
0.0271255837248804
0.000407209654007854
-0.0105120050239799
-0.0305344525367481
-0.00992101318066196
0.0120508568084949
0.0157988065609762
0.00926515069755881
-0.00670562376606816
0.0146970784172544
-0.0157790456945047
-0.00976397839948274
0.0188249938215328
-0.017219095917425
-0.00623113333949953
-0.0164633679831619
0.00520217670300513
0.0125756636728657
0.00333503353131309
0.0119583824691447
-0.0120797904799351
-0.0110229642841231
-0.00976397839948274
0.00986310762519031
0
0
-0.0286194791624941
0.0124590895128803
0.0171779221226007
0.0193178886414964
-0.0133811104054329
-0.0176564292270524
-0.0109118786738746
0.0113952690194055
0.0269200082606247
-0.0153814361020423
0.0319169213428714
-0.029321300273583
-0.00465287187619668
0.00974322667630836
0.0155791820205274
-0.00287543041256925
0.011823263439657
-0.0154845354139084
0.0123820704435238
-0.00161294779298295
-0.0169290666627986
-0.0119226491109684
-0.000175741661790557
-0.0139818704642554
0.0071905114247027
0.00302337743099258
0.00578237708691149
0.00647322475861568
-0.00379256651845548
-0.00528536588298641
0
0
0
-0.000332367025258084
-0.00922760117380257
0.00278618690382463
0.00549984390210454
-0.00484486326778861
-0.00624656332599536
0.00163786272173978
0.00302006963560452
-0.00217619178800469
0.00759203978935179
-0.0097018614514601
0.00208533607406521
0.00046325753487794
0.00242934300780739
0.00968972653557721
-0.00420774551853459
0.000673778521564572
0.00124238620678673
0.0114793972782833
-0.00300992335928097
-0.0122457852586329
0.00143721870547037
-0.000230139177921107
0.00300615860063527
-0.000797225497942983
0
0.0137073724846754
-0.00245451821914517
0.000650931893298849
0
0
0
0.00551454645922823
-0.0048758270816931
-0.00520718148226274
-0.000430477397935625
0.00331519343884543
0.00785669220993586
0.00400051417862021
-0.00926515069755881
-0.000139088575868065
0.00359053326440806
0.0104295010603196
0.00338867112035598
-0.00411615121347587
-0.00539631976637476
-0.00316465143456939
0.00229040655286496
-0.0050200079648351
0.00538957014551388
0.00333503353131309
-0.00642995949529132
0.00588144093667299
0.00212833721819937
0.00562331070551118
-0.00177688161838385
-0.00429540688350405
-0.00113913081327299
-0.00408456521339469
0.00412603394370009
0.00376505907714469
0.00333503353131309
-0.00336889260782286
0
0
0.00547286713251267
0.00842603016585398
-0.00282985395926466
-0.00496508589063146
0.0015681453337671
-0.00157465450509467
0.00149755826814445
-0.015238690163316
0.000295506401028787
0.0123820704435238
-0.0139609890698836
-0.000901952643293686
-0.0135984037481801
0.00308075477635252
0.00608096348056962
0.0185009356544956
0.00159556716752836
-0.00210387275926729
-0.0050679697406839
-0.0141014751414816
0.0111992349900431
-0.00296532943685458
-0.00543056269287816
-0.0142864983293206
0.00444385499577702
0.0193659360541983
-0.00382526698531278
-0.00631667363966787
-0.0223177076475618
0.00515754242962511
0
0.000752051760238994
-0.000138796719215382
0.0113004975804399
-0.000913726734067437
-0.00282932954150557
-0.00301284099719131
-0.00110430225975997
-0.00475208692560357
0.00511623602821819
-0.0091870160395133
0.00460397691531447
0.011212631204146
-0.00474659197046822
-0.0105528683579945
0.00226737570670366
0.005179133731773
0.00381601518749326
0.0152822974147467
-0.00380469557034492
-0.00644195612441361
0.00304670213806234
-0.0146709134308769
-0.00372582784717764
-0.000467728214667879
-0.00666952583700137
-0.0269817785289033
0.00748489497549908
0.0227414606651366
-0.00776968753936909
-0.0271971763453638
0.00634392331077161
0
0
0
-0.00177533905054605
-0.00406200723054485
0.00216743883032648
0.00461711150997097
-0.0185199743582475
-0.0149564060878919
0.0221114172357301
0.020261816057544
-0.0064145706553551
-0.0139818704642554
-0.017045878274611
0.000121909877599462
0.0226472305398886
0.00249840902729161
-0.0109095680544358
-0.012450488391516
0.0178998067824676
-0.00347556012344203
-0.0142864983293206
0.0206766618894465
0.0182282902869557
-0.0134401722413095
0.00665303622557771
0.0240159609053944
-0.000919969264105375
-0.0116060822961782
-0.00622614643726849
-0.0118959361808644
0.00696965283109957
0.00971299121861022
0
0.00806842624465034
0.00171209453824108
-0.0027528350197543
-0.00977962516547201
-0.00675067194528622
0.00737625522343239
-0.00620577987335943
-0.0106136767982636
0.00214382875701869
0.0152822974147467
-0.00351997940728701
-0.0241596497669634
0.0039417443303545
0.00628197850210607
0.0162602846234936
0.00974135744385734
-0.00823094079502818
-0.0163075569058027
0.0144168343552445
-0.0129818792856948
0.0064713152072342
0.0312335407094575
-0.0117029418762341
-0.00817124569509965
0.0262944550198738
0.00508622757049899
-0.00642884044261918
-0.0171450218066689
-0.0206581209502795
0.00993486054616115
0.0168672851242947
0.00987058364813066
-0.00285173817363856
-0.0036453895855907
-0.0022372016850703
0.000742957851894322
-0.00455697869595093
0.00452735298316012
-0.0107842017975239
-0.000701291013212165
0.0115740124362827
0.0023506138938572
-0.00863370132388369
0.00591675578399569
-0.00549457977497224
0.0170609078979765
-0.000154411171994997
0.00410311834393535
-0.00773000225990972
-0.00646988463185778
-0.0138900474156658
0.00995796032890951
-0.000785441984771629
-0.0081605837521526
0.0141544477037336
0.000687369203361774
-0.00587242557568993
-0.00391003117944583
0.00640923602509065
0
0
0
0
0
-0.00127219829188776
0.00192175370164645
0.002560269047431
-0.00375802357855114
-0.00640890843176217
-0.0122892770092687
0.00286234233447061
0.0170609078979765
0.00398893011848868
-0.00784926672451673
-0.00788933158728585
-0.00319793159754064
0.00158411572852696
0.000313735411469685
-0.00161998839610466
0.00818597822282278
0.00496817945893905
-0.012316220321779
-0.00539529417643811
0.00429109836573134
0.0119258004962334
0.0112830584221204
-0.0155916929018847
0.00624316551352125
0.0136539149584286
-0.0151717504802815
-0.0211186705142296
0.026482951905928
0.000906957627683216
-0.000274167770041337
-0.00121252189122451
-0.00262897278407891
-0.000290247198846285
-0.00101432808185103
-0.00520352133176526
0.00221933890748643
0.00626610552216495
-0.00334759236406185
-0.0024394768767238
-0.000189214114648251
-0.0131413362869947
0.00423974475505265
0.00189104979504958
-0.00356770662339628
0.00276294749957461
-0.000559689081193411
-0.00499488012427458
0.000330411342067772
-4.25499457690533e-05
0.0113679143157686
0.00446244919155224
0.00540597028448363
-0.00905731356094842
-0.0080246787117426
0.0160991535806015
0
0
0
0
0
0
0
0.000227541580157683
-0.000181494377643559
-0.00263550825346582
-0.00210804736840162
0.000312631275865119
0.00381324998511997
-2.61467326405522e-05
0.000552749294117556
-0.000937645054865774
-0.000233023619000832
0.000668947682511213
-0.00675840549370291
0.00181529056012865
0.00101113358998746
-0.00419881960422977
-0.000806698204814953
0.00126196752042265
0.00115457471292827
0.00308894181573309
0.00483882309973911
0.00153103405843867
-0.00719707376254792
0.00284711716060335
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00317009152755488
0.00916463526205336
0.00312966693123457
0.000187033372694967
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00350378537256066
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0155715769807918
-0.0065561940249829
-0.0165468561140527
0.0023410610026644
0.0076009769393784
0.0153145775373496
0.0131372509229247
-0.019985060979628
0.000756404035246344
0.00718827603464877
0.0244275773500326
-0.0039256140038847
-0.00688763836696999
-0.00564360629865183
-0.0103013531398635
0.00682678885098425
-0.0170015317689218
0.00563654737619113
0.0119583824691447
-0.0181564540265592
0.0132245600497389
-0.00534208402035644
0.0188191971363293
-0.00238925221390437
-0.00077009897938439
-0.00408456521339469
-0.0130288086768098
0.0116507958822561
-0.00177191686540476
0.0106379777381767
-0.0095128350029489
0
0
0.011613829415684
-0.0079709931920791
-0.00630649387975689
-0.00577796000571774
-0.00523564066513588
-0.00119223824431065
0.0181677335352497
0.0071659733731342
-0.0157985333335143
-0.00161294779298295
-0.0244230758336335
0.0130687801027859
0.0157167813195665
-0.00281186658864881
-0.0134824025275662
-0.006232331519174
0.00555216704945399
0.00476727939618908
-0.0141014751414817
0.0131813708393017
0.0184933267972318
-0.00281928705150117
0.00408918125404657
0.0206766618894465
-0.00374152745791254
-0.00833758382828272
-0.00631667363966787
-0.0100413258364461
0.00588306409684304
0.00819870821343945
0
-0.00235707294492971
0.023133082522892
0.00109919947178049
-0.00919214014749519
-0.00189721112160254
-0.0107940160887505
0.00790150765242871
-0.00838306891501947
0.0157686933873947
0.00460397691531447
-0.00834931107455769
-0.00818750013659265
-0.00074733659139046
0.0201754429274086
-0.00843569632674641
0.00623264777222076
-0.00986510703602472
-0.00351997940728701
-0.00332103244879346
-0.00320229337657274
-0.00225258784122812
0.0182553755826833
-0.00598740326845443
0.00493765752094868
0.00687150675524553
0.00661171418642075
-0.0010164377255861
-0.00837324851053645
-0.0125897444098234
0.00327931325131907
0.0102794832653748
0
0
0
-0.0127141393644694
0.00535311000529732
0.0135104514422271
-0.00191146830441872
-0.00620617168271295
-0.0125043001975985
-0.0107265204613577
0.0163177339594984
-0.000617601308578575
-0.00586920280505543
-0.0199450333866491
0.00320525041221386
0.00562373317729762
0.0046079852469514
0.00841101961762762
-0.00557404975554416
0.0138816925598588
-0.0046022216608972
-0.00976397839948274
0.014824682634457
-0.0107978080648852
0.00436179333764967
-0.0153658101176178
0.00195081626362692
0.000628783183643287
0.00333503353131309
0.0106379777381767
-0.0095128350029489
0.00144676406229116
-0.00868587245120652
0.00776719725483737
0
0
-0.00319909511362277
-0.00355718215187752
0.000367590058542059
-0.000193485201654493
0.0176294561352779
0.0168469205041328
-0.0241435686178132
-0.00686582124300528
0.00633359910965935
0.00302337743099259
0.0303760103742322
0.000702966647162199
-0.0108287653303358
-0.00540244846768709
0.00564778520059329
-0.00417401269504014
-0.0198969293639827
0.00551129076783133
0.0193659360541983
-0.00833758382828272
-0.0290566987424722
0.0165630814841215
-0.00186229506592446
-0.0116060822961782
-0.00313465546829752
-0.00583804541802406
0.00992475204784775
0.0180513985036879
0.0133235201353386
-0.014738905159225
0
0.00031760554927478
-0.00673214935787033
-0.00449798849333042
-0.0021222821925069
0.00458142016271903
0.00656011599647718
0.00765530770286515
0.00891072189889696
-0.00857917224840293
-0.00644195612441361
-0.00320229337657274
0.0121357130929633
-0.0101879650844764
0.00706195111809947
-0.00118486360484877
0.00396193311248089
-0.000931147532962224
-0.0129818792856948
-0.0112181626099878
0.0262203503269443
-0.00429456144513495
-0.018696091307391
-0.0124894416381502
0.0129744394684656
-0.0105600553427161
0.0236767496439208
-0.0104097625599448
-0.0110102256978575
0.0326483027732704
0.0266844861094233
-0.0266572275874685
-0.000422236460146129
0.000505681497879729
5.21790785376559e-05
-0.00864333723077549
0.00162932918676334
0.00137066877881283
0.00267251434785262
0.0115740124362827
0.00153653441536262
-0.00970295353448598
0.00242468062452595
-0.00376266163615832
-0.00591134393802208
0.0136053336502851
-0.00784926672451673
0.00368394002250906
-0.0103674207205181
-0.00361163669371943
-0.00420107732891015
0.0173894671344399
-0.00224859864320036
0.0139726918490413
0.0128793444427542
-0.0105151528536644
0.0147341190233108
-0.00663808789253475
-0.0131657457880507
0.012874524241162
0
0
0
0
0
-0.00955682035517528
0.00135850990858981
0.00238963397201413
0.0157363056920751
0.00438935973399765
-0.0123119025322663
-0.00231718914980999
0.00613946430384375
0.00167866126734208
-0.00666952583700138
0.00687150675524554
0.0101709173372416
0.00931772433227358
-0.0135799910249338
-0.0169191240871161
-0.019307875534128
0.0104160758530783
0.0262944550198738
-0.00155351841003996
-0.0105600553427161
-0.00373328878256404
-0.011118818894988
0.0303057780816292
-0.00576167442351041
-0.0163824997224654
-0.0201220373327073
0.0154770672036267
0.0222629635226848
-0.00653261657477806
-0.0283242683923981
0.00533385909781808
-0.00348154688461175
-0.00304397090503905
-0.00147387364475481
0.00836352556114615
0.0061406386170523
0.00759312198781789
-0.00532993925822212
-0.00773000225990972
0.00429074183666079
-0.00361163669371943
-2.21109333100552e-05
0.0149113041230257
0.00460959792818913
-0.00237172604356678
-0.012316220321779
-0.00964802798757577
-0.0067056366061749
0.0196906897722902
0.0118011217550523
-0.00314208260888675
-0.0120382142252635
-0.0197015420509179
0.0157909550110509
-0.00883481580735125
-0.0211303615708777
0.0183075579005733
0.0261205332305813
-0.0297447054281747
-0.000645152613614407
-0.00636272255075785
0.00132232283826212
-4.5559049218901e-05
0.004406926295751
0.00626610552216495
0.00220743169910737
-0.00105274143546834
-0.00384709703146286
-0.000887011134314863
-0.00478789539787315
0.00271384788345028
0.000794188955880308
0.000367871654936645
-0.00284035580650454
-0.00761561075307724
-0.0031883801505913
-0.000684008008224075
0.0109206244143169
0.00431601611520416
-0.00336420627471153
-0.00538010723905829
-0.00758541837863916
-0.00607967819896548
-0.000679941476553931
0.0111365095824014
-0.0161979321827758
0
0
0
0
0
0
0
0.000804261566167272
0.00223118703121844
0.00285339459372763
0.00195978015575982
-0.00222774804933502
-0.00356770662339628
-0.00210998787029522
0.00688831193833251
-0.00761561075307724
0.00447216216506868
0.00184513976082193
0.000327496123252615
0.0161467163486969
0.000359286047203666
-0.0083941323413635
0.0143692144834054
-0.00234897694757822
0.00126121400946103
-0.00306114156690141
-0.0035462027450767
0.00629906475393251
-0.0127843289487386
0.0033008095612007
-0.00440178465069501
0.0138727726451262
-0.000203730859097089
-0.00281828711161058
0.000470318682873748
-0.000820375134178832
0.00381324998511996
0.000388682178338511
0.000866443230287609
-0.00321952393816278
-0.000748286604219729
0.00442111223354922
-0.00416614738564023
0.00142301459585819
0.00215412622378218
0.00343083361161964
7.55649964865129e-05
-0.00503178585892644
0.00711051980698412
-0.000174775776255264
-0.00058626252026963
-0.00114396046647564
-0.00202394925242725
-0.00398918110638209
-0.0017691032013695
0.00527138028140455
-0.00140202038048858
0
0
0
0
0
0
0
0
0
0
-4.09446112235353e-05
-0.000311857403330508
0.000574348399017192
-7.39480258125816e-05
-0.000101979952676311
0.00141242794233299
-0.00151071674411347
0.000124566818695104
-0.000395851065358993
-0.00037259509836202
-0.000587667719027948
0.00489086354598655
-0.0013886918386642
0.000780416935483209
0.00105868840957454
6.68186346386035e-05
-2.09580170197082e-05
-0.00147479070254797
-0.00653482684371756
-0.000590772550795087
0.00565671168182819
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00117772509510786
0.0096327652598019
0.00274034701405914
0.00332407881185107
-0.0242992062727987
-0.0252173388644214
0.027515798918395
0.00677717163885453
-0.00143786403606906
-0.00379256651845549
-0.0337985239359394
-0.00792551685850224
0.00837596714788251
0.00976021812998713
-0.00159937975878844
0.00966799123230275
0.0276115116008867
-0.0109516873886459
-0.0223177076475618
0.00588306409684304
0.0348816061987225
-0.023929478885245
0.000714157557233632
0.00696965283109957
0.0067686660356895
0.0133235201353386
-0.0119143367118633
-0.0224285608563379
-0.0235197009093423
0.0183128432543293
0
0.00554503572773094
0.00109178038356918
0.00139492592997322
-0.0067216779561665
-0.00526511335035516
0.00401695996126535
-0.00441448520048895
-0.00836439430561638
0.0028715676154239
0.00748489497549907
-0.00101643772558611
-0.0127744591477236
0.00125455633982146
0.0011495542016292
0.0113887015923566
0.00790946703765953
-0.00435326587428779
-0.00642884044261919
0.00844376901060789
-0.0104097625599448
0.00514235081362244
0.0164649514282
-0.00879225196193315
-0.00553211181348144
0.0154770672036267
-0.00431288243253768
-0.00211911835116225
-0.00486081641935901
-0.0158593874737717
-0.00117044246852669
0.0129491356479426
0.0022365453740452
-0.00377564585629613
-0.0101369779598211
0.0116083456869456
0.00096521883633018
0.00899789061369717
-0.00217906784374919
-0.0138900474156659
-0.0119343426801821
0.0173894671344399
-0.000268070845147508
-0.00785538940479584
0.00360419311604925
-0.00646822701837315
0.00429109836573134
-0.00779465958765149
0.0103286953236146
-0.00314208260888675
0.00655334083905076
-0.00902689375560022
-0.00289065162480154
0.0101813351683472
-0.00917259481299857
0.00526594364415661
-0.000780322140024434
0.00313467602221355
-0.00554121165906929
0.00316545418300891
-0.00213078763542892
0.0013001451529437
0.000150711568835888
-0.00241270687782368
0.00582270278482172
-0.0024394768767238
0.00552481975535401
-0.00445087098070637
-0.00478789539787315
0.00230028882986883
0.00970420448982905
-0.00510965616054939
0.0170011006332592
-0.00261333063911124
0.000111130756720496
0.00184513976082193
0.000497186866323171
0.00259869076253785
-0.00295907229354163
0.00359389992250598
-0.00150849742209848
-0.00643052438636107
-7.61634978108049e-05
0.00144705572107163
0.000299067058271942
0.000834959981043655
0.0029015300771716
0
0
0
0
0
0
0
0.000355534867054504
0.00518175637696478
0.0099742539930052
-0.0133349781388874
-0.00525143899135676
-0.0132777484300507
0.00462590421327376
0.0141544477037336
0.00746856507178989
-0.0105151528536644
-0.000416363331539422
-0.00152162306065418
-0.00454042582365276
0.00353427030686217
0.00624316551352126
0.0121269239842624
-0.00204753836575777
-0.00883481580735125
-0.0122583650164409
0.0052659436441566
0.0109245099603421
-0.000299421989788032
-0.00550751901664998
0.00387586614175546
0.0101857009913618
-0.0127106885164118
-0.00818176636694297
0.0127071349095078
-0.00310778218835265
0.00450538676222668
-0.000639837799803927
0.00441154740010982
-0.00302638613761221
-0.00499488012427458
-0.00268108234727205
-0.00450999570735362
0.0109206244143169
-0.00144651411587007
-0.00295907229354164
0.000526684058972962
-0.0184878440805723
-0.000705433137117633
0.0051014589653925
-0.00306114156690141
0.00407098054732841
-0.000272480841887447
-0.00310754482807067
-0.00301899281719937
-4.40197004897438e-05
0.0109739564762965
0.00574080075359157
0.000643569848840713
-0.00621098424798764
6.25017744301103e-05
-0.00345844406900015
-0.00334828412487068
0.00496086184068049
-0.000937645054865774
0.00362787027405453
-0.00167615682089045
-0.00416614738564023
0.000558843651040236
-0.00566648681690567
0.00686052536120519
0.000388191541605485
-0.00279961293323778
-0.000712067509388526
-0.00265787566483271
0.00364658458572835
-0.00214746120382301
0.00337433246798458
-0.000767832000874319
-0.00238388345512569
-0.00198503608160552
0.00422540350059484
0.00107885344092018
0.000611412343098324
-0.00299673922512272
0
0
0
0
0
0
0
0
0
0
0.00350931660787999
-0.00121444896326302
-0.00419881960422976
-0.00187307661572771
-0.00309124536051385
0.00711051980698412
0.000456282056814697
0.00129165104689612
-0.00214746120382301
-0.00077340149328598
0.00193674640406699
-0.00503920077484064
0.00261490534540368
0.000860358258259604
-0.0026566283849573
-0.00287067799552108
0.00304081056800544
-0.00012255259486662
0.00326462939012457
0.00286489490758156
-0.00102801140137554
-0.00199923422084773
-0.00129691652587506
0.00129792100225124
-0.000410202675843591
-0.00151071674411347
7.73826595961274e-05
2.87132098703657e-05
-0.00204732196199975
0.00260260543476409
0.000450932690447777
9.9576056292993e-05
-0.000266024467290262
-0.000189260212334173
-0.00224485246343744
0.000993563158393213
1.92977020790432e-05
-0.00176950380924408
-0.000777141625948561
-0.000433517252043515
0.00257233688649097
0.00151435909009869
-0.00037909221657956
-0.00278405922384481
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000161786059601803
-0.00072268023547151
0.000773961449706897
-2.4140551111556e-05
9.02641835258565e-05
6.60744550904472e-05
-0.000229396598167288
-0.000473942274222325
-0.000142876954850552
0.000906579154258874
-0.00345158207679975
0.000134407764060412
-0.000172323435239004
0.000300683855873712
-0.000389923422767554
0.000644411538249794
0.000268257165534388
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00416525648008911
-0.00502861315148964
0.000278492851204054
-0.00291266562980212
0.00172830029940023
0.00446244919155224
0.00144089821997806
0.00378996295948904
-0.00758541837863917
0.000398631622673718
-7.61634978108028e-05
0.0017644352511841
0.00908416189501025
-0.00526045603822456
-0.00754023437444829
0.00330080956120069
0.00558411678181302
0.0107635369090857
0.00574080075359157
-0.0128462329312854
0.000439791011059364
0.00748554974470078
-0.0293877234540314
0.0238412588287097
0.00834704603882719
-0.0324229131468764
0.0479896436796149
0.000440571271734775
-0.00118482801590328
0.00126196752042265
-0.00123731073202526
0.000162745406982993
-0.000586262520269632
0.00203768788886655
0.00348904657726735
-0.000767832000874319
-0.00305998317989639
0.000501559484667937
0.00489776830810804
-0.0055775477100947
0.00243031235818606
0.00304081056800544
-0.00309061529668927
-0.0078232743337032
0.00442303174305311
0.00329759843509223
-0.0077769244937834
0.00569886555130221
-0.00510114970561211
0.00882439924271373
-4.6535184226718e-05
0.000389813041327089
-0.000395851065358993
7.6892125762734e-05
-0.000697602374884279
0.000376344596989021
9.95760562929952e-05
-0.000585777540234133
-0.000574386021734278
0.000695099688270752
-0.000255617411161775
0.000176748283949623
0.000233823464874581
-0.000418873498566309
-0.000455272223633291
0.00656413945327875
0.000902999206177489
-0.00599660736982448
0.00709625698068858
0.00773818746733821
-0.00489164205509912
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000455651586900136
-0.000662548810887497
0.000780416935483211
0.000914967854255622
-0.00176049274441625
0.00135782100904185
1.92977020790407e-05
-0.000961831791658445
-0.000418873498566311
-0.00101852821533946
0.00165562183988253
0.000906576572306031
0.00350261378498174
-0.00305048752395604
0.00184306295646897
-0.00409402734285334
0.00264009579366923
0.00170717121922068
-0.00580094593929412
-0.00774703260578494
0.00705661603423154
-0.000308885116040812
0.00011381424519815
6.60744550904484e-05
-0.000270271394138732
0.00045791747318809
-0.000369601483215714
7.74066845087964e-05
0.00161882104995436
0.000360013062773078
-0.0014244902705835
0.00159805673258791
4.49109698116217e-05
0.000287758330723943
-0.00232592289587036
0.00177578938470825
0.00213230054655542
-0.00366509062379571
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2.90911055679425e-05
9.0976981428097e-05
-5.35620719089269e-05
8.70650230822285e-05
-4.54261008915765e-05
6.64858095971491e-06
6.7700204878049e-05
-0.000499846422452512
0.000464107944125365
0.000132375192561341
6.17365726435908e-06
-0.000375854819842142
0.00159492194737686
-0.000719928515388443
-0.000713953901589964
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0321577417660121
0.0289334589996079
-0.0268557751365988
0.0264986884259457
-0.00895819170716534
-0.0165180893402327
0.0119025501769753
0
-0.0236386937289665
0.00305980497917836
0.0105994753703783
-0.00763773490062526
0
0
-0.00865443539954152
0.00623618443239289
0
0
0
0
0
0
0
0
0
0
-0.00118057096291947
-0.000146174357202639
0.000134407764060412
0.000683525444619568
0.0021706862177713
4.49109698116228e-05
-0.00113975526930887
-0.00247915498317382
5.68177747567188e-05
0.00260282905364705
-0.00148573199372894
-0.00454485590613694
0.00232232880412636
0.00400451418515807
-0.00512744040208208
-0.00386359652990306
0.00769048746922401
-0.00038098402226376
0.000471102087933938
6.64858095971507e-06
-0.000204784120823478
0.000624887348134181
-0.000620851411778255
0.000281494400500164
-0.000431419031163723
-0.000518244964411458
0.00109290258859196
-8.12332129794863e-05
0.0014200472463774
-0.00105975298029307
-0.00160556717076551
0.00413983110192152
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00017192485716929
-0.00014803445789574
6.03202286786068e-05
-0.000277931790722305
-3.97685860055264e-05
0.000249152664713856
0.000507227031431264
-0.000481455758979059
0.000193629232265426
-0.000767607926682805
0.00109182358731996
0.0138414017607039
-0.0124535992998021
0.0115593183117623
-0.0114056203107795
0.0038558034133893
0.00710975019766486
-0.00512312027925342
0
0.0101746154746062
-0.00131700759134063
-0.00456224812431179
0.00328744966206045
0
0
0.0037250599948445
-0.00268419140904437
0
0
0
0
0
0
0
0
0
0
-0.034735298219192
0.00582752106796337
0.0260152223141828
-0.00931476414409714
-0.0106179118643353
0.014950838943481
0.0222914167732595
-0.0315182583052886
0.00288397743633013
0.00531779163761504
0.00470588646565341
-0.0259278211393535
0.0107655347027697
-0.000985065826673778
0.021552685744817
-0.00341236812119763
-0.00301971533517491
0
0
-0.0175976942204528
0.00278618690382463
0.00246558724654534
0
0
0
0
0
0
0
0
-7.26050856595769e-05
-2.23767517713592e-05
0.000148483593155398
2.82363407637714e-05
7.71662730064901e-05
-0.000297068447029632
4.17381322065818e-05
-0.000134340727751911
0.000591404443131646
0.0141268215160771
0.0250726209512162
-0.0308210858027454
-0.0253816640632893
0.0535788743597179
-0.00608049575211287
-0.0316792686816033
0.0190852531837087
0.00785850777568268
0.0144903723611777
-0.0237462980401302
0.0307175387687765
-0.00651885499097788
-0.00268419140904437
-0.00876546223348395
-0.00929831179540949
0.0152377370063599
0
0
0.00715696994389075
0.00759203978935179
-0.0124415601667688
0
0
0
0
0
0
0
0
-0.0240455968379009
0.0158128026620764
0.017969881244401
-0.017413738821115
-0.0230528651200554
0.0233145471666733
0.0135561711315891
0.0019248244474199
-0.0235287315593738
0.00610765282648779
-0.00192241691120887
0.0142749600141262
-0.00721850032129372
0.0185774758581894
-0.0133102569254301
0.0100209251994691
-0.0036104225661222
0.0112940425593951
-0.0048758270816931
0.00246558724654534
-0.0065561940249829
-0.0119209609384461
0.00854104476302076
0
-0.0163170454249829
0.00535311000529733
0.00973342384761418
-0.00697373384655712
0
0
0
0
0
0
0
-0.0088202023757138
-0.00136775682829431
0.0193449138368629
0.00168197708423884
0.000796860203043992
-0.0286194791624941
-0.00146440589411771
0.0034632064898748
0.03736535937893
0.00931745125238523
-0.0127539047993243
-9.37772095096666e-05
-0.00645373860536862
0.00547286713251267
0.00193724712228562
0.011613829415684
0.0170299441977801
-0.0122014925186011
-0.0247007584892576
0.0121336099634594
-0.00177533905054605
-0.00189108491885086
-0.00292538992676226
-0.00319909511362277
-0.00581683332472306
0.00416760310364433
-0.0166279324063409
0.000581144487213095
0.0158502037277915
0
-0.00117772509510785
0.0135766499576747
-0.000474502486834489
-0.0129416371507496
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0125257713308485
-0.0142612180147636
0.0214842003992289
0.00611195057775583
-0.00545228976890365
0.00155451542777352
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0102272494651203
0.0116442357489194
-0.0175417761699365
-0.00695876185047137
0.00620770498041122
-0.00266044499160481
-0.00126925653177648
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000293000498967213
-0.000262651934186151
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00217892598182836
0.0185774758581894
-0.0223157327649917
0.0040821999512166
0.00062976455962832
0.00607662431009988
0.0227620295928944
-0.00983860756249675
0.00131897140325194
0.00304007887254481
0.00621015958336186
-0.0278088167875448
0.00997517599346698
0.0135040084263621
-0.016802621216417
0.00678744804838292
-0.023910953550781
-0.0134871178526144
0.0188249938215328
-0.0205790789633996
0.00278867346112794
-0.0296016405444071
0.0264204260512963
0.00677012839366813
0.0242459355456903
-0.00642995949529133
-0.0181564540265592
0.0132053675291813
-0.030125169570339
0.014824682634457
-0.0107821374374705
0
0
0.0034632064898748
0.015878248934732
-0.00252807425341316
-0.0237797550239517
0.0123409837772017
0.0135699816166412
0.000771300914588973
-0.032803456937435
-0.0123255478940161
0.0319169213428714
-0.0386637241130538
0.0122879484750845
-0.0331700053538496
0.000970921577773688
0.0108227089086632
0.0322044097033561
-0.0123238882830621
0.00526437594809684
-0.0139609890698836
-0.0244230758336334
0.0241347054121987
0.00662275607691448
-0.0164129594131637
-0.017045878274611
0.007370382247829
0.0303760103742322
-0.00824357127032463
-0.0111732478235799
-0.0337985239359394
0.00912291864581111
0
0
0
0.00747197738705359
-0.0066655293334964
0.00398341567787626
0.00285665542864132
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000393261967739662
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00139819272087445
-0.0119209609384461
0.0143197590800258
-0.00261950259189423
-0.000404112957705038
-0.00389930266045156
-0.0146061428219825
0.00631332573577382
-0.000846369372088975
-0.00195078501331633
-0.00398499076946121
0.0178446103872927
-0.00640096018856216
-0.00866537295981173
0.0107820563306567
-0.00435543039722678
0.0153433946277586
0.00865453446531381
-0.0120797904799351
0.0132053675291813
-0.00178946093936291
0.0189950455776392
-0.0169536953964478
-0.00434431656621452
-0.015558348871644
0.00412603394370009
0.0116507958822561
-0.00847373839669395
0.0193309883674948
-0.0095128350029489
0.0069187784285766
0
0
0.0170299441977801
-0.0235245514518508
-0.0101754394301871
0.0093385936033547
0.00360088220612632
0.00395948217929707
-0.00157611454667406
0.0182402134975169
-0.00359637828665745
-0.0169290666627986
0.0241347054121987
0.0076921901508005
0.0288908625590705
-0.0087342736326047
-0.0178849455114135
-0.0265156092264234
-0.0022985801937643
0.00666786380213316
0.0111992349900431
0.0184933267972318
-0.0200261189622044
0.00656158461441869
0.0145400529081644
0.0182282902869557
-0.0122655909231139
-0.0290566987424722
0.00684022183463195
0.011531297380961
0.0348816061987225
-0.0094152648852155
0
0.0207594730181835
-0.00231748186847957
-0.0198466065782693
-0.00931346262324479
0.00393429642674866
0.00797393848075481
-0.000573001103394779
0.00891013267837359
-0.00711238805560871
0.011212631204146
-0.00818750013659265
-0.00801859932937112
0.00988877093265071
0.0136986002569877
0.0127473539963894
-0.00980905115998129
-0.00645749040761875
-0.0241596497669634
0.00402569925442701
0.0121357130929633
-0.00186402778376738
0.0090243586013323
0.00746519531273214
0.00251691421126721
0.0101709173372416
0.026061207840339
-0.0127744591477236
-0.0216243471492898
0.0121190888284524
0.0284420404839993
-0.0098951945923908
0
0
0
-0.00114161957607202
0.00973342384761418
-0.0116920343285498
0.00213881491001295
0.000329956848274756
0.00318376729026108
0.0119258656746908
-0.00515480887754234
0.000691057698512594
0.00159280929349784
0.00325373133829362
-0.0145700633692118
0.00522636210861549
0.00707524739414984
-0.0088035121293513
0.00355619402780436
-0.0125278292533897
-0.00706639780044988
0.00986310762519031
-0.0107821374374705
0.00146108873869354
-0.0155093897687087
0.0138426343252898
0.00354711962278183
0.0127033386585781
-0.00336889260782286
-0.0095128350029489
0.0069187784285766
-0.0157836859080132
0.00776719725483737
-0.0056491589311293
0
0
-0.00581683332472306
0.00803516401727996
0.00347557422877105
-0.0031897369625627
-0.00122993542267321
-0.00135242063166505
0.00053834560537606
-0.00623021898898826
0.00122839704130483
0.0057823770869115
-0.00824357127032463
-0.00262738312525507
-0.00986810820763004
0.00298332239632398
0.00610887187024414
0.00905680474241949
0.00078511460257042
-0.00227750906981942
-0.00382526698531279
-0.00631667363966787
0.00684022183463194
-0.00224120781635421
-0.00496637354281361
-0.0062261464372685
0.00418949687681831
0.00992475204784776
-0.00233638054559051
-0.00393868788434487
-0.0119143367118633
0.00321592519090905
0
-0.0176411119777876
0.00110760057839956
0.00820941425237843
0.00878357267875656
0.00457207886840373
-0.0108071806668229
0.00057508764826194
-0.0108665135828823
0.0051148491188017
0.00304670213806234
-0.00225258784122812
-0.00186402778376737
-0.0110842714134816
0.00287024421044284
-0.0114130675536929
0.0074706927211807
0.00155871031105622
0.0064713152072342
-0.00133618505041382
-0.00429456144513495
-0.00443862487445873
0.00668951751785558
-0.00514674293193466
-0.00122094255718317
-0.00373328878256404
0.00225901140057518
0.00514235081362244
0.00021354254409187
-0.00532607811760277
-0.00383244392577994
0.00434872457277664
-0.0129097747123581
0.00163460944581179
0.00388358651756637
0.00570043317871442
-0.00137043674150547
0.00102176276259655
-0.00586739605491006
0.0023506138938572
0.000946464410709785
0.00242468062452595
-0.00567406703929125
0.00120775061388641
-0.00478094274750416
0.00361442705609414
-0.00788933158728586
0.00207990379675928
0.00107835662738672
-2.21109333100556e-05
0.00691504465290994
-0.00026807084514751
-0.00277488840691753
0.00623960461695135
-0.00159609193885237
-0.000416363331539433
2.08894144886127e-05
0.00164087073661868
-0.00455504847598897
0.00371796673126172
0
0
0
0
0
0.00803657945202543
-0.00170354760946932
-0.00291403995476338
-0.00388317612290425
-0.00891174016234023
0.00808291152952192
0.0140455244774589
0.0271726965189777
-0.00148528813195343
-0.0269817785289033
0.00661171418642075
0.026061207840339
0.00932073193621649
-0.00552145914843307
-0.0078486250854819
-0.0100891358612418
0.00151833937987962
0.00508622757049899
-0.0215216993130592
0.0236767496439208
0.00225901140057518
-0.0385441069787284
0.0022864824032708
0.0186348000616374
-0.0201220373327073
-0.00314576296554764
-0.00431288243253768
0.00973640946427109
0.029695226650182
0.00525970695017763
-0.0242460510297475
0.00268331824882689
-0.00158876128427053
-0.00401560665340588
0.000289396796698386
0.00574425933242781
0.00906983749974864
0.00288761835531033
-0.00646988463185778
-0.00359452209128907
-0.00420107732891015
0.00691504465290992
0.00500271976765384
0.00102729167577085
3.82055298002324e-05
-0.00539529417643812
-0.00729738722567696
-0.00786473832304973
0.0118011217550523
0.00364549827245993
0.00655334083905076
-0.0106586470066943
-0.00743689979598914
0.018165685455285
-0.0122583650164409
-0.00756165387710581
0.0106619149594142
0.0141320144103502
-0.0177810548302711
-0.00119761014803905
0.000159822117107406
0.00205772495267202
0.00212965466630956
0.00105759852947014
-0.00334759236406185
-0.000416163992976272
-0.0011180160798618
-0.000887011134314864
0.0148084304367665
0.00230028882986883
-0.0130824412035099
0.0170734460105103
-0.00105488293453722
-0.00257078047986796
0.00447216216506869
-0.0114968446183624
0.00243290326675345
-0.00144651411587006
0.00140204887928464
0.0115221307205746
-0.00956888942333791
0.00039863162267372
-0.0082106172729498
0.00925709044870598
-0.000135946507457316
-0.00188060017777103
0
0
0
0
0
0
0
-0.000188372873696204
-0.000392627997905852
-0.000435381738399152
-0.000825583589680357
0.00103790215465816
0.00276294749957461
0.0109492053682534
-0.00259255650275625
-0.0031883801505913
-0.0114968446183624
0.000497186866323172
0.0127771825180048
-0.0113259169581761
-0.00447497270354428
0.00179183587352642
-0.00234897694757822
0.00640321913190568
-0.00453084058553091
0.00407098054732841
0.00346309738603322
-0.012182784627875
-0.00167840829438728
0.00558411678181303
-0.00485391177374423
-0.00621791320493502
0.0190775900783117
-0.0290383789501357
-0.000429757673294905
0.000376004345406962
-2.61467326405518e-05
0.00251810010126446
-0.000367077950452599
-0.000748286604219733
0.00289046081576524
-0.000803235249078459
0.000558843651040237
-0.00430817228240637
0.000210352437451489
0.00720831170785783
-0.00163535468596858
-0.00139128877434926
0.000456282056814694
0.00136529685961142
0.00203768788886655
0.00202144731487382
-0.00379722269907472
-0.00458619995134484
-0.00824734441045463
0.00829113828569865
-0.003865678143196
0
0
0
0
0
0
0
0
0
0
-2.88461601896875e-05
4.39249144007791e-05
-7.39480258125814e-05
0.00272032294393752
0.0011829521202712
-0.000242157146457701
7.73826595961285e-05
-0.00340815651915758
7.68921257627341e-05
0.000496611706981684
0.00473960446431466
-0.00120512831033087
-0.00133402789226469
0.000914967854255623
0.00312976129512041
-0.00140731273780692
-0.00310194476929417
-0.00211834027629114
-4.4776194708833e-05
0.00514548696510347
-0.000758926781019554
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00498885008496717
-0.00498885008496718
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0166279324063409
0.0170929344222768
0.0100657177839164
-0.00181512573959878
-0.00681737544731942
-0.00749629536542849
0.00122839704130483
-0.00742546087623248
0.00680884839526769
0.00647322475861568
-0.0111732478235799
-0.010560398618189
-0.0171044610169262
0.00774681424994802
0.0133504122156782
0.0151972652072753
0.00561627273607123
-0.00762200319514686
-0.00631667363966786
-0.0100413258364461
0.011531297380961
-0.00791070043120014
-0.00868807482386336
-0.0118959361808644
0.00917054102125265
0.0180513985036879
-0.00393868788434487
-0.00741452109710721
-0.0224285608563379
0.00605393112500453
0
-0.00555938493342938
-0.0122226573090413
0.00608923131548043
0.0171452997920646
-0.00819830669140095
0.00151327047936116
-0.00741469767273107
0.0134843705708652
-0.00388655518895764
-0.0146709134308769
0.0182553755826833
0.0090243586013323
0.0189186298303472
-0.0338094460404891
-0.00713729340210922
-0.0198172114505762
0.0144351553750525
0.0312335407094575
0.00305684700708422
-0.018696091307391
0.00668951751785558
-0.0166467113873324
0.0281781939167701
-0.010916346970483
-0.011118818894988
-0.0385441069787284
0.0164649514282
0.0299259705265148
-0.012532828103989
-0.0371825180748065
0.0102330112962619
0.00135411982939131
-0.0158408357299615
-0.000229041104152369
0.0141686569749119
0.00603221603320811
-5.07340094994109e-06
0.00173540737941369
-0.00863370132388369
-0.00551820433746372
-0.00376266163615832
0.00120775061388641
0.0116204815975987
0.00789375282142602
-0.0229477016386806
-0.00319793159754064
-0.00638314036444142
0.0109872367371646
0.0149113041230257
0.00500271976765385
-0.00785538940479583
-0.00336784479310403
-0.0223558100050311
-0.00892981239328631
-0.00152162306065418
-0.0190546678420681
0.0118974130069068
0.0228452985863294
-0.0233300560802268
0
0
0
0
0
0.0135766499576747
-0.0139563225138109
-0.00821862415515113
0.00148204396033632
0.00556636374363693
0.00612069953549672
-0.00100298198424713
0.00606286341725642
-0.0055594014347913
-0.00528536588298641
0.00912291864581111
0.00862252936498516
0.0139657339389318
-0.00632524734816474
-0.010900565928077
-0.0124085150811922
-0.00458566748655977
0.00622333954865761
0.00515754242962511
0.00819870821343945
-0.0094152648852155
0.0064590598548184
0.00709378338852869
0.00971299121861022
-0.00748771538911025
-0.014738905159225
0.00321592519090905
0.00605393112500453
0.0183128432543293
-0.00494301406473814
0
0.00834049797480224
0.00491156735980167
-0.00421581423852425
-0.00931578234076597
0.00534603433017746
0.00154469965723158
-0.00947897157279888
-0.0183567278587864
-0.00107057364705467
0.0227414606651367
-0.00837324851053645
-0.0216243471492898
-0.0054553705026411
0.0113862347070507
0.0174570352317399
0.00970248652368406
-0.00663549875561001
-0.0171450218066689
0.0173024278597948
-0.0110102256978575
0.000213542544091873
0.0299259705265148
-0.00791070043120015
-0.0108813669949371
0.0222629635226848
0.0097364094642711
-0.00486081641935901
-0.0151646789516966
-0.017123103005308
0.00758223745406857
0.0139809550587073
0.00277210886712327
0.0131822296095941
0.00732795695547481
-0.0141310605925881
-0.00895020710757625
-0.0125536975101437
0.00116119154247163
0.00995796032890952
0.0100494669129014
-0.00224859864320036
-0.00277488840691753
-0.00336784479310404
-0.00200321988619015
0.00638881112631466
0.0119258004962335
0.0101276498113019
-0.00174879112418632
-0.0120382142252635
-0.0106586470066943
-0.00289065162480154
0.0128762465143179
-0.000301994761998377
-0.00757478477333279
0.0109245099603421
0.00774452064172597
-0.0123630498472788
-0.00825206788740016
0.0128163204893359
0.00146951087512347
0.0087006895973432
-0.00261691264793158
0.000950425233567354
-0.00809516444280999
-0.000189214114648253
-0.00235596056613023
0.00415347492296866
0.00271384788345028
-0.0130824412035099
-0.00510965616054939
0.0140262085806855
-0.0180798773194574
0.00123728700090653
0.0030694075747161
0.000327496123252618
0.0127771825180049
-0.00425136003142545
0.000526684058972964
-0.00577350186929884
-0.00756378512754855
0.0079507684945033
0.0017644352511841
0.00583354303513203
-0.00389495069632072
3.91952901694537e-05
-0.00216881392656933
0
0
0
0
0
0
0
-0.00086777940391398
-0.00356692503092794
0.000543994645905618
0.0035368312076083
-0.0061357699309878
-0.000997610249960076
0.000374137316654897
0.000687369203361777
-0.0163421403275828
0.0147341190233108
2.08894144886103e-05
-0.0190546678420681
-0.0091459296130832
-0.00573202326850043
0.0136539149584286
0.00815215211551614
0.0206373059699766
-0.0211303615708777
-0.00756165387710581
-0.000780322140024433
0.00774452064172597
0.0262665552822265
-0.0303110513755088
0.0101857009913618
0.0210985441138823
-0.0150958586518133
-0.0276053434634185
0.0285826481210906
0.000591751558155914
-0.00122921852204724
-0.00239927336596352
-0.00201728222176321
0.000711177234439639
0.00033041134206777
-0.000681042602718802
-0.00376235181915982
0.00431601611520415
0.00140204887928465
0.00359389992250598
-0.00577350186929883
-0.00115952716123298
-0.00288219702785721
0.0044325773807214
-0.0035462027450767
0.00346309738603322
0.00608611343966843
-0.00301899281719937
-0.0059079410654013
0.000502007105894613
0.0145147143210435
-0.0128462329312854
0.0186270147317955
-0.00336597505933428
-0.0254112175997919
0.0398684588772484
0.000181301887532079
0.000217476578554421
-0.000233023619000835
-0.000995668064168854
-0.00109492270146524
0.00142301459585819
-0.00430817228240637
0.000963648557530583
0.000388191541605489
-0.00055902613854181
0.00478432484945396
-0.00279837716927151
-0.00188558027806485
0.00268732136341011
-0.000773401493285983
0.00472791064678653
-0.0030599831798964
-0.00574673321976574
0.00354165238551566
0.000645186677693793
0.0129737988221573
-0.00629187552720269
0.00434179158191803
0
0
0
0
0
0
0
0
0
0
-0.000917028914682926
-0.000205099372383105
-0.000806698204814952
-0.000543537508081685
0.00117188684888932
-0.000174775776255265
0.00136529685961141
-0.00719857986311588
0.00337433246798457
0.00472791064678653
-0.00741457083611393
-0.00552371315782061
-0.00164558430022459
0.00718473965725208
-0.00287067799552108
-0.00705158374212644
-0.00309061529668928
0.00448930674842442
0.00328856772660951
0.00456213343026226
0.00208354513433061
-0.00843178979561573
0.00388960574412181
-0.000141836293870633
0.000305617635895307
0.000124566818695105
-0.00340815651915758
-0.000888579474272424
-0.00105182281843212
0.000450932690447777
0.00253843416557981
-0.000585777540234135
0.00214530298471317
-0.00269796106666091
-0.0043261215049398
0.00373837649742539
-0.000961831791658445
-0.00518300893442404
0.00222786544916401
0.00297662872493031
0.00152919554772037
0.0069808543989248
-0.00204649614738831
-0.00464202279020104
0
0
0
0
0
0
0
0
0
0
0
0
0
8.36825062702243e-06
0.000140231102814976
-2.41405511115565e-05
-0.000554828109307342
-0.000493514129050111
-0.000270271394138732
0.00141977213513855
0.000682466602153879
0.000848060275273418
-0.0031055267351125
0.0012249732375968
0.000683525444619569
-0.00150566404672694
-0.00034612682935361
0.0019587891696431
0.00261997070828677
-0.004465168714305
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00988097334258646
-0.00113010006160002
0.00327639127614355
0.00530670374151134
-0.00390504748522361
-0.00316231925167123
0.0184249118620882
0.021092976756623
0.0036784944236256
-0.0271971763453638
0.00327931325131908
0.0284420404839993
-0.00154401062557644
0.000248327299766068
-0.023038378769515
-0.00449996795045673
0.00261528088161732
0.00993486054616115
-0.0281423075178267
0.0266844861094233
-0.00383244392577994
-0.0371825180748065
-0.00262913311612912
0.0224107312805117
-0.0283242683923981
0.00525970695017763
-0.00117044246852669
0.00758223745406857
0.0328320512637461
0.00785066939693704
-0.0268072576016925
-0.00142266139358741
-0.0047310483287998
-0.00499109454882873
0.00553405869042466
0.00863621570440302
0.00863019068001325
-0.0011439498229308
-0.00587242557568993
0.00353919052732191
-0.00663808789253475
0.00164087073661868
0.0118974130069068
0.00571377509498783
0.00162571514262698
-0.0151717504802815
-0.0105150044337963
-0.0119157077327049
0.0183075579005733
0.0106619149594142
0.00313467602221355
-0.0123630498472788
-0.0125573782315401
0.0232478216994042
-0.0127106885164118
-0.0150958586518133
0.0153621123384509
0.0187650803211848
-0.0222050462697116
0.00600293963914406
-0.00934895617383743
0.00371178915219179
-0.000754691190856231
0.00355493204562574
-4.25499457690581e-05
-0.00627477149566239
0.003066251910569
-0.00336420627471153
0.0115221307205746
-0.00150849742209848
-0.00756378512754855
0.0106662039404561
0.00524382044590591
-0.00900524310684799
0.00629906475393251
-0.012182784627875
0.00367029101757107
-4.40197004897432e-05
0.000502007105894615
0.0104824308016716
-0.00842041019199548
0.000439791011059363
-0.00810286912330226
0.0097638122395881
-0.00065531127341119
-0.00151086202988013
0.00523150751132502
-0.00625941638314223
0.00066894768251121
-0.00324373566275672
0.00155732425371111
0.00215412622378218
0.00021035243745149
0.00142180040047746
-0.00279961293323778
0.00478432484945396
-0.00230223179569737
-0.00614198671040863
0.00354979012856232
-0.00204445542868885
0.00193674640406699
-0.00741457083611394
0.000501559484667938
0.0019130462575872
0.00285593386004242
0.00349421813402326
-0.00198470595082685
-0.00280457818349822
-0.000462056763612019
0
0
0
0
0
0
0
0
0
0
-0.00264021317713713
0.0039269427941889
-0.00209740303690532
-0.00333047001420363
-0.0020190232550727
0.00540597028448363
0.00685740904390503
0.00388402793363635
-0.00607967819896548
-0.0082106172729498
0.00144705572107163
0.00583354303513203
0.00460651084572634
0.0038659972195807
0.0063076340084885
-0.00440178465069501
-0.00485391177374422
-0.0164415811957231
0.000643569848840717
0.0186270147317955
-0.00810286912330226
-0.0183466882255759
0.0238412588287097
-0.0236897392328627
-0.00705454147412961
0.038363308195486
-0.0505423196098045
-0.00113360097377863
0.000446970657006065
0.00115457471292827
-0.00161097163477749
0.00188411259302302
-0.00114396046647563
0.00202144731487382
0.00519734085490289
-0.00238388345512569
-0.00574673321976573
0.0019130462575872
0.010161112049414
0.00697655450364399
-0.00757289393494136
-0.000122552594866621
0.00448930674842443
0.00442303174305311
0.0028290058600182
-0.00620102904886455
-0.00703665617694982
-0.0108425465414859
0.0103470201064925
-0.00298319142616104
-0.000338902353664542
-0.000115040824956589
-0.00037259509836202
0.000496611706981685
-0.000716483355638955
0.00118458676077295
-0.000266024467290264
0.00214530298471317
0.000695099688270752
-0.00444326824215957
0.00135028244537693
0.00300692275693335
-0.000994913127645344
-0.00101852821533946
0.00236233955703806
-0.00693463798446232
0.00169568662511788
0.00377078661033277
-0.00929601925880763
-0.00784795447428933
0.00780632742733992
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.00227088336441633
1.68753846886463e-05
0.00105868840957454
0.00312976129512041
0.0022246749707434
0.0029868213501477
-0.00176950380924408
-0.00518300893442405
-0.000455272223633288
0.00236233955703806
0.00198410779950109
0.00161859126246696
-0.00672004702918989
0.00184306295646897
0.00450577266139996
0.0043335040483939
-0.00439385270947918
-0.00640613420646649
0.00231763723078469
0.00939874102546246
-0.00190845730090121
-0.000670962382526903
0.000521290958744917
-0.000229396598167288
0.00141977213513855
0.000706358968574935
7.74066845087976e-05
-0.00201833281728804
-0.00107925322812009
8.46266758256572e-05
0.00177898204505069
0.00212585139933281
-0.00113975526930887
0.00163165210025589
0.00244316337072188
-0.00280777651391906
-0.00416813582078922
0.00565305965576643
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-7.95258805754546e-05
0.00026666771925798
8.70650230822286e-05
-0.000693382528027492
0.000335581527637631
-0.000204784120823478
0.000241184691501875
0.000321496696166016
-0.000856076776316019
0.00144476827054155
-5.7916389016714e-06
0.000500774237883225
-0.00207612873634995
0.000276568476309514
0.000362040706565272
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.0027178252276006
0.00244532359775317
-0.00226972726207288
0.00223954792679133
-0.00075710538359845
-0.00139603334858834
0.00100594909241903
0
-0.00199783425812603
0.000258600719679208
0.000895819170716534
-0.000645506414775192
0
0
-0.00073143329001956
0.000527053780630859
0
0
0
0
0
0
0
0
0
0
-0.00233590887042736
0.000163972150987736
0.00153103405843867
0.00611068846084319
0.00186763932773437
-0.0017691032013695
-0.00824734441045462
-0.011189914174453
0.00107885344092018
0.0129737988221573
-0.00198470595082685
-0.0153550361524211
-0.00457787598283999
0.00292622196270085
-0.00102801140137553
0.00208354513433061
0.00569886555130221
-0.0108425465414859
3.1788856e-18
0.0160451808285094
0.00594794055674372
-0.00265063514014056
-0.00764215391732625
0.00122048280023611
0.000815448157179798
-2.09580170197089e-05
-0.00310194476929417
0.00236204798780355
-0.00338855035233005
-0.000433517252043513
0.0029766287249303
0.000902999206177491
0.00169568662511788
-0.00323117641524532
-0.00234598976045639
0.00130657905776926
0.00264009579366923
-0.00439385270947918
0.000822858427662806
-0.00140427364038779
0.00302929730301778
0.00327520882171125
0.000862251675541036
-0.00486952769072621
0.000533336130257932
-0.000577643816013675
-0.000142876954850553
0.000848060275273418
8.03585044178555e-06
0.000360013062773078
8.46266758256577e-05
-0.00311190096279753
-0.000638836189756074
0.00290307658205871
-0.00423461342605091
5.68177747567187e-05
-1.8052010313313e-05
0.000281402991372736
-0.00150623447097796
0.00149515986562453
-0.000632288202837499
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00156708953057245
0.000308359302037985
-0.000172323435239004
-0.00150566404672694
-0.00259339880252067
0.000287758330723941
0.00163165210025589
0.00275586130518961
-1.80520103133117e-05
-0.00333931549762311
0.00205535515447799
0.00232232880412636
-0.00225288633069998
-0.0014313429756759
0.00369362692985455
0.000931231809584326
-0.00310124311396446
0.000462024985811546
-0.000455021636753363
6.77002048780484e-05
0.000241184691501875
-0.00112995661091795
0.000281494400500164
-0.000322200540172006
0.00104648452286069
0.000245092533697734
-0.00171431310400751
-0.000208871653250879
-0.000426340943480202
0.000623695258231945
0.000302291579750404
0.000494641772726341
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000166528650673098
6.03202286786071e-05
-0.000105955327512395
0.000460345000869309
-3.09211781142298e-05
-3.35942211249763e-07
-0.000680469064314468
0.000125302752079373
0.000135499384203813
9.93595747316066e-05
0.000211989331168429
0.0273224847068543
-0.0245830070029577
0.0228177249136308
-0.0225143299718519
0.00761123270722896
0.0140344196638198
-0.0101128756972198
0
0.0200843657679447
-0.00259973089397455
-0.00900573198874076
0.00648932056659213
0
0
0.00735314937755828
-0.00529850805516645
0
0
0
0
0
0
0
0
0
0
0.00617382520837668
0.0178200396170741
-0.0185312903459677
-0.0183870467222177
0.0357340908533424
-0.00265735062279219
-0.0194996697686801
0.00990793993257754
0.00569287928790211
0.0104971507369631
-0.0158374430545059
0.0184690323138133
-0.00338420575604024
-0.0019444884593228
-0.0038307577991673
-0.00673590561255684
0.0101627121713848
0
0
0.00312780064538232
0.00549984390210454
-0.0082978197408883
0
0
0
0
0
0
0
0
0.000137290705717907
-0.000128220626246745
6.17365726435869e-06
-5.79163890167141e-06
0.000503175683440869
-8.12332129794862e-05
-0.000208871653250879
5.37108181999222e-05
0.000103839862992274
-0.000142337614576038
0.00277517885788925
-0.00270589749892974
-0.000666533725120186
0.00433032219436086
-0.0086492548783761
-3.44026095409807e-05
-3.97685860055263e-05
-3.09211781142297e-05
4.7159451512365e-05
0.000459134854467052
-0.000289694609945408
-0.000197452780639051
0.000513798365357371
-0.00113538637642852
0.00110794660775602
-0.00157591160511691
-0.0299675138718905
0.0269628334054518
-0.0250266582710419
0.0246938923376369
-0.00834805926998471
-0.015393060714348
0.0110918807711917
0
-0.022028688686868
0.00285140507769486
0.00987755693505478
-0.00711753730251731
0
0
-0.00806499146539117
0.00581144487213093
0
0
0
0
0
0
0
0
0
0
-2.23767517713592e-05
0.000139588994243885
-7.02830519202528e-05
-5.02959841839458e-05
-0.000288851364444746
0.000194393426266133
-5.1843685584672e-05
0.000506305966933789
-0.000470893659054453
0.0137200168024597
-0.029355001088618
0.00967776192595172
0.0324352077942101
-0.0443675230847669
-0.00590539802540378
0.0134875986214773
0.0062714647206697
-0.0100423806737458
-0.0185172350157316
0.0196638029272473
-0.009645248355557
-0.0021421130074385
0.0034301260112299
-0.00851304654680179
0.0118823050556275
-0.0126180450124865
0
0
0.00695087339874225
-0.0097018614514601
0.0103025906106874
0
0
0
0
0
0
0
0
0.0011831987670516
0.0232885320919956
-0.027508924797483
-0.000233941822513396
0.00894298282009764
0.00148968203994297
0.000866171001338947
-0.011511543844187
0.00754032682961149
-0.0206079275176494
0.0114971454097288
0.0152450663651893
-0.000461225783502455
-0.0223157327649917
-0.000850458323170126
-0.00115251589214992
0.0230226426946136
-0.00573949481099695
-0.00520718148226273
0.000157538596518028
-0.0165468561140527
0.0143197590800258
0.000545729706644631
0
0.00278020520444578
0.0135104514422271
-0.0116920343285498
-0.000445586439586032
0
0
0
0
0
0
0
8.80465113869449e-05
-0.000138033262300066
7.65681017233491e-06
0.000214098123383739
-8.64061426411193e-06
-0.000338439107654864
0.022154729389803
-0.0408008517014601
0.0124629030181648
0.0172333123002189
0.0127290112361668
-0.0243552763209205
-0.0141612998701295
0.0106703585067942
0.0147218098177775
0.0165067583184601
-0.0106570122120065
-0.0305344525367481
0.00754072419639654
0.00621015958336185
0.0139044083937724
-0.00851417296348854
-0.0215734767146941
-0.00475586074650785
0.0104295010603196
-0.00257564765267186
0.0244275773500325
-0.00398499076946121
-0.00892230519364634
0
0.012878758585707
-0.0199450333866491
0.00325373133829362
0.00728503168460593
0
0
0
0
0
0
0
0.00343304239275866
0.0116026134471434
-0.0213437147871968
-0.00296954863034812
0.00126092561119676
0.0124590895128803
0.000708371060873617
0.015878248934732
-0.015168445520479
-0.00967102508417598
0.00750372694756798
-0.00387618742219191
0.00711274555285411
0.00842603016585398
-0.00269261331814808
-0.00797099319207911
-0.0235245514518508
0.00652271758345328
0.00855659373777648
-0.00623055025584739
-0.00406200723054486
0.00287232221799979
-0.00111208208177831
-0.00355718215187752
0.00803516401727996
-0.00222793219793016
0.0170929344222768
-0.00167761963065273
-0.00549067163337049
0
0.0096327652598019
-0.0139563225138109
0.00136977069252519
0.00448311461564386
0
0
0
0
0
-0.000347391194505339
0.00703870082577695
-0.0112739007320747
0.000801399120700076
0.00102861523638257
0.000752051760238988
-0.00129339882125513
-0.00235707294492971
0.0207594730181835
0.00220160777505559
-0.0305887177504968
0.00153569000694263
-0.00804698974208473
0.0041124596913134
0.00806842624465034
-0.000316747312260629
-0.00177734546998498
0.000317605549274778
-0.0176411119777876
0.000413758836758458
-0.00555938493342938
-0.000718979841708312
0.00784381661910071
0.0250897707437637
-0.00133750330252878
-0.00955682035517528
0.00803657945202543
0.000425886902367329
0.00554503572773094
0.00834049797480223
-0.000818594559966946
-0.00267917342377135
0.00142482735643885
0.00149437153854795
-0.0160998285921134
-0.00988097334258646
0.00163236675564447
-0.00116336666494461
-0.00122014925186011
0.013145454998983
0
0
0
0.00705529945080674
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00142482735643885
0.0144620431603548
0.00112391897571135
-0.0181727992312662
0.00127963804544911
-0.000205807560673789
0.0190936419028412
-0.00124264299651763
0.00726880876377655
-0.00776968753936908
-0.0125897444098234
0.0121190888284524
-0.0209212015396713
0.0288813030285803
-0.00383895807971002
0.0213944388073968
-0.0126103980178313
-0.0206581209502795
-0.0210814191933855
0.0326483027732704
-0.00532607811760277
-0.012532828103989
-0.0356245111827687
0.0248904378223984
-0.00653261657477805
0.029695226650182
-0.0158593874737717
-0.017123103005308
0.0296580843884288
0.0328320512637461
-0.0242157245000181
0.000963359122038307
0.00357842764785551
-0.00328833900325407
-0.00395424238389438
-0.00437813822406949
0.00797668745642255
0.00230006350916319
-0.000785441984771633
-0.0182085037271631
0.0139726918490413
0.00623960461695136
-0.0223558100050311
-0.0134249038052087
0.00690655148346082
0.0112830584221204
0.00521970859820787
0.00831144543393434
-0.019701542050918
-0.00743689979598914
0.0101813351683472
-0.000301994761998381
0.0338949535867758
-0.00971623203463982
-0.000299421989788032
0.0262665552822264
-0.0125573782315401
-0.0289433267181814
0.026638221904339
-0.00020377793707472
-0.00149668585862395
0.0151852702715529
-0.000552106433547545
0.0021611158082351
-0.0131413362869947
0.00317927705527207
-0.00550460326594434
0.000794188955880307
0.0170734460105103
0.0170011006332592
-0.0180798773194574
0.0136093374249933
-0.00517203902803084
0.00245036320304759
0.0161467163486969
-0.0113259169581761
0.00614420200608758
-0.0184878440805723
-0.00115952716123299
0.0106662039404561
0.00232751577324467
0.00908416189501025
0.00460651084572634
0.00424699315351759
-0.0164968408597908
0.0244172234343768
0
0
0
0
0
0
0
-0.00116336666494461
-0.0118082087936589
-0.000917676000908112
0.0148380284382149
-0.00104482008893424
0.000168041169619227
-0.0155898933311282
0.00101461375797043
-0.00593495750304104
0.00634392331077161
0.0102794832653748
-0.0098951945923908
0.0170820895260415
-0.0235814851755734
0.0031344961464081
-0.017468486137107
0.010296346865697
0.0168672851242947
0.0172129066925034
-0.0266572275874685
0.00434872457277664
0.0102330112962619
0.0290872915779522
-0.0203229573797825
0.00533385909781807
-0.0242460510297475
0.0129491356479426
0.0139809550587073
-0.0242157245000181
-0.0268072576016925
0.0197720562589525
0.000548416305192475
-0.00886741804773586
-0.00522410044467118
0.00821301216513978
0.011139962613311
0.00160268085571392
-0.00333619983400109
-0.00391003117944583
0.0166283862471057
-0.0131657457880507
-0.00455504847598897
0.0228452985863294
0.0163767057535378
-0.00130333504629076
-0.0211186705142296
-0.013371524254623
-0.0157938751180359
0.0261205332305814
0.0141320144103502
-0.00554121165906928
-0.00825206788740017
-0.0289433267181815
0.0248904378223984
-0.00818176636694298
-0.0276053434634185
0.0187650803211848
0.0296580843884288
-0.0303289498162743
-0.00205232517469225
-0.00185745507132683
-0.00881769556232191
-0.00250221332606121
0.00203234966165371
0.0113679143157686
0.00354845287583504
0.00323586746627605
-0.00538010723905829
-0.00956888942333791
-0.00643052438636107
0.0079507684945033
0.00232751577324467
0.00468806164626337
0.000908021611324791
-0.0127843289487386
-0.00167840829438729
-0.0110331511570185
0.0109739564762965
0.0145147143210435
-0.00842041019199548
-0.0149249384106379
0.00748554974470078
-0.0183466882255759
-0.00583269337033755
0.0317187749475433
-0.0417883789599466
-0.000949990723365396
0.00044008715848779
-0.00675840549370291
-0.000658653289144441
0.00165094838422689
0.00343083361161964
0.00720831170785784
-0.00138346722972018
-0.000712067509388526
-0.00279837716927151
-0.00614198671040863
0.0061167520525331
0.00349162262673688
-0.00120343281569793
-0.00503920077484064
-0.00552371315782062
0.00489776830810804
0.0101611120494141
-0.00370118140513395
-0.00352461344921678
-0.0153550361524211
0.00531914055361007
-0.001533583034609
0
0
0
0
0
0
0
0
0
0
0.000998628215932154
-0.000508604694841506
0.010695683043822
0.00368464996315575
-0.000356989924994951
-0.00905731356094842
-0.00758666250505497
0.00351538068558335
-0.000679941476553933
0.00925709044870598
0.000299067058271941
-0.00389495069632071
0.00424699315351759
0.00356427332376949
-0.00815348211750161
0.0138727726451262
-0.00621791320493502
0.00306757492906848
-0.00621098424798764
-0.00336597505933428
0.0097638122395881
-0.00583269337033755
0.00834704603882719
-0.00705454147412961
0.00936571085950384
3.9744396e-18
-0.00460224358140542
0.000732352787707974
-0.000214011817280135
0.00308894181573309
0.00145918557535273
0.000125641441883702
-0.00202394925242725
-0.00379722269907472
0.00125250114077809
-0.00198503608160551
0.00354165238551566
0.00285593386004241
-0.00370118140513396
0.00125613135019497
-0.00436854012178672
0.00326462939012457
0.0032885677266095
0.00329759843509223
-0.00620102904886455
-0.00177660358847731
0.00413487509707282
2.1192571e-18
0.00381579247489242
-0.00550073319562134
0.000123438037186824
0.000147068580763016
-0.000587667719027946
0.00473960446431466
0.00128060144143253
-0.000187932326667773
-0.000189260212334174
-0.00269796106666091
-0.000255617411161777
0.00135028244537693
0.00193244015418334
-0.00219381695981057
-0.00188718411745147
0.00165562183988253
0.0019841077995011
-0.00241415551256701
-0.00323117641524532
0.00113256277038544
0.000442348711393173
0.00115767304279234
-0.00129143834493389
0
0
0
0
0
0
0
0
0
0
0
0
0
8.40886238244996e-05
0.000311166718741782
6.68186346386026e-05
-0.00140731273780692
0.000291717091575824
-0.000734323525964755
-0.000777141625948561
0.00222786544916401
0.00656413945327875
-0.00693463798446232
-0.00241415551256702
0.0109138610595798
0.000603026480241901
-0.00409402734285334
0.00433350404839391
-0.000222993115702471
0.000822858427662807
-0.000912148866654861
-0.0118343406378997
-0.00257035474515552
0.00879755346525191
9.87098167805383e-05
-5.72150615396854e-05
-0.000473942274222326
0.000682466602153879
-0.000190926879324237
0.00161882104995436
-0.00107925322812009
-0.000993332969947377
-0.00311190096279753
0.00332727029768422
-0.00149423492902773
-0.00247915498317382
0.00275586130518961
-1.6915808e-18
-0.00166042072920072
-0.00199377024036458
0.00342697872763183
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.57307729384343e-05
-7.42643448573769e-05
-4.54261008915767e-05
0.000335581527637631
-0.000158315458767124
0.00062488734813418
-0.00112995661091795
-1.23889366067896e-06
0.0017919651440547
-0.00042845227915188
0.000503175683440869
-4.13454658140116e-05
0.000395887349786284
-0.00177468541252363
0.003782897108132
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.0300685326156191
-0.0270537235463433
0.0251110216783327
-0.024777134010349
0.00837620009153003
0.0154449498254084
-0.0111292708551968
0
0.0221029461133148
-0.00286101699812448
-0.0099108536041396
0.00714153010618515
0
0
0.00809217808185521
-0.0058310349142926
0
0
0
0
0
0
0
0
0
0
-0.00134597153726612
0.0117271283228306
0.00973628619846201
-0.0105264123397192
-0.0147940547317987
-0.00663768056499397
0.00391240894857488
0.00640923602509066
-0.0159666743869327
0.012874524241162
0.00371796673126172
-0.0233300560802268
-0.018086918321691
-0.0016193720057733
0.026482951905928
0.0177761843147534
0.0198720261175626
-0.0297447054281747
-0.0177810548302711
0.00316545418300891
0.0128163204893359
0.026638221904339
-0.0330894969025607
0.0127071349095078
0.0285826481210906
-0.0222050462697116
-0.0303289498162743
0.0325657397206277
-0.00387902927102313
0.00535492283369648
-0.000711786592810571
0.00622282552968185
-0.000495241639060108
-0.0080246787117426
0.00152427473060849
-0.0106163322990889
0.0111365095824015
-0.000135946507457314
0.000834959981043652
3.91952901694581e-05
-0.0164968408597908
-0.013844912783606
0.00124200163234767
-0.000203730859097092
0.0190775900783117
0.018507144075313
6.25017744301088e-05
-0.0254112175997919
-0.000655311273411195
0.0317187749475433
-0.0324229131468764
0.038363308195486
6.8448682e-18
-0.0471040163816222
0.0625686621701864
-0.00533385045401302
0.00295730007324467
0.00483882309973911
0.00651819865350909
-0.00296453684823502
-0.00398918110638209
-0.00458619995134483
-0.00239087987656769
0.00422540350059484
0.000645186677693789
0.00349421813402325
-0.00352461344921678
-0.0139407530619616
0.00660577868567605
0.00286489490758156
0.00456213343026226
-0.0077769244937834
-0.00703665617694982
0.00413487509707281
0.00177228515486409
0.0160451808285094
-0.0074109515764289
0.00427336314706202
-0.00173144652416429
-0.000545727989970944
0.00489086354598656
-0.00120512831033087
0.00132674780561282
0.000980674400375594
-0.00224485246343744
-0.0043261215049398
0.000176748283949622
0.00300692275693336
-0.00219381695981057
0.00407575236608661
-0.00130425363872024
0.000906576572306032
0.00161859126246696
0.0109138610595798
-0.00234598976045639
-0.00866853004617985
0.00429560163662066
0.0106591200715736
-0.00313525535692241
0
0
0
0
0
0
0
0
0
0
0
0
0
0.00548266471492163
-0.000236673413780928
-0.00719707376254792
-0.00611967199893574
-0.00282479527834765
0.00527138028140456
0.00829113828569865
0.00310004796584897
0.000611412343098331
-0.0062918755272027
-0.00280457818349822
0.00531914055361007
0.00280676594443475
0.00405469209089744
-0.00199923422084773
-0.00843178979561574
-0.00510114970561212
0.0103470201064925
0.00381579247489243
-0.0074109515764289
-0.00265063514014057
-0.00416253815977949
0.00705951939417098
0.00290457500027551
-0.00100668587492573
-0.00147479070254797
-0.00211834027629114
-0.00371616163835236
-5.92842563054633e-05
0.00257233688649097
0.00152919554772036
-0.00599660736982448
0.00377078661033277
0.00113256277038545
-0.00866853004617984
0.00275586324694549
0.00170717121922069
-0.00640613420646649
-0.000912148866654863
0.00302929730301778
0.00265842773229615
0.00806802216476684
-0.0021505877437658
-0.00539793239628886
0.000601917172233093
-0.000114093067492786
0.000906579154258872
-0.0031055267351125
-0.000271700743096374
-0.00142449027058349
0.00177898204505069
0.00332727029768422
0.00290307658205871
-0.00458122992782453
0.00323943314191395
0.00260282905364706
-0.00333931549762311
-0.000606547546527303
0.00297146398745788
0.000789239726537006
-0.00262837270161832
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.05618993605724e-05
0.000109830270790077
0.000300683855873713
-0.000346126829353609
0.000110618432477673
-0.00232592289587035
0.00244316337072188
2.4522917e-18
0.000281402991372734
-0.000606547546527303
-0.00524628566022761
0.00400451418515807
-0.0014313429756759
-0.00377776572484189
0.00238480082058265
0.00645176323129741
-0.0071620141866794
4.06574487455582e-05
0.000107266193340938
-0.000499846422452512
0.000321496696166016
-1.23889366068019e-06
-0.000431419031163724
0.00104648452286069
-0.000387157388046718
-0.000128846750921517
-0.000995868756346098
5.37108181999228e-05
-0.00168913577858468
0.00127511543318634
0.0025524738272863
-0.00585442199303772
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3.90629365360389e-05
-0.000277931790722304
0.000460345000869309
-0.000204878828992748
4.71594515123651e-05
-0.00012839908787635
0.000146047954445045
-0.000651092198789036
-0.000510081638763428
0.00103257498992148
-0.000652757852882254
-0.0310320863615051
0.0279206669717668
-0.0259157107301893
0.0255711235472907
-0.0086446175456725
-0.0159398871557244
0.011485911159484
0
-0.0228112406215589
0.00295269901270189
0.0102284494189163
-0.007370382247829
0
0
-0.00835149397873731
0.00601789190548279
0
0
0
0
0
0
0
0
0
0
0.00883366086179133
-0.0189002774521294
0.0062310467972377
0.0208834748354255
-0.0285661204247406
-0.00380220258920942
0.00868401794090619
0.00403789537919173
-0.00646580732328064
-0.0119223596138552
0.0126605797072537
-0.00621011286848176
-0.00137920383828911
0.00220849364346126
-0.00548114241970963
0.00765044639733561
-0.00812415407240176
0
0
0.00447533404527084
-0.00624656332599537
0.0066333440230461
0
0
0
0
0
0
0
0
-0.0036469510826934
0.000711411075665585
-0.000590772550795088
0.00514548696510347
0.000851544546166987
0.000637856998336566
-0.000379092216579565
-0.00204649614738831
0.00773818746733821
-0.00784795447428933
0.00115767304279233
0.0106591200715735
0.00169958118110733
-0.00774703260578494
0.00939874102546246
-0.00257035474515552
0.000862251675541043
-0.0021505877437658
-0.012917597797037
-0.00416253815977948
0.0115234057297396
-0.00204620227943423
4.77307957938921e-05
-0.000389923422767554
0.0019587891696431
0.00149027293644248
0.00177578938470825
-0.00280777651391906
-0.00166042072920072
-0.00150623447097796
0.00297146398745788
0.00122387837261314
-0.00512744040208208
0.00369362692985455
0.00238480082058265
-0.00369614732955209
-0.00395088196448217
0.0058477600959796
-0.000574760239571218
0.00021732906211962
0.000464107944125366
-0.000856076776316019
0.0017919651440547
-0.000518244964411458
0.000245092533697734
-0.000128846750921519
-0.00140367740211051
0.00113737511098729
0.000103839862992275
0.00114088705180136
-0.00177011794412991
0.000320628638905652
0.000233176367835284
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000121649220880998
-5.78317158880795e-05
-0.000375854819842141
0.000500774237883224
-4.13454658140129e-05
0.0014200472463774
-0.000426340943480202
-0.00168913577858469
0.00114088705180136
0.00203895838274349
-0.00270589749892974
0.00321663925722455
0.000987720491120541
-0.006115733896334
0.00953068292068958
-3.69289617273572e-05
0.000249152664713857
-3.35942211249775e-07
-0.000128399087876349
-0.000289694609945408
-0.000344095734687653
0.000493860245560272
0.000635400924294443
0.00137156676059622
-0.00128251455562263
0.000557398131714832
0.0105994753703783
-0.00953672332708161
0.00885190039723669
-0.00873420146731192
0.00295269901270189
0.00544450796332197
-0.00392318553844729
0
0.00779152198531906
-0.00100853871366179
-0.00349368058692477
0.00251746480066021
0
0
0.00285257825407764
-0.00205550140234496
0
0
0
0
0
0
0
0
0
0
0.000148483593155398
-7.02830519202529e-05
-0.000236583562784585
-2.13792314095355e-06
0.000203045551849072
0.000303779745245693
-0.000165033470488132
-0.000612907062255509
0.000133243638763022
-0.00862002398930697
0.000728524995042468
0.00698533532324482
-0.00154875994479783
-0.00392318553844729
0.00371024856443765
0.00612327076151802
-0.00798555562725661
0.00047951710488766
0.000884185853308831
0.00173876614945721
-0.00696186727417513
0.002727586511711
-0.000163786272173979
0.00534858422639558
-0.000567372289975269
-0.00111574702112367
0
0
-0.00436710073365596
0.000463257534877941
0.000911003627927769
0
0
0
0
0
0
0
0
0.00932621570970009
-0.0171320602268782
0.00578499058224556
0.00700203954296185
0.00462188059684162
-0.00964224864698997
-0.0112231232568367
0.00810408958322729
0.00630360334196042
0.00378519137050388
-0.00809395313200173
-0.00970589255642326
0.00298537108435816
0.000629764559628321
0.00550475228675135
-0.00917197993011045
-0.00550759579854712
0.00365409494647309
0.00331519343884543
-0.00101969835065125
0.00760097693937839
-0.000404112957705041
-0.0035323387034443
0
-0.0013644056174362
-0.00620617168271295
0.000329956848274758
0.00288414247404095
0
0
0
0
0
0
0
-3.85957152591762e-05
0.000193629232265425
0.000135499384203813
-0.000510081638763427
-0.00113538637642852
0.00137156676059622
0.000418695232736076
-0.00205117935587846
-0.000135621544052965
-0.000345014105730159
0.00179937343032393
7.71662730064901e-05
-0.000288851364444746
0.000203045551849072
0.000101009787285101
0.000428440786894596
-0.000501838699243871
0.000231737487238687
-8.43759576067524e-05
0.00037144592750958
-0.0162337428057638
0.034733305694648
-0.0114508823351548
-0.0383778554183923
0.052496361269599
0.00698736117384953
-0.0159587419054168
-0.0074204971288753
0.0118823050556275
0.0219098879430948
-0.0232665253913485
0.0114124117598571
0.00253458229128432
-0.00405857982970427
0.010072772513624
-0.0140593329432441
0.0149298722001225
0
0
-0.00822438431783678
0.0114793972782833
-0.0121901896050879
0
0
0
0
0
0
0
0
-0.000138033262300066
0.000184834862177609
-8.96140534364057e-06
-0.00024382321657878
6.5171594024222e-05
0.000147269284948602
-0.0172763428164636
0.0160954266157314
0.00742113956834916
-0.012618224160726
-0.0147039608667086
0.0170091664634025
0.0123074648107708
-0.00242655931106597
-0.0156902713269982
0.00173939135558754
0.00242352421380427
0.0120508568084949
-0.00526626885365874
0.00997517599346698
-0.00971051996407272
0.00947477419857507
0.000379294525034471
0.00465632499355563
-0.00411615121347588
0.00179877325545825
-0.00688763836696999
-0.00640096018856216
0.00623113333949953
0
-0.00841225009234945
0.00562373317729762
0.00522636210861549
-0.00508769906700613
0
0
0
0
0
0
0
-0.00378614380136536
0.00143387595653898
0.00364826238896986
-0.0204984635814544
-0.00366282636859055
0.0193178886414964
-0.00143146762476724
-0.0237797550239517
0.00022069363554711
0.00431038520586265
-0.00489270130157033
0.00704432692588996
0.00171904071722855
-0.00496508589063146
0.0238239740141372
-0.00577796000571775
0.0093385936033547
-0.0196789667627714
0.0182259729780862
0.00257102525319713
0.00461711150997096
-0.026302762632502
-0.00219525718102168
-0.000193485201654486
-0.00318973696256269
0.00672164678476913
-0.00181512573959878
0.0180135203335314
-0.0116954054251219
0
0.00332407881185107
0.00148204396033632
-0.0147079777628005
0.0095492585421756
0
0
0
0
0
9.55774441473345e-06
5.97181319825576e-07
-1.94737384234192e-06
-4.560135368751e-05
0.000293096864863249
-0.000217769027098285
-0.0095487179531385
0.0128362230072009
0.0232338206789144
0.00175101435029381
-0.029321300273583
0.000847953285848932
0.0122879484750845
0.0115462050706586
0.00541805196173947
-0.00270244255649461
-0.00575952523263576
-0.00624558508347004
-0.000901952643293687
-0.0211662110515151
0.0130687801027859
0.00769219015080051
0.0141504947882997
-0.0244247636984197
0.00340174162411096
0.000121909877599456
0.0234463565292989
0.00186497997330388
0.000702966647162202
-0.00262738312525507
-0.00483331411365582
-0.010560398618189
-0.0162817797192252
0.0156731009208274
0
-0.00792551685850223
0.00862252936498516
0.0132940174721657
-0.0127970333143907
0
0
0
0
0
-0.000628647583395726
-0.000283673055824897
0.00268391932107852
-0.0105793458483189
-0.000652104293143589
0.0113004975804399
0.00441911475021707
0.00109919947178049
-0.0198466065782693
-0.00388630813803063
0.0133225983809562
-0.00104843599319365
0.00525843124087418
-0.000444611763658987
-0.00275283501975429
0.00469632322462344
-0.000368120020350393
-0.00449798849333042
0.00820941425237843
-0.0107202413692236
0.00608923131548043
0.00347635169649779
0.00870803213362416
-0.0237492936735655
0.000793800707726042
0.00238963397201413
-0.00291403995476337
0.00290902722360127
0.00139492592997322
-0.00421581423852425
0.00685176525047535
-0.0029743592180547
0.00112391897571136
-0.011787761663524
0.0152396592712274
0.00327639127614355
-0.0123315168125968
-0.000917676000908113
0.00962466709505828
-0.0124431296894607
0
0
0
0.000701968943558369
-0.000289328319744465
-0.006722346132669
-0.00039641215135305
0.00987058364813067
0.000324424395181387
0.00012161792586342
-0.000422236460146126
-0.0129097747123581
-0.00157916893118762
0.00135411982939132
0.000653012555583899
0.000814187060822197
0.0210949488359366
0.000551295488066031
-0.00127219829188776
0.00866372821505501
-0.000483544685390924
-0.00348154688461175
0.00268331824882689
-0.0087267261743815
0.0022365453740452
0.00277210886712328
0.000374105357729768
0.012870253608951
0.000963359122038306
-0.0018944616959235
-0.0217709418160391
0.000905170840006558
0.000355534867054503
-0.000867779403913981
0.0102632878204044
-0.00673309355722724
-0.0014226613935874
-0.00621523324315218
0.000548416305192475
-0.00575183873366651
0.00743619229725079
-0.00298874307709591
0.0139985209006433
-0.00134597153726612
0.00981549611973595
0.00244029850372022
-0.0114297444534205
0
0
0
0.0101946828545274
-0.00815083445316243
-0.00305394607920376
-0.0146659469703955
-0.00182689800937276
0.0160991535806015
0.000501356013675165
0.0155879807766454
-0.0161979321827759
-0.00188060017777103
0.0029015300771716
-0.00216881392656933
0.0244172234343768
0.0204920646164889
0.00572702831005859
-0.00281828711161057
-0.0290383789501357
-0.0303946437212544
-0.00345844406900015
0.0398684588772484
-0.00151086202988013
-0.0417883789599466
0.0479896436796149
-0.0505423196098045
-0.00460224358140542
0.0625686621701864
-0.0783613112027605
-0.000959728534086833
-0.00245650586303067
0.00284711716060335
-0.000462790166469381
0.00507922969126649
-0.00140202038048858
-0.00386567814319599
-0.0014300598885054
-0.00299673922512271
0.00434179158191803
-0.000462056763612018
-0.00153358303460901
0.00809230098569602
-0.0070141485510587
-0.00129691652587506
0.0038896057441218
0.00882439924271373
-0.00298319142616104
-0.00550073319562134
0.00427336314706203
-0.00764215391732625
0.00705951939417097
-0.00712375556388734
-0.000484827793444111
0.00585487560471112
-0.00653482684371756
-4.47761947088343e-05
0.000675782015149574
-0.00598236972131125
0.00151435909009869
0.00698085439892479
0.00709625698068858
-0.00929601925880763
0.000442348711393177
0.00429560163662066
0.0080007187199201
-0.00580094593929412
0.00231763723078469
-0.0118343406378997
0.00327520882171125
0.00806802216476684
-0.0129390662282851
-0.012917597797037
0.00972687394406293
-9.16211233811744e-05
0.00186234247243117
-0.00345158207679975
0.0012249732375968
-0.00144631592324574
0.00159805673258791
0.00212585139933281
-0.00149423492902773
-0.00423461342605091
0.00323943314191396
-0.00864807184410068
-0.00148573199372894
0.00205535515447799
-0.00524628566022761
0.00122387837261314
0.00639981319815621
-0.00568347613191324
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-0.000368608371899766
-0.00401766216374027
0.00565671168182818
-0.000758926781019555
0.00213735984777306
0.00457430959845614
-0.00278405922384482
-0.00464202279020103
-0.00489164205509913
0.00780632742733991
-0.00129143834493389
-0.00313525535692241
-0.00959830854355401
0.00705661603423155
-0.00190845730090121
0.00879755346525191
-0.00486952769072621
-0.00539793239628887
0.00972687394406292
0.0115234057297397
-0.00867705564924619
0.00024705339713779
-0.00228715479922807
0.000644411538249795
0.00261997070828677
0.001565311776704
0.00213230054655542
-0.00416813582078922
-0.00199377024036458
0.00149515986562453
0.000789239726537003
0.00639981319815621
-0.00386359652990307
0.000931231809584321
0.00645176323129741
-0.00395088196448216
-0.00752929696548348
0.00815431186177865
0.000119597201347614
-0.000666416027749253
0.000132375192561342
0.00144476827054155
-0.00042845227915188
0.00109290258859196
-0.0017143131040075
-0.000995868756346097
0.00113737511098729
0.0012722731106679
-0.000142337614576037
0.00203895838274349
0.000682365989843215
-0.00422505035716667
0.00658426543088142
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1.13087822633499e-05
-0.000187090541804466
0.00159492194737686
-0.00207612873634995
0.000395887349786282
-0.00105975298029307
0.000623695258231946
0.00127511543318634
-0.00177011794412991
0.000682365989843218
-0.000666533725120186
0.000987720491120542
-0.00239498978678488
0.000568532231553574
0.00088599349170134
-0.000113466517914142
0.000507227031431264
-0.000680469064314469
0.000146047954445046
-0.000197452780639051
0.000493860245560271
1.87815057343e-05
-0.000280574348039426
0.000418695232736075
-0.000804771496603173
0.00104929365525879
0.019953354025413
-0.0179527391817395
0.0166635702477654
-0.0164420037706391
0.00555841177720718
0.0102492048983804
-0.00738533816256468
0
0.0146674237297002
-0.00189855906059906
-0.00657680150825563
0.00473908987556769
0
0
0.00536993594493104
-0.00386945068011022
0
0
0
0
0
0
0
0
0
0
2.82363407637713e-05
-5.02959841839458e-05
-2.13792314095356e-06
0.000117359567577816
0.000101009787285101
-0.000255925372285261
0.00105858962644835
0.000208916415876511
-0.000627072898179183
-0.0137028560492741
0.0293182843749507
-0.00966565715332705
-0.0323946384127367
0.0443120289753881
0.0058980116585038
-0.0134707285728219
-0.00626362048405299
0.0100298198424713
0.0184940739872605
-0.0196392077920092
0.00963318425032835
0.00213943369055823
-0.00342583567057494
0.00850239857947414
-0.0118674428796352
0.0126022625860317
0
0
-0.00694217936982539
0.00968972653557721
-0.0102897043134483
0
0
0
0
0
0
0
0
-0.0130870952470389
0.00756136076082743
0.00740246057206262
-0.00792127817104268
-0.00836436528060191
0.00892691263273144
0.03902506329754
-0.0203411034172124
-0.0136541470226812
0.0230418665119933
0.0203156611265584
-0.0117123062362413
-0.00276389334293587
0.0227620295928944
-0.00509636751008263
0.0391365277556507
-0.0242380023989643
-0.0277564772455684
0.0040005141786202
0.000944049300247579
0.0131372509229247
-0.0146061428219825
0.00327028270575731
0
0.0319323693916345
-0.0107265204613577
0.0119258656746908
-0.00267017464791791
0
0
0
0
0
0
0
0.00100429797065433
0.00290164489603464
0.00026825716553439
-0.004465168714305
-0.00311575251478779
-0.00366509062379571
0.00565305965576643
0.00342697872763183
-0.000632288202837497
-0.00262837270161832
-0.00568347613191324
0.00769048746922401
-0.00310124311396446
-0.00716201418667941
0.00584776009597959
0.00815431186177867
-0.00974829708742475
-0.000150045708352816
0.00121548587115348
-0.000719928515388442
0.000276568476309512
-0.00177468541252363
-0.0016055671707655
0.000302291579750405
0.00255247382728629
0.000320628638905652
-0.00422505035716666
0.00433032219436087
-0.00611573389633401
0.000568532231553574
0.00799095101384138
-0.0126596864922212
0.000491932028455705
-0.00048145575897906
0.000125302752079373
-0.000651092198789036
0.000513798365357371
0.000635400924294442
-0.000280574348039426
-0.000223059364399949
-0.00205117935587846
0.00114991305695802
-0.000856744681907956
-0.0162918453397902
0.0146583501601775
-0.0136057481333494
0.0134248398623276
-0.00453842421147806
-0.00836844075675529
0.00603010335872911
0
-0.0119759013263184
0.00155016698166849
0.00536993594493104
-0.00386945068011022
0
0
-0.00438453433883709
0.00315939325037846
0
0
0
0
0
0
0
0
0
0
0.000222553751056271
-0.000767607926682805
9.93595747316059e-05
0.00103257498992149
0.00110794660775602
-0.00128251455562262
-0.000804771496603172
0.00114991305695802
-0.00034501410573016
0.00122682650419971
-0.00172928222636652
-0.000297068447029632
0.000194393426266133
0.000303779745245693
-0.000255925372285262
-0.000501838699243871
0.00023210231160535
-0.000943244850745372
0.00012974280167802
0.000428372340953977
0.0246337704017444
-0.0364338377638194
0.00537445419221327
0.0409400393372197
-0.0504514643611752
-0.0106029184353937
0.0108080229001251
0.0149760358339076
-0.0126755919811273
-0.0233726367585016
0.0223602217030187
-0.00535639808626142
-0.00511529006197661
0.00432953889866678
-0.0152848525677959
0.0149979626916733
-0.0143483071398624
0
0
0.0124800298615897
-0.0122457852586329
0.0117153437217985
0
0
0
0
0
0
0
0
7.65681017233497e-06
-8.96140534364063e-06
5.98556981690981e-05
1.92070116613988e-05
-0.000281848307804554
0.000353831718112951
0.00774359105325709
-0.000528257376125236
-0.00879777514348015
0.00453060911607792
0.00629669457999101
-0.00490398192305911
-0.0223676887205842
0.00983828219925568
0.0091170475934549
-0.0166829336713106
-0.0098259766507259
0.00926515069755881
0.00151833937987962
-0.016802621216417
0.00279967948281172
-0.0227642555240497
0.01777034127284
0.0150656536232787
-0.00316465143456938
-0.000518611629054801
-0.0103013531398635
0.0107820563306567
-0.00179652338183796
0
-0.0179614666486688
0.00841101961762762
-0.00880351212935131
0.00146685519882741
0
0
0
0
0
0
0
0.0125231406846639
-0.00960971604715176
0.000708611610317102
0.016494494631846
0.00986567756648641
-0.0176564292270524
0.00145622549615727
0.0135699816166412
0.00234155011289707
-0.0182873381853838
0.0159649524035681
0.00639382129894707
-0.00987321502092645
-0.00157465450509467
-0.0257861012253906
-0.00119223824431065
0.00395948217929707
0.0205672455116035
-0.0215360834240326
-0.00948466106409149
-0.0149564060878919
0.0284861571797368
0.0107502532421808
0.0168469205041328
-0.00135242063166504
-0.00702505173829348
-0.00749629536542849
-0.0195581540506281
0.0138194667146794
0
-0.0252173388644214
0.00612069953549672
0.0159691659115956
-0.0112835473227802
0
0
0
0
0
-0.00013434072775191
0.000506305966933789
-0.000612907062255509
0.000208916415876509
-8.43759576067522e-05
0.000129742801678019
0.00105727448094635
0.000457224102560917
-0.00115238068438157
0.000214098123383739
-0.00024382321657878
1.9207011661399e-05
0.000171657348706077
0.000104761880398325
-0.000315642777545036
0.00899780876779506
-0.0108144165386153
-0.00293000742555673
0.00743142348008343
0.00911464714809552
-0.0109367419311665
0.00918541674790835
-0.00845138632791734
0.00724317221219764
0.0105006562066782
0.00844081548409566
-0.017219095917425
0.0033861637791911
0.00278867346112795
0.00624377750038544
0.0118459348803669
-0.0130748379542953
-0.0188509557914272
0.00588144093667299
-0.0011565951176949
0.0132245600497389
-0.00178946093936291
-0.00400656301526733
0
0.0244935920724721
-0.0107978080648852
0.00146108873869354
0.00327134500323725
0
0
0
0
0
0
0
5.97181319825581e-07
-2.85793394135678e-05
-2.99319658280929e-05
0.000147105037845359
-0.000346540285835865
-0.0020765054088168
0.00651232271377064
-0.00747187004815183
-0.00618941524719044
-0.00217873916603672
0.00974322667630836
-0.000185661016494182
0.000970921577773682
-0.00588828238470672
0.00133259968599572
-0.00155308484516869
-0.00255848386858829
0.00501636078483356
0.00308075477635252
0.00666419091624201
-0.00281186658864881
-0.0087342736326047
-0.0038157743002546
0.00926960559584827
0.00028262820762795
0.00249840902729161
-0.00739703955125532
-0.00315117604757613
-0.00540244846768709
0.00298332239632398
0.00130333504629076
0.00774681424994801
0.00517962958845898
-0.00594820346243089
0
0.00976021812998712
-0.00632524734816474
-0.00422914984944884
0.00485668778973728
0
0
0
0
0
-0.000311992177251633
-0.00510859312436844
0.00455269639861629
0.00243419088585145
-0.00162251669404185
-0.00282932954150557
0.00974343765815699
-0.00189721112160254
0.00393429642674865
-0.0081345370309973
0.00775276104380037
-0.00304574180955513
0.0144612744956381
-8.57462432496511e-05
-0.00675067194528622
-0.0146028392138273
4.6816939843018e-05
0.00458142016271903
0.00457207886840372
0.00210095218187832
-0.00819830669140095
0.0123762251906492
-0.00587044582510795
-0.00225331336110501
0.000461392794780489
0.00438935973399765
-0.00891174016234022
0.0145473394435442
-0.00526511335035516
0.00534603433017745
-0.0169091426929348
0.00200513897813714
0.00127963804544911
0.00318747729824019
0.00144592628002098
-0.00390504748522361
0.019453080655358
-0.00104482008893423
-0.00260256431579786
-0.00118059386391068
0
0
0
-9.99483638491941e-06
2.89592717334106e-05
-8.90232695010909e-05
0.00235039508570027
0.000281238238706355
-0.00361436093586731
0.00772028353587592
0.000723781596194073
-0.00474659197046821
-0.0185608736893246
-0.000747336591390458
0.00988877093265071
0.0153862695932606
-0.020666137253034
0.0047087041709065
-0.0105739815593633
-0.00225203546374551
0.0039417443303545
0.00724909321911341
0.0158066286142293
-0.0101879650844764
-0.0110842714134816
0.0179145083510612
0.0189186298303472
-0.0199084428320914
-0.0135079796096347
0.0368401229764679
-0.0128554245038243
0.00931772433227358
0.0093207319362165
-0.0217094569426457
0.00125455633982146
-0.0054553705026411
0.00589855110581023
0.00461385340025042
-0.0209212015396713
0.0182852844076319
-0.0236398997540038
-0.00154401062557644
0.00138280210124436
0.0170820895260415
-0.0149298722001225
0.0193018973226183
0
0
0
-0.000174135707305988
-0.000550938867137995
0.0042465169449468
-8.35982861541897e-05
-0.0036453895855907
0.00556479568244108
0.00160485160900532
5.21790785376507e-05
0.00388358651756637
-0.00764021917422726
-0.000229041104152363
0.000752379776722392
0.00859598702431296
-0.016745510443849
-0.00132338479039518
0.002560269047431
-0.0144514446661928
0.00429528470823944
-0.00147387364475481
-0.00401560665340588
0.0105208224368332
-0.0101369779598211
0.00732795695547481
0.00806214873464151
-0.0114078134884386
-0.00328833900325407
-0.0106272365841269
0.0172821245686954
-0.00982815488140696
0.00997425399300521
0.000543994645905617
-0.0174323891857423
0.00665135421132307
-0.00499109454882873
0.00477869155229448
-0.00522410044467118
0.00732827320500976
-0.00590296931955341
0.0128115671445311
-0.0111122515519366
0.009736286198462
-0.0056730572851466
-0.0104606007698357
0.00907311539856506
0
0
-4.25994694575036e-05
-0.000511654497192919
-0.000324329122822693
0.000906957627683215
0.00322067392739398
0.00144612284649303
-0.000645152613614405
-0.00119761014803905
-0.00588296163986318
-0.00213078763542892
0.00146951087512347
0.0012863784572828
0.00925609004083047
-0.000203777937074722
-0.00213724103465828
-0.0113594323493265
-0.000485826157065667
0.000804261566167273
-0.000188372873696204
-0.00119937686535293
0.00102196108644688
-0.00310778218835265
0.000591751558155912
0.00591323861427075
-0.000135741922680062
0.00600293963914406
0.00102098466793649
-0.00205232517469225
-0.0110560063039533
0.0010962657307742
0.00274533581668525
0.0152396592712274
0.00416525648008911
-0.00264021317713713
-0.00506054397486363
0.000998628215932155
0.00152741474214877
0.00112839938334281
-0.00387902927102313
0.00644157035112011
0.00625140465546649
-0.0054222235500787
-0.0112698800144794
0.0101946828545274
-0.0110275995542786
0.000332692449969126
0.00920181849928811
0
0
0
0.00229152761104045
-0.00242777480030516
-0.000713953901589964
0.000362040706565271
0.003782897108132
0.00413983110192152
0.000494641772726339
-0.00585442199303771
0.000233176367835283
0.00658426543088142
-0.0086492548783761
0.00953068292068958
0.000885993491701331
-0.0126596864922212
0.017871877993612
-0.00116069835933833
0.00109182358731996
0.00021198933116843
-0.000652757852882252
-0.00157591160511691
0.000557398131714832
0.00104929365525879
-0.000856744681907957
0.00179937343032392
-0.00172928222636652
0.0018568184928428
4.1738132206582e-05
-5.18436855846715e-05
-0.000165033470488132
0.00105858962644835
0.000231737487238687
-0.000943244850745372
0.00134438481786996
0.00105727448094635
-0.000821366469255726
-0.030607047895137
0.0405260269134321
-0.00317984261111349
-0.0458264094037515
0.0541723095215431
0.0131739488956731
-0.00952093947299637
-0.0196904488394242
0.0141884784911273
0.0261622616460585
-0.0240093100647126
0.00316915955883636
0.00672556866057421
-0.00484628801808195
0.0189911737822931
-0.0167880341508604
0.0154065089157045
0
0
-0.0155062284610466
0.0137073724846754
-0.0125793618537052
0
0
0
0
0
0
0
0
0.000591404443131646
-0.000470893659054452
0.00013324363876302
-0.000627072898179185
0.00037144592750958
0.000428372340953976
-0.000821366469255725
-0.00115238068438157
0.00089525177333493
-8.64061426411227e-06
6.51715940242219e-05
-0.000281848307804554
0.000104761880398325
0.000382818098362074
-0.000454099805873072
-0.00876285772823153
0.00576260763858306
0.00654870468799097
-0.00634603153478365
-0.00840107977510244
0.00849644370222821
0.00494023083587742
0.000701457439308662
-0.00857449821563849
0.00222579182096175
-0.000700580068809812
0.00520217670300513
-0.0026306143180022
0.00677012839366813
-0.00485061313096249
0.00365189279435094
-0.00131573441487042
0.00411585076435187
-0.00177688161838385
0.000898525846693232
-0.00238925221390438
-0.00434431656621451
0.00311258483677304
0
-0.00594636716934567
0.00195081626362693
0.00354711962278183
-0.00254141487707267
0
0
0
0
0
0
0
-1.94737384234186e-06
-2.99319658280929e-05
0.000146840237954406
-6.72245408148957e-05
-3.32367025258085e-05
-0.0150242248090506
0.00845975528710957
0.00320866320457004
-0.0123586604192905
-0.011228689473225
0.011823263439657
-0.00147119457691774
-0.0123238882830621
0.000851058434962898
0.0235507121713527
-0.0199194152419143
-0.00945506116313805
0.00981787657410179
0.00159556716752836
0.0241080665004305
0.00555216704945398
-0.00229858019376429
-0.0200918174648842
0.0180032322657595
0.0124014025098157
0.0178998067824676
-0.0266122500521331
-0.0122490695737316
-0.0198969293639827
0.000785114602570417
0.00686266214537717
0.00561627273607124
0.0182134732856875
-0.0115524751717701
0
0.0276115116008867
-0.00458566748655977
-0.0148712386645823
0.00943255647900274
0
0
0
0
0
0.0113988875996652
-0.0115707097793879
-0.00255244455047905
0.0153450568219932
0.00512399180025925
-0.00475208692560357
-0.0165667593821284
-0.00838306891501948
0.00891013267837359
0.0136345887967735
-0.0147299173083487
0.0228704353068756
-0.0107028439110034
-0.0105806284045219
-0.0106136767982636
0.00931053630997218
0.00200731894677589
0.00891072189889696
-0.0108665135828823
0.0131350822754417
0.0134843705708652
-0.0183283832768377
-0.00962789611897926
0.0262580257949802
0.00358357103552778
0.00613946430384375
0.0271726965189777
-0.0203764421048844
-0.00836439430561638
-0.0183567278587864
0.00891613812081898
0.00328855258369846
-0.00124264299651762
0.0130329496986436
-0.0168494849468305
0.021092976756623
-0.00407381647912389
0.00101461375797043
-0.0106413588683455
0.0137575468494803
0
0
0
-0.000338439107654864
0.000147269284948602
0.000353831718112952
-0.000315642777545036
-0.000454099805873071
0.000684091023678929
-4.56013536875099e-05
0.000147105037845359
-6.7224540814896e-05
-0.000209891564083309
0.000518865833336257
0.0112762808034715
-0.00907140664230389
0.00173654672528581
0.0104407423022907
0.00868998218252688
-0.0119226491109684
0.00102934041705096
0.00662275607691447
0.00237251243417244
-0.0168130965713243
0.0143566433939473
0.00831037554966572
-0.00925022646223962
-0.00296532943685457
-0.018660382506675
-0.00281928705150117
0.00656158461441869
0.0146912411773775
-0.0160601493485634
-0.00862464688931504
-0.0134401722413094
0.0206188036399078
0.00997991777193203
0.0165630814841215
-0.00224120781635421
-0.00501801416784752
-0.00791070043120014
-0.0141695050505164
0.0103056203389137
0
-0.023929478885245
0.0064590598548184
0.0115693524271848
-0.00841450377106224
0
0
0
0
0
2.89592717334106e-05
-6.21900930617204e-05
9.10369745334146e-05
-0.00690384538988052
0.0110123401666142
-0.00165907744643471
-0.0129681075382421
-0.000789199843068005
0.00517913373177299
0.0138309365563723
0.00623264777222076
-0.00980905115998128
-0.0112449277825589
0.0133846164812461
-0.0110575765447035
-0.00353720994023748
0.00743285656482358
0.00974135744385734
0.00312669979957633
-0.0180775354598956
0.0039619331124809
0.00747069272118071
-0.0227005402831198
-0.0198172114505762
0.0133948054798533
0.0218108366961136
-0.0376734460103766
0.0115748258104361
-0.019307875534128
-0.0100891358612418
0.0139503296069962
0.00790946703765953
0.00970248652368406
0.00648721973423278
-0.00744981899298203
0.0213944388073968
-0.0238410940180097
0.02417463393491
-0.00449996795045673
-0.016968972770544
-0.017468486137107
0.0194661717512814
-0.0197385059530334
0
0
0
-0.00568734831273254
0.00558740139635878
0.00670635669082797
-0.000686836562720219
-0.00455697869595094
-0.00866570982020572
-0.00338847899904321
0.00137066877881284
0.00102176276259655
0.00517550595450075
-5.07340094993707e-06
0.00435740110419921
-0.00705382286785674
0.00513728809232408
-0.000268603858345907
-0.0122892770092687
0.00583257506067446
-0.0022803274498227
0.0075931219878179
0.00906983749974864
0.00430102796401883
0.00899789061369717
-0.0125536975101437
-0.0143717386911191
0.00544079934726937
0.00797668745642255
0.00782776539548229
-0.00530191379083533
0.00800861609582392
-0.0132777484300507
-0.000997610249960072
0.00772876703936135
-0.0128627042885935
0.00863019068001324
0.0043137774517142
0.00160268085571391
0.00399215142288094
0.00181094831933506
-0.014739035178184
0.0034090831550401
-0.00663768056499397
-0.0102249353459674
0.0120343718291607
-0.00278350474018855
0
0
-1.22159111371238e-05
2.99227490291353e-05
0.00264937224250645
-0.00193651824983738
-0.00737588139628699
-0.000293562623944421
0.00591675578399569
0.00128800116642737
0.00680847138645214
-0.00591134393802208
-0.00478094274750416
0.00630731077268037
0.00789375282142602
-0.00637623610289894
-0.00540291170013962
0.0139985209006433
0.00275133720442686
0.00158411572852696
0.013180631029312
-0.0106265163598109
0.00460959792818913
0.00102729167577084
-0.0187658470845054
0.00360419311604924
-0.00200321988619014
0.0039890800696907
0.0077244254194672
-0.0134249038052087
0.00796199404874954
-0.0144471070495953
0.0169510441350552
-0.00454042582365276
-0.00914592961308319
0.0151533735474477
0.00645385443300187
0.00571377509498784
-0.01060560798159
0.0163767057535378
-0.0143133615818245
0.00493462648825834
-0.00198331755894596
0.00928936063935445
-0.018086918321691
0.0177841124736754
0.00161937200577331
-0.00758473120103751
0
0
-0.000121293178471177
0.00304468392747228
0.000201117888531333
-0.00262897278407891
-0.00445393673289084
0.000643897483751837
-4.55590492188985e-05
0.00212965466630956
0.0035950137739852
-0.00241270687782369
0.000950425233567351
0.00267020728217612
-0.00464234527436671
-0.000552106433547547
-0.00327622721623187
0.00630419216709611
-0.00205426364763369
0.00195978015575982
-0.000825583589680355
0.00546277301734347
-0.00139998219698466
0.00441154740010982
-0.00201728222176321
-0.00891528405463985
-0.00145899353351565
-0.000754691190856232
-0.000251982529773213
-0.00250221332606122
0.00703173371662234
-0.000270562155161916
0.00528495495568548
-0.00876046249478335
-0.00291266562980212
-0.00333047001420364
0.00520812191643513
0.00368464996315575
0.00448057215509284
-0.00313768612356567
0.00622282552968185
-0.00674410629202108
-0.0100286431909673
0.00487113329532996
0.00482117163311537
-0.0146659469703955
0.0126142538695077
-0.00288204842072067
-0.00393647015450444
0
0
-0.000130215374245679
0.000227541580157683
-0.0014846163315981
-0.000252130702412175
0.000470318682873747
-0.000429757673294904
0.000543980726963437
0.00225061950210139
-0.00334828412487068
0.00018130188753208
0.00304190337051685
-2.57896281039028e-05
0.00523150751132502
0.000663424395385175
-0.000949990723365395
-0.00565842502013947
-0.000288387262300815
0.00127498985932241
0.00723846283586061
-0.0021724862317323
0.00350931660787999
-0.000917028914682925
-0.00419337381932505
0.00165143380637647
0.000440571271734773
-0.00113360097377863
-1.18568512610933e-05
0.000732352787707975
0.00146018646125793
-0.00151712296084494
-0.00533385045401301
-0.00104114083310003
0.00773638189017474
0.000497054417890813
-0.0123972984851538
-0.00233590887042736
1.51870713889666e-05
0.00548266471492163
0.00154025016015002
-0.00818890011682008
0.00177362999440321
-0.000959728534086834
-0.000367729685615676
-0.00210509855473644
0.00235249087422734
0.0125257713308485
-4.18678664853948e-05
0.0028868450193845
-0.0102272494651203
0
0
0
0.000293096864863249
-0.000346540285835865
-3.32367025258089e-05
0.000518865833336257
-0.000940625157558529
-8.90232695010909e-05
9.10369745334148e-05
-0.000108832662858011
0.00565946910447223
-0.0127976927095049
0.00479683704550482
0.0116335347325913
-0.00149401901876251
-0.00372582784717763
-0.013896095630188
-0.00598740326845443
0.00746519531273214
0.0111429368788525
-0.0120308338688228
0.00663257224064815
0.0128816449458919
-0.00724178555338143
-0.0117029418762341
-0.00913792342042868
0.0297338228704455
-0.0124894416381502
-0.00514674293193466
0.029382482354755
0.0281781939167701
-0.0124452189111992
-0.0301717669215772
0.0450377604194427
-0.021465043729883
0.0303057780816292
0.00228648240327079
-0.0124503393470921
-0.00879225196193314
-0.00791070043120014
-0.0141695050505164
0.0103056203389137
-0.0356245111827687
0.031136085450187
-0.0289002331002139
-0.00262913311612913
0.0282555371359094
0.0290872915779522
-0.0254225073135512
0.0235969415143389
0
0
0
2.99227490291352e-05
-2.44318222742478e-05
0.00256731829430797
-0.00288370496737808
-0.000577316675250604
0.00082679486917187
-0.000154411171995
0.00468231586709421
-0.00317261614431529
0.00368394002250906
0.00207990379675928
-0.00748319334527024
-0.00638314036444143
0.00142537994521533
0.00805091254764859
-0.0114297444534205
-0.00169057232499944
0.00818597822282278
-0.0119148081840035
0.0094697131698224
-0.00964802798757577
-0.00729738722567696
0.00911846073039609
-0.00779465958765149
0.0101276498113019
0.00654746088754021
-0.00790642830234118
0.00521970859820788
-0.0102646435550067
0.0117960135102914
-0.0179552037787168
0.0121269239842624
0.00815215211551615
-0.0143344716312081
0.00364815005424319
-0.0105150044337963
0.00389674919503261
-0.013371524254623
0.00654461404415953
-0.00402910565581833
0.0105259180375265
-0.00758473120103751
0.0177761843147534
-0.00466095484900422
-0.00859437608876584
0.00619290709290297
0
0
0.00391319070407559
-8.36470451031959e-05
-0.000520841791283365
-0.00520352133176526
-0.000293357019681904
-0.00183140447316279
0.00220743169910737
-0.00041616399297627
0.00570731170672821
0.00552481975535401
-0.00235596056613024
-0.00686551936229927
0.00079312133440413
0.00317927705527207
0.00152414404301614
0.000482564189057374
0.00366138884627662
-0.00210998787029522
0.0109492053682534
0.000176065874646522
-0.00126340495900794
-0.00268108234727205
-0.000681042602718802
0.00121253742701623
-0.0110947500983251
-0.00627477149566239
0.0016617693670309
0.00354845287583503
0.00984237692162804
-0.00225331336110501
-0.0129454429550227
0.0013307697998765
0.00144089821997806
0.00685740904390503
-0.000364250579136322
-0.00758666250505497
-0.000914592961308319
0.0163568099483851
0.0015242747306085
-0.00595061551343292
0.00655068230141511
-0.0119317910426403
0.0098411753862611
0.000501356013675163
-0.00326569358586088
0.0176052926548329
-0.00803528605519228
0
0
-1.22159111371236e-05
-0.00202624427654872
-0.00200180774960729
0.000519658042771756
0.00423974475505265
0.00356639428398324
-0.00117223389699672
0.000367871654936646
-0.00105488293453722
-0.00694816061409927
-0.00261333063911124
0.00123728700090653
0.00320668961291422
0.00220618894422368
-0.00517203902803084
0.00169515009240003
-0.00438310691362299
-0.00193477434980238
0.000359286047203662
-0.00447497270354428
-0.00451675844734734
0.00590165764175661
-0.000705433137117631
-0.0028821970278572
0.00574207645856731
0.0101742044039446
0.0052438204459059
-0.00124200163234767
0.00468806164626336
-0.0125715695506572
0.00192628093994604
0.00580655925136642
0.00453274386279562
-0.00526045603822455
0.00386599721958069
-0.00346235251887932
0.00356427332376949
-0.00311520116605523
-0.0107398629611856
-0.013844912783606
0.00968044468639336
0.00231387048543696
0.00619290709290297
-0.0107264297314616
0.0204920646164889
-0.0065915855610704
-0.0118743572986028
0.00875809320129991
0
0.000413739698873328
-0.00210804736840162
0.000369508709739886
-0.000735081506828862
0.000388682178338511
0.00251810010126446
0.0023190139932212
-0.00232895993713949
0.00362787027405453
-0.000995668064168852
-0.0040791633647869
-0.00182783325871733
-0.00324373566275672
-0.000249341236797069
-0.000658653289144436
0.00453338417129759
-0.000394012010443507
0.000967759875227737
-0.0037086086150146
0.00263592216447566
-0.0018730766157277
-0.000543537508081689
0.00167652856340269
-0.00540068965122798
-0.00123731073202526
-0.00161097163477749
0.000830226569263464
0.00145918557535273
0.00409930377469338
0.00518196142856165
0.00651819865350909
-0.000955389748406521
-0.00880825825947578
-0.00305597528887791
0.0089394653220639
0.00611068846084319
-0.0016910834111134
-0.00611967199893574
-0.00175365195092429
0.00517371907973279
-0.00757262467903287
-0.000462790166469383
0.000879225196193313
0.00671092838822839
0.0032141144220769
-0.0142612180147636
0.00371815571011405
-0.00961394160434133
0.0116442357489194
0
-9.69520594301856e-05
-4.09446112235346e-05
-2.88461601896875e-05
0.00106711115730008
-0.000739389073355165
0.00129792100225124
-0.000141836293870633
-0.00158686431319609
-0.000918617870801495
-4.65351842267183e-05
-0.000338902353664541
0.000212837254407302
0.000123438037186822
0.000687771686012195
0.00104609054816743
-0.00173144652416429
-0.000582037318806722
0.00258432287983868
-0.000361923141793029
-0.0037612156201229
0.00139835262549724
-0.000455651586900136
-0.00227088336441634
0.00022387494066518
8.40886238245011e-05
0.00303775519291692
-0.000746050711931508
0.00122048280023611
-0.000532076200341551
0.00290457500027551
-0.000263047792638644
-0.004088161951396
-0.00173088564092179
-0.000484827793444113
-0.00032298068431591
0.00216019680029244
0.00091831840630769
0.00611195057775583
-0.00364695108269341
0.00127070638212377
-0.000368608371899766
0.000637305755283749
-0.00180487155207532
0.00563203165091318
0.00160669358229502
-0.00198880235549636
-0.00695876185047136
-0.00317009152755488
0.00747197738705359
0
0
0
0
0
1.22159111371237e-05
-0.000286601841151862
0.00181529056012865
-0.000211866119674963
-0.000349963202412017
7.55649964865117e-05
-0.00163535468596858
-0.00271287486354225
0.00455732136834439
-0.00265787566483271
-0.00188558027806485
0.00384854884248555
0.00363985630325195
0.00354979012856232
0.000531547498613804
0.00349162262673688
-0.00595765481922104
0.00105994665584216
0.00104136302063608
0.00266044499160481
-0.00119176373216349
0.00261490534540368
-0.00164558430022459
-0.000994351231615187
0.00557898243911116
-0.0055775477100947
0.00697655450364399
-0.002353266250764
0.00125613135019497
-0.00326419700613555
-0.0100369375291925
-0.0139407530619616
0.00257013020417703
0.00631878124758436
0.00621141848277025
-0.0101256399051581
-0.00457787598283999
0.0116103497903722
0.00280676594443475
-0.00576486520797889
-0.00588036258705031
0.0149933540143967
0.00809230098569602
0.00878516619694445
-0.0128952307365528
-0.00864641113183257
0.0214842003992289
-0.0210049386145345
0.0185681849284281
-0.0175417761699365
-0.000108903052959131
-0.00010197995267631
0.0011829521202712
-0.000203347664963701
0.000888405691249146
2.87132098703671e-05
-0.000888579474272424
0.000574657529959426
-0.00109184631068463
-0.000697602374884279
-0.000716483355638955
-0.000411029248344721
0.00128060144143253
0.00153318344227579
-0.000781111529475723
0.00132674780561282
0.000290762204916996
-0.0030636515139803
0.000498242124286384
0.0013807690779761
-0.000170209923048848
-0.00176049274441625
0.00222467497074339
-0.000377833877135448
0.000291717091575826
-0.000786742628932767
0.0030137194179485
0.00236204798780355
0.00237985767390672
-0.00371616163835236
-0.00124033055056285
0.000927185079944817
-0.00167989284885686
0.000675782015149574
0.00240101238037134
-0.00180487155207532
0.00256001438677872
-0.00545228976890366
0.00085154454616699
-0.00491209100047036
0.00213735984777306
0.00292193636629657
0.00569717912384119
-0.00465200771616395
-0.00495550206499414
-0.0032854658770229
0.00620770498041122
0.00916463526205336
-0.0066655293334964
0
0
-3.09549021341168e-05
0.000161786059601804
8.36825062702225e-06
-6.18010505734857e-05
-0.00065309516648325
0.000505948923976486
-0.000308885116040812
-0.000670962382526904
-0.000181712159622544
9.8709816780539e-05
0.00109982235816801
0.000673353610968955
0.000533336130257932
0.000115987510393328
0.000601917172233093
9.93752138004732e-05
-0.001411684678548
-0.000876234974867339
-9.1621123381174e-05
0.000193080575757023
1.82695122595791e-05
0.000673746321960979
0.00155451542777352
-0.00118057096291947
0.00156708953057245
0.000829638243582548
3.05618993605718e-05
-0.000580971327200834
-0.000295519502319479
-0.00152938818233628
-0.00204620227943423
-0.00158174891690138
0.00024705339713779
0.00108793493664307
0.00153078104822786
0.00241662738502024
-0.000163368199944863
-0.00187740907258452
-0.00266044499160481
0.00100429797065433
0.00251604521737041
0.000302167256660733
-0.00189456701249346
-0.00310144616841537
-0.000293000498967221
0.00312966693123457
0.00398341567787625
-0.00498885008496717
0
0
0
0
0
0
0
0
6.55515630065242e-05
-2.90911055679427e-05
-7.95258805754548e-05
-7.35749429050783e-06
1.57307729384342e-05
4.92665746801784e-05
0.000397962005535672
-0.00038098402226376
0.000462024985811545
6.23432868364142e-05
4.06574487455585e-05
7.69514602548674e-05
-0.000111163390180157
-0.000736545341192834
-0.000574760239571218
-0.00012305994133831
0.000119597201347614
-6.87959269084851e-05
4.86986628787545e-05
0.00109550994930819
-2.8977842149351e-05
-5.16739840308765e-05
-0.00126925653177648
0.000137290705717907
0.000817342681011402
-0.000121649220880999
-0.00123333886591896
-1.13087822633494e-05
7.36622613352076e-05
0.001318463813799
0.000181247053876517
-0.000150045708352816
0.00183442202796985
0.000200643861091664
-8.38681739123471e-05
-0.00220933456571715
-0.000262651934186151
0.000187033372694966
0.00285665542864132
0.00229152761104045
-0.00260682558169596
-0.000332367025258085
0.00350378537256066
0.000393261967739665
-0.00498885008496717
0.00705529945080674
0
0
0
0
0
0
0
0
0
0
0
0
0.0646508550002616
-0.0286534289816973
0.0183865886975585
0
-0.0150125868064809
0
0
0
0
0
0


==> projectorsRefWfsAndOptimCode/h4projectors/h4P1.txt <==
i	state_i	j	state_j	H[i][j]
0	4039	0	4039	9.473973395026
0	4039	1	7567	0.047054749701457
0	4039	2	7759	0.021782116531688
0	4039	3	7063	-0.085909826164159
0	4039	4	7511	-0.072607055105626
0	4039	8	3997	-0.19405051719133
0	4039	11	3934	-0.072607055105626
0	4039	14	6055	0.11584078596823
0	4039	15	7015	0.15091093011708
0	4039	16	7399	0.072607055105626
0	4039	17	4011	0.40295280256406
0	4039	20	3949	0.23861113149223
0	4039	23	3822	0.072607055105626
0	4039	25	3955	-0.18653090193674
0	4039	28	3829	-0.088031375901628
0	4039	30	3574	-0.021782116531688
1	7567	1	7567	10.643809750621
1	7567	2	7759	0.22070633957426
1	7567	3	7063	0.17935663647764
1	7567	4	7511	0.37835372498445
1	7567	5	6043	0.053856881534393
1	7567	7	7387	0.24574795308975
1	7567	8	3997	0.0081025069248025
1	7567	13	6622	-0.018409248463748
1	7567	14	6055	-0.11497975627968
1	7567	16	7399	-0.18190082931945
1	7567	17	4011	-0.022724869665927
1	7567	22	6637	0.027922598723942
1	7567	24	5614	0.0042008197109359
1	7567	36	7483	-0.18653090193674
1	7567	39	7357	-0.088031375901628
2	7759	2	7759	10.719405981016
2	7759	4	7511	0.30874698057361
2	7759	6	7003	0.12349879222944
2	7759	7	7387	-0.20418317450502
2	7759	9	5981	0.028067907324873
2	7759	10	6877	-0.061311748796116
2	7759	11	3934	0.0028067907324873
2	7759	12	5854	-0.0092240555902785
2	7759	15	7015	-0.20418317450502
2	7759	16	7399	0.24699758445888
2	7759	18	5995	-0.061311748796116
2	7759	19	6891	0.098799033783554
2	7759	20	3949	-0.0092240555902785
2	7759	21	5869	0.022454325859899
2	7759	23	3822	0.0022454325859899
2	7759	32	7735	0.22070633957426
2	7759	42	7294	0.021782116531688
3	7063	3	7063	10.666825434627
3	7063	4	7511	0.40295280256406
3	7063	5	6043	0.027532053633719
3	7063	6	7003	0.40295280256406
3	7063	8	3997	0.0041420640940524
3	7063	10	6877	0.19016950684751
3	7063	13	6622	0.047054749701457
3	7063	14	6055	0.16072256783179
3	7063	15	7015	0.20707953441228
3	7063	27	6643	-0.092989108284014
3	7063	31	5110	0.0042008197109359
3	7063	32	7735	-0.18653090193674
3	7063	38	6973	-0.23861113149223
3	7063	41	6846	-0.072607055105626
4	7511	4	7511	10.963596774742
4	7511	6	7003	0.082332528152962
4	7511	7	7387	0.30335785926461
4	7511	9	5981	0.018711938216582
4	7511	11	3934	0.0018711938216582
4	7511	13	6622	-0.022724869665927
4	7511	15	7015	0.30335785926461
4	7511	16	7399	0.37049637668833
4	7511	25	3955	-0.022724869665927
4	7511	27	6643	0.098799033783554
4	7511	29	5621	0.022454325859899
4	7511	30	3574	0.0022454325859899
4	7511	32	7735	0.37835372498445
4	7511	36	7483	0.40295280256406
4	7511	42	7294	-0.072607055105626
5	6043	5	6043	10.427720885925
5	6043	6	7003	0.40332642601249
5	6043	7	7387	0.19405051719133
5	6043	8	3997	0.0012437714020638
5	6043	9	5981	0.28232849820874
5	6043	12	5854	0.085909826164159
5	6043	14	6055	0.25279821605384
5	6043	17	4011	0.050872064164567
5	6043	18	5995	0.20707953441228
5	6043	26	5875	0.18190082931945
5	6043	34	5113	-0.027922598723942
5	6043	36	7483	-0.23861113149223
5	6043	40	5950	-0.15091093011708
6	7003	6	7003	10.907460960093
6	7003	7	7387	0.25279821605384
6	7003	9	5981	0.0074847752866329
6	7003	10	6877	0.16072256783179
6	7003	11	3934	0.00074847752866329
6	7003	13	6622	0.039768521915372
6	7003	15	7015	0.25279821605384
6	7003	18	5995	0.16072256783179
6	7003	19	6891	0.37049637668833
6	7003	25	3955	0.039768521915372
6	7003	27	6643	0.24699758445888
6	7003	34	5113	0.022454325859899
6	7003	35	3066	0.0022454325859899
6	7003	36	7483	0.40295280256406
6	7003	38	6973	0.40332642601249
7	7387	7	7387	10.703687952914
7	7387	10	6877	0.027532053633719
7	7387	12	5854	0.0041420640940524
7	7387	13	6622	-0.014760235821287
7	7387	16	7399	0.25279821605384
7	7387	19	6891	0.30335785926461
7	7387	26	5875	0.11497975627968
7	7387	27	6643	-0.20418317450502
7	7387	33	3577	0.0092240555902785
7	7387	36	7483	0.20707953441228
7	7387	39	7357	0.40332642601249
7	7387	42	7294	0.15091093011708
8	3997	8	3997	9.8800564760317
8	3997	9	5981	0.22506209845257
8	3997	10	6877	0.20863814925581
8	3997	11	3934	0.11584078596823
8	3997	17	4011	0.44608712704335
8	3997	20	3949	0.20707953441228
8	3997	28	3829	0.18190082931945
8	3997	33	3577	0.092989108284014
8	3997	37	2044	-0.0042008197109359
8	3997	38	6973	-0.15091093011708
8	3997	39	7357	-0.072607055105626
9	5981	9	5981	10.441023372912
9	5981	10	6877	0.44608712704335
9	5981	11	3934	0.00017010852924166
9	5981	12	5854	0.050872064164567
9	5981	18	5995	0.44608712704335
9	5981	20	3949	0.050872064164567
9	5981	21	5869	0.37049637668833
9	5981	29	5621	0.24699758445888
9	5981	34	5113	0.098799033783554
9	5981	37	2044	0.0022454325859899
9	5981	38	6973	0.28232849820874
9	5981	40	5950	0.22506209845257
10	6877	10	6877	10.620266730174
10	6877	12	5854	0.0012437714020638
10	6877	13	6622	0.018768352403997
10	6877	19	6891	0.44608712704335
10	6877	21	5869	0.16072256783179
10	6877	22	6637	0.39941332335505
10	6877	28	3829	0.039768521915372
10	6877	34	5113	-0.061311748796116
10	6877	38	6973	0.20707953441228
10	6877	39	7357	0.40295280256406
10	6877	41	6846	0.22506209845257
11	3934	11	3934	9.6803830844079
11	3934	12	5854	0.37063932462756
11	3934	13	6622	0.19316139216038
11	3934	20	3949	0.37063932462756
11	3934	23	3822	0.37049637668833
11	3934	25	3955	0.19316139216038
11	3934	30	3574	0.24699758445888
11	3934	35	3066	0.098799033783554
11	3934	37	2044	0.022454325859899
11	3934	40	5950	0.11584078596823
11	3934	42	7294	-0.072607055105626
12	5854	12	5854	10.318290069064
12	5854	13	6622	0.31739655517602
12	5854	21	5869	0.37063932462756
12	5854	23	3822	0.050872064164567
12	5854	24	5614	0.39941332335505
12	5854	26	5875	0.19316139216038
12	5854	31	5110	0.20418317450502
12	5854	37	2044	-0.0092240555902785
12	5854	40	5950	0.20707953441228
12	5854	41	6846	0.28232849820874
12	5854	42	7294	0.23861113149223
13	6622	13	6622	10.050488211479
13	6622	22	6637	0.37063932462756
13	6622	24	5614	0.16072256783179
13	6622	27	6643	0.19316139216038
13	6622	30	3574	0.039768521915372
13	6622	31	5110	-0.11497975627968
13	6622	35	3066	-0.022724869665927
13	6622	41	6846	0.37835372498445
13	6622	42	7294	-0.18653090193674
14	6055	14	6055	10.164818153982
14	6055	15	7015	0.40332642601249
14	6055	16	7399	0.19405051719133
14	6055	17	4011	0.0055944761789799
14	6055	18	5995	0.40295280256406
14	6055	21	5869	0.19016950684751
14	6055	24	5614	0.047054749701457
14	6055	26	5875	-0.24574795308975
14	6055	29	5621	-0.09314424825184
14	6055	31	5110	-0.018409248463748
14	6055	32	7735	-0.088031375901628
14	6055	40	5950	-0.072607055105626
15	7015	15	7015	10.703687952914
15	7015	16	7399	0.25279821605384
15	7015	18	5995	0.027532053633719
15	7015	19	6891	0.30335785926461
15	7015	20	3949	0.0041420640940524
15	7015	22	6637	0.11497975627968
15	7015	25	3955	-0.014760235821287
15	7015	27	6643	-0.20418317450502
15	7015	31	5110	0.0092240555902785
15	7015	32	7735	0.24574795308975
15	7015	38	6973	0.19405051719133
16	7399	16	7399	10.460058517334
16	7399	19	6891	0.082332528152962
16	7399	21	5869	0.018711938216582
16	7399	22	6637	-0.053856881534393
16	7399	23	3822	0.0018711938216582
16	7399	24	5614	-0.0081025069248025
16	7399	26	5875	-0.053856881534393
16	7399	27	6643	0.12349879222944
16	7399	28	3829	-0.0081025069248025
16	7399	29	5621	0.028067907324873
16	7399	30	3574	0.0028067907324873
16	7399	32	7735	-0.18190082931945
16	7399	39	7357	0.19405051719133
16	7399	42	7294	0.072607055105626
17	4011	17	4011	10.164818153982
17	4011	18	5995	0.22506209845257
17	4011	19	6891	0.20863814925581
17	4011	20	3949	0.28232849820874
17	4011	23	3822	0.085909826164159
17	4011	25	3955	0.37835372498445
17	4011	33	3577	-0.09314424825184
17	4011	35	3066	-0.018409248463748
17	4011	36	7483	-0.072607055105626
18	5995	18	5995	10.620266730174
18	5995	19	6891	0.44608712704335
18	5995	20	3949	0.0012437714020638
18	5995	21	5869	0.16072256783179
18	5995	24	5614	0.039768521915372
18	5995	25	3955	0.018768352403997
18	5995	26	5875	0.39941332335505
18	5995	34	5113	-0.061311748796116
18	5995	36	7483	0.19016950684751
18	5995	40	5950	0.20863814925581
19	6891	19	6891	10.56334841629
19	6891	21	5869	0.0074847752866329
19	6891	22	6637	0.074681542394358
19	6891	23	3822	0.00074847752866329
19	6891	26	5875	0.074681542394358
19	6891	27	6643	0.30874698057361
19	6891	34	5113	0.028067907324873
19	6891	35	3066	0.0028067907324873
19	6891	41	6846	0.20863814925581
20	3949	20	3949	10.318290069064
20	3949	21	5869	0.37063932462756
20	3949	22	6637	0.19316139216038
20	3949	23	3822	0.050872064164567
20	3949	25	3955	0.31739655517602
20	3949	28	3829	0.39941332335505
20	3949	33	3577	0.20418317450502
20	3949	37	2044	-0.0092240555902785
20	3949	38	6973	0.085909826164159
21	5869	21	5869	10.680723301466
21	5869	22	6637	0.31739655517602
21	5869	23	3822	0.00017010852924166
21	5869	24	5614	0.018768352403997
21	5869	26	5875	0.31739655517602
21	5869	28	3829	0.018768352403997
21	5869	29	5621	0.30874698057361
21	5869	34	5113	0.12349879222944
21	5869	37	2044	0.0028067907324873
21	5869	39	7357	0.19016950684751
22	6637	22	6637	10.205048821148
22	6637	24	5614	0.0012437714020638
22	6637	27	6643	0.31739655517602
22	6637	29	5621	0.074681542394358
22	6637	33	3577	0.014760235821287
22	6637	34	5113	-0.053856881534393
22	6637	38	6973	0.18190082931945
22	6637	39	7357	-0.24574795308975
23	3822	23	3822	10.197393937332
23	3822	24	5614	0.49487165930539
23	3822	28	3829	0.49487165930539
23	3822	30	3574	0.30874698057361
23	3822	35	3066	0.12349879222944
23	3822	37	2044	0.028067907324873
23	3822	41	6846	0.085909826164159
23	3822	42	7294	0.072607055105626
24	5614	24	5614	10.277685163134
24	5614	29	5621	0.49487165930539
24	5614	30	3574	0.018768352403997
24	5614	31	5110	0.17935663647764
24	5614	37	2044	-0.0081025069248025
24	5614	40	5950	0.18190082931945
24	5614	42	7294	-0.088031375901628
25	3955	25	3955	10.050488211479
25	3955	26	5875	0.37063932462756
25	3955	27	6643	0.19316139216038
25	3955	28	3829	0.16072256783179
25	3955	30	3574	0.039768521915372
25	3955	32	7735	-0.018409248463748
25	3955	33	3577	-0.11497975627968
25	3955	35	3066	-0.022724869665927
25	3955	36	7483	0.047054749701457
26	5875	26	5875	10.205048821148
26	5875	27	6643	0.31739655517602
26	5875	28	3829	0.0012437714020638
26	5875	29	5621	0.074681542394358
26	5875	31	5110	0.014760235821287
26	5875	32	7735	0.027922598723942
26	5875	34	5113	-0.053856881534393
27	6643	27	6643	9.5991222399891
27	6643	29	5621	0.0074847752866329
27	6643	30	3574	0.00074847752866329
27	6643	31	5110	-0.0041420640940524
27	6643	33	3577	-0.0041420640940524
27	6643	34	5113	0.018711938216582
27	6643	35	3066	0.0018711938216582
27	6643	36	7483	-0.092989108284014
28	3829	28	3829	10.277685163134
28	3829	29	5621	0.49487165930539
28	3829	30	3574	0.018768352403997
28	3829	32	7735	0.0042008197109359
28	3829	33	3577	0.17935663647764
28	3829	37	2044	-0.0081025069248025
28	3829	39	7357	0.047054749701457
29	5621	29	5621	10.253155513217
29	5621	30	3574	0.00017010852924166
29	5621	31	5110	0.0055944761789799
29	5621	33	3577	0.0055944761789799
29	5621	34	5113	0.082332528152962
29	5621	37	2044	0.0018711938216582
29	5621	39	7357	-0.09314424825184
30	3574	30	3574	10.489861531657
30	3574	31	5110	0.45175395145263
30	3574	33	3577	0.45175395145263
30	3574	35	3066	0.082332528152962
30	3574	37	2044	0.018711938216582
30	3574	42	7294	-0.021782116531688
31	5110	31	5110	9.9674412275031
31	5110	34	5113	0.45175395145263
31	5110	35	3066	0.0055944761789799
31	5110	37	2044	-0.0041420640940524
31	5110	40	5950	0.092989108284014
31	5110	41	6846	-0.09314424825184
32	7735	32	7735	10.643809750621
32	7735	36	7483	0.17935663647764
32	7735	38	6973	0.053856881534393
32	7735	39	7357	-0.11497975627968
32	7735	40	5950	0.0081025069248025
32	7735	41	6846	-0.022724869665927
32	7735	42	7294	0.047054749701457
33	3577	33	3577	9.9674412275031
33	3577	34	5113	0.45175395145263
33	3577	35	3066	0.0055944761789799
33	3577	36	7483	0.0042008197109359
33	3577	37	2044	-0.0041420640940524
33	3577	39	7357	-0.018409248463748
34	5113	34	5113	9.4687510631783
34	5113	35	3066	0.00017010852924166
34	5113	37	2044	0.00074847752866329
34	5113	38	6973	-0.027922598723942
35	3066	35	3066	10.881315279148
35	3066	37	2044	0.0074847752866329
35	3066	41	6846	-0.018409248463748
36	7483	36	7483	10.666825434627
36	7483	38	6973	0.027532053633719
36	7483	39	7357	0.16072256783179
36	7483	40	5950	0.0041420640940524
36	7483	42	7294	-0.085909826164159
37	2044	37	2044	10.848246181064
37	2044	40	5950	-0.0042008197109359
38	6973	38	6973	10.427720885925
38	6973	39	7357	0.25279821605384
38	6973	40	5950	0.0012437714020638
38	6973	41	6846	0.050872064164567
39	7357	39	7357	10.164818153982
39	7357	41	6846	0.0055944761789799
39	7357	42	7294	0.11584078596823
40	5950	40	5950	9.8800564760317
40	5950	41	6846	0.44608712704335
40	5950	42	7294	-0.19405051719133
41	6846	41	6846	10.164818153982
41	6846	42	7294	0.40295280256406
42	7294	42	7294	9.473973395026


==> projectorsRefWfsAndOptimCode/h4projectors/h4P11.txt <==
i	state_i	j	state_j	H[i][j]
0	4039	0	4039	1.1538461538462
1	7567	1	7567	1.5824175824176
1	7567	3	7063	-0.1805678761006
1	7567	5	6043	0.15462909098319
1	7567	8	3997	-0.1142011521474
1	7567	16	7399	-0.2136507922552
1	7567	22	6637	0.1670185071821
1	7567	24	5614	-0.12335134242112
2	7759	2	7759	1.6483516483516
2	7759	4	7511	-0.065934065934066
2	7759	6	7003	0.087912087912088
2	7759	7	7387	-0.190335253579
2	7759	9	5981	-0.10989010989011
2	7759	10	6877	0.16299337334276
2	7759	11	3934	0.13186813186813
2	7759	12	5854	-0.12037858406707
2	7759	15	7015	-0.190335253579
2	7759	16	7399	0.032967032967033
2	7759	18	5995	0.16299337334276
2	7759	19	6891	-0.043956043956044
2	7759	20	3949	-0.12037858406707
2	7759	21	5869	0.054945054945055
2	7759	23	3822	-0.065934065934066
3	7063	3	7063	1.5494505494505
3	7063	5	6043	-0.14115640196335
3	7063	8	3997	0.10425091187368
3	7063	15	7015	-0.22520770914197
3	7063	27	6643	0.19503559724504
3	7063	31	5110	-0.12335134242112
4	7511	4	7511	1.2637362637363
4	7511	6	7003	-0.13186813186813
4	7511	9	5981	0.16483516483516
4	7511	11	3934	-0.1978021978022
4	7511	16	7399	-0.021978021978022
4	7511	27	6643	-0.043956043956044
4	7511	29	5621	0.054945054945055
4	7511	30	3574	-0.065934065934066
5	6043	5	6043	1.5054945054945
5	6043	8	3997	-0.089275147303692
5	6043	18	5995	-0.22520770914197
5	6043	26	5875	0.2136507922552
5	6043	34	5113	-0.1670185071821
6	7003	6	7003	1.3406593406593
6	7003	9	5981	-0.21978021978022
6	7003	11	3934	0.26373626373626
6	7003	19	6891	-0.021978021978022
6	7003	27	6643	0.032967032967033
6	7003	34	5113	0.054945054945055
6	7003	35	3066	-0.065934065934066
7	7387	7	7387	1.5384615384615
7	7387	10	6877	-0.14115640196335
7	7387	12	5854	0.10425091187368
7	7387	27	6643	-0.190335253579
7	7387	33	3577	0.12037858406707
7	7387	36	7483	-0.22520770914197
8	3997	8	3997	1.4505494505495
8	3997	20	3949	-0.22520770914197
8	3997	28	3829	0.2136507922552
8	3997	33	3577	-0.19503559724504
8	3997	37	2044	0.12335134242112
9	5981	9	5981	1.4395604395604
9	5981	11	3934	-0.32967032967033
9	5981	21	5869	-0.021978021978022
9	5981	29	5621	0.032967032967033
9	5981	34	5113	-0.043956043956044
9	5981	37	2044	-0.065934065934066
10	6877	10	6877	1.4945054945055
10	6877	12	5854	-0.089275147303692
10	6877	22	6637	-0.20850182374737
10	6877	34	5113	0.16299337334276
10	6877	38	6973	-0.22520770914197
11	3934	11	3934	1.5604395604396
11	3934	23	3822	-0.021978021978022
11	3934	30	3574	0.032967032967033
11	3934	35	3066	-0.043956043956044
11	3934	37	2044	0.054945054945055
12	5854	12	5854	1.4395604395604
12	5854	24	5614	-0.20850182374737
12	5854	31	5110	0.190335253579
12	5854	37	2044	-0.12037858406707
12	5854	40	5950	-0.22520770914197
13	6622	13	6622	1.1538461538462
14	6055	14	6055	1.1538461538462
15	7015	15	7015	1.5384615384615
15	7015	18	5995	-0.14115640196335
15	7015	20	3949	0.10425091187368
15	7015	27	6643	-0.190335253579
15	7015	31	5110	0.12037858406707
16	7399	16	7399	1.6923076923077
16	7399	19	6891	-0.13186813186813
16	7399	21	5869	0.16483516483516
16	7399	22	6637	-0.15462909098319
16	7399	23	3822	-0.1978021978022
16	7399	24	5614	0.1142011521474
16	7399	26	5875	-0.15462909098319
16	7399	27	6643	0.087912087912088
16	7399	28	3829	0.1142011521474
16	7399	29	5621	-0.10989010989011
16	7399	30	3574	0.13186813186813
16	7399	32	7735	-0.2136507922552
17	4011	17	4011	1.1538461538462
18	5995	18	5995	1.4945054945055
18	5995	20	3949	-0.089275147303692
18	5995	26	5875	-0.20850182374737
18	5995	34	5113	0.16299337334276
19	6891	19	6891	1.3736263736264
19	6891	21	5869	-0.21978021978022
19	6891	23	3822	0.26373626373626
19	6891	27	6643	-0.065934065934066
19	6891	34	5113	-0.10989010989011
19	6891	35	3066	0.13186813186813
20	3949	20	3949	1.4395604395604
20	3949	28	3829	-0.20850182374737
20	3949	33	3577	0.190335253579
20	3949	37	2044	-0.12037858406707
21	5869	21	5869	1.4725274725275
21	5869	23	3822	-0.32967032967033
21	5869	29	5621	-0.065934065934066
21	5869	34	5113	0.087912087912088
21	5869	37	2044	0.13186813186813
22	6637	22	6637	1.4725274725275
22	6637	24	5614	-0.089275147303692
22	6637	34	5113	-0.15462909098319
22	6637	38	6973	0.2136507922552
23	3822	23	3822	1.5934065934066
23	3822	30	3574	-0.065934065934066
23	3822	35	3066	0.087912087912088
23	3822	37	2044	-0.10989010989011
24	5614	24	5614	1.4175824175824
24	5614	31	5110	-0.1805678761006
24	5614	37	2044	0.1142011521474
24	5614	40	5950	0.2136507922552
25	3955	25	3955	1.1538461538462
26	5875	26	5875	1.4725274725275
26	5875	28	3829	-0.089275147303692
26	5875	32	7735	0.1670185071821
26	5875	34	5113	-0.15462909098319
27	6643	27	6643	1.7582417582418
27	6643	29	5621	-0.21978021978022
27	6643	30	3574	0.26373626373626
27	6643	31	5110	-0.10425091187368
27	6643	33	3577	-0.10425091187368
27	6643	34	5113	0.16483516483516
27	6643	35	3066	-0.1978021978022
27	6643	36	7483	0.19503559724504
28	3829	28	3829	1.4175824175824
28	3829	32	7735	-0.12335134242112
28	3829	33	3577	-0.1805678761006
28	3829	37	2044	0.1142011521474
29	5621	29	5621	1.5274725274725
29	5621	30	3574	-0.32967032967033
29	5621	34	5113	-0.13186813186813
29	5621	37	2044	-0.1978021978022
30	3574	30	3574	1.6483516483516
30	3574	35	3066	-0.13186813186813
30	3574	37	2044	0.16483516483516
31	5110	31	5110	1.3846153846154
31	5110	37	2044	-0.10425091187368
31	5110	40	5950	-0.19503559724504
32	7735	32	7735	1.5824175824176
32	7735	36	7483	-0.1805678761006
32	7735	38	6973	0.15462909098319
32	7735	40	5950	-0.1142011521474
33	3577	33	3577	1.3846153846154
33	3577	36	7483	-0.12335134242112
33	3577	37	2044	-0.10425091187368
34	5113	34	5113	1.8461538461538
34	5113	35	3066	-0.32967032967033
34	5113	37	2044	0.26373626373626
34	5113	38	6973	-0.1670185071821
35	3066	35	3066	1.7252747252747
35	3066	37	2044	-0.21978021978022
36	7483	36	7483	1.5494505494505
36	7483	38	6973	-0.14115640196335
36	7483	40	5950	0.10425091187368
37	2044	37	2044	1.956043956044
37	2044	40	5950	0.12335134242112
38	6973	38	6973	1.5054945054945
38	6973	40	5950	-0.089275147303692
39	7357	39	7357	1.1538461538462
40	5950	40	5950	1.4505494505495
41	6846	41	6846	1.1538461538462
42	7294	42	7294	1.1538461538462


==> projectorsRefWfsAndOptimCode/h4projectors/h4P3.txt <==
i	state_i	j	state_j	H[i][j]
0	4039	0	4039	8.7210730446025
0	4039	1	7567	-0.13754465297349
0	4039	2	7759	-0.1273416043391
0	4039	3	7063	-2.0918153091341e-19
0	4039	4	7511	0.27590680940138
0	4039	8	3997	0.22121758959812
0	4039	11	3934	0.27590680940138
0	4039	14	6055	0.33014624000947
0	4039	15	7015	-0.2389423060187
0	4039	16	7399	-0.27590680940138
0	4039	17	4011	-2.4528708731506e-19
0	4039	20	3949	-0.37780095819603
0	4039	23	3822	-0.27590680940138
0	4039	25	3955	0.13631104372301
0	4039	28	3829	0.25732248340476
0	4039	30	3574	0.1273416043391
1	7567	1	7567	8.1535229476406
1	7567	2	7759	0.16128540199658
1	7567	3	7063	0.18587869598592
1	7567	4	7511	0.046081543427593
1	7567	5	6043	0.11369786101705
1	7567	7	7387	-0.31926229803113
1	7567	8	3997	0.0279904784675
1	7567	13	6622	0.10762329871114
1	7567	14	6055	0.047263313278425
1	7567	16	7399	0.10473078051726
1	7567	17	4011	0.0166066355251
1	7567	22	6637	-0.14736927104303
1	7567	24	5614	-0.036279806594447
1	7567	36	7483	0.13631104372301
1	7567	39	7357	0.25732248340476
2	7759	2	7759	8.2811893988365
2	7759	4	7511	-0.060116354234001
2	7759	6	7003	-0.062055591467356
2	7759	7	7387	0.2821440229524
2	7759	9	5981	-0.025210084033613
2	7759	10	6877	0.17258121883351
2	7759	11	3934	-0.0038784744667098
2	7759	12	5854	0.042486559082495
2	7759	15	7015	0.2821440229524
2	7759	16	7399	-0.30058177117001
2	7759	18	5995	0.17258121883351
2	7759	19	6891	-0.31027795733678
2	7759	20	3949	0.042486559082495
2	7759	21	5869	-0.12605042016807
2	7759	23	3822	-0.019392372333549
2	7759	32	7735	0.16128540199658
2	7759	42	7294	-0.1273416043391
3	7063	3	7063	8.4932126696833
3	7063	4	7511	-2.4528708731506e-19
3	7063	5	6043	0.26155450952033
3	7063	6	7003	-0.14723275478302
3	7063	8	3997	0.064390269098451
3	7063	10	6877	-0.27794004846943
3	7063	13	6622	-0.13754465297349
3	7063	14	6055	0.23490221452339
3	7063	15	7015	0.15897014762963
3	7063	27	6643	0.24092632600858
3	7063	31	5110	-0.036279806594447
3	7063	32	7735	0.13631104372301
3	7063	38	6973	0.37780095819603
3	7063	41	6846	0.27590680940138
4	7511	4	7511	8.5704589528119
4	7511	6	7003	0.32062055591467
4	7511	7	7387	-0.049263242102799
4	7511	9	5981	0.13025210084034
4	7511	11	3934	0.020038784744667
4	7511	13	6622	0.0166066355251
4	7511	15	7015	-0.049263242102799
4	7511	16	7399	0.058177117000646
4	7511	25	3955	0.0166066355251
4	7511	27	6643	-0.31027795733678
4	7511	29	5621	-0.12605042016807
4	7511	30	3574	-0.019392372333549
4	7511	32	7735	0.046081543427593
4	7511	36	7483	-2.4528708731506e-19
4	7511	42	7294	0.27590680940138
5	6043	5	6043	8.447963800905
5	6043	6	7003	-0.19158005235593
5	6043	7	7387	-0.22121758959812
5	6043	8	3997	0.039386094398688
5	6043	9	5981	2.8643360773685e-19
5	6043	12	5854	2.0918153091341e-19
5	6043	14	6055	0.1601055368341
5	6043	17	4011	0.32218973970892
5	6043	18	5995	0.15897014762963
5	6043	26	5875	-0.10473078051726
5	6043	34	5113	0.14736927104303
5	6043	36	7483	0.37780095819603
5	6043	40	5950	0.2389423060187
6	7003	6	7003	8.4557207498384
6	7003	7	7387	0.1601055368341
6	7003	9	5981	0.13445378151261
6	7003	10	6877	0.23490221452339
6	7003	11	3934	0.020685197155785
6	7003	13	6622	0.1162464486757
6	7003	15	7015	0.1601055368341
6	7003	18	5995	0.23490221452339
6	7003	19	6891	0.058177117000646
6	7003	25	3955	0.1162464486757
6	7003	27	6643	-0.30058177117001
6	7003	34	5113	-0.12605042016807
6	7003	35	3066	-0.019392372333549
6	7003	36	7483	-0.14723275478302
6	7003	38	6973	-0.19158005235593
7	7387	7	7387	8.5934065934066
7	7387	10	6877	0.26155450952033
7	7387	12	5854	0.064390269098451
7	7387	13	6622	-0.11505414588901
7	7387	16	7399	0.1601055368341
7	7387	19	6891	-0.049263242102799
7	7387	26	5875	-0.047263313278425
7	7387	27	6643	0.2821440229524
7	7387	33	3577	-0.042486559082495
7	7387	36	7483	0.15897014762963
7	7387	39	7357	-0.19158005235593
7	7387	42	7294	-0.2389423060187
8	3997	8	3997	8.7598577892696
8	3997	9	5981	0.1572124952426
8	3997	10	6877	-0.46636762774829
8	3997	11	3934	0.33014624000947
8	3997	17	4011	-0.12464199137976
8	3997	20	3949	0.15897014762963
8	3997	28	3829	-0.10473078051726
8	3997	33	3577	-0.24092632600858
8	3997	37	2044	0.036279806594447
8	3997	38	6973	0.2389423060187
8	3997	39	7357	0.27590680940138
9	5981	9	5981	8.6195862960569
9	5981	10	6877	-0.12464199137976
9	5981	11	3934	0.0084033613445378
9	5981	12	5854	0.32218973970892
9	5981	18	5995	-0.12464199137976
9	5981	20	3949	0.32218973970892
9	5981	21	5869	0.058177117000646
9	5981	29	5621	-0.30058177117001
9	5981	34	5113	-0.31027795733678
9	5981	37	2044	-0.019392372333549
9	5981	38	6973	2.8643360773685e-19
9	5981	40	5950	0.1572124952426
10	6877	10	6877	8.6334841628959
10	6877	12	5854	0.039386094398688
10	6877	13	6622	0.2194453511852
10	6877	19	6891	-0.12464199137976
10	6877	21	5869	0.23490221452339
10	6877	22	6637	-0.1226481316161
10	6877	28	3829	0.1162464486757
10	6877	34	5113	0.17258121883351
10	6877	38	6973	0.15897014762963
10	6877	39	7357	-0.14723275478302
10	6877	41	6846	0.1572124952426
11	3934	11	3934	9.7679379444085
11	3934	12	5854	-0.18410842269081
11	3934	13	6622	-0.43177252365261
11	3934	20	3949	-0.18410842269081
11	3934	23	3822	0.058177117000646
11	3934	25	3955	-0.43177252365261
11	3934	30	3574	-0.30058177117001
11	3934	35	3066	-0.31027795733678
11	3934	37	2044	-0.12605042016807
11	3934	40	5950	0.33014624000947
11	3934	42	7294	0.27590680940138
12	5854	12	5854	8.9027149321267
12	5854	13	6622	0.11824577545773
12	5854	21	5869	-0.18410842269081
12	5854	23	3822	0.32218973970892
12	5854	24	5614	-0.1226481316161
12	5854	26	5875	-0.43177252365261
12	5854	31	5110	-0.2821440229524
12	5854	37	2044	0.042486559082495
12	5854	40	5950	0.15897014762963
12	5854	41	6846	2.8643360773685e-19
12	5854	42	7294	-0.37780095819603
13	6622	13	6622	8.5361990950226
13	6622	22	6637	-0.18410842269081
13	6622	24	5614	0.23490221452339
13	6622	27	6643	-0.43177252365261
13	6622	30	3574	0.1162464486757
13	6622	31	5110	0.047263313278425
13	6622	35	3066	0.0166066355251
13	6622	41	6846	0.046081543427593
13	6622	42	7294	0.13631104372301
14	6055	14	6055	8.9877181641888
14	6055	15	7015	-0.19158005235593
14	6055	16	7399	-0.22121758959812
14	6055	17	4011	0.11038331845449
14	6055	18	5995	-0.14723275478302
14	6055	21	5869	-0.27794004846943
14	6055	24	5614	-0.13754465297349
14	6055	26	5875	0.31926229803113
14	6055	29	5621	0.30630127790509
14	6055	31	5110	0.10762329871114
14	6055	32	7735	0.25732248340476
14	6055	40	5950	0.27590680940138
15	7015	15	7015	8.5934065934066
15	7015	16	7399	0.1601055368341
15	7015	18	5995	0.26155450952033
15	7015	19	6891	-0.049263242102799
15	7015	20	3949	0.064390269098451
15	7015	22	6637	-0.047263313278425
15	7015	25	3955	-0.11505414588901
15	7015	27	6643	0.2821440229524
15	7015	31	5110	-0.042486559082495
15	7015	32	7735	-0.31926229803113
15	7015	38	6973	-0.22121758959812
16	7399	16	7399	8.161279896574
16	7399	19	6891	0.32062055591467
16	7399	21	5869	0.13025210084034
16	7399	22	6637	-0.11369786101705
16	7399	23	3822	0.020038784744667
16	7399	24	5614	-0.0279904784675
16	7399	26	5875	-0.11369786101705
16	7399	27	6643	-0.062055591467356
16	7399	28	3829	-0.0279904784675
16	7399	29	5621	-0.025210084033613
16	7399	30	3574	-0.0038784744667098
16	7399	32	7735	0.10473078051726
16	7399	39	7357	-0.22121758959812
16	7399	42	7294	-0.27590680940138
17	4011	17	4011	8.8383968972204
17	4011	18	5995	0.1572124952426
17	4011	19	6891	-0.46636762774829
17	4011	20	3949	2.8643360773685e-19
17	4011	23	3822	2.0918153091341e-19
17	4011	25	3955	0.046081543427593
17	4011	33	3577	0.30630127790509
17	4011	35	3066	0.10762329871114
17	4011	36	7483	0.27590680940138
18	5995	18	5995	8.6334841628959
18	5995	19	6891	-0.12464199137976
18	5995	20	3949	0.039386094398688
18	5995	21	5869	0.23490221452339
18	5995	24	5614	0.1162464486757
18	5995	25	3955	0.2194453511852
18	5995	26	5875	-0.1226481316161
18	5995	34	5113	0.17258121883351
18	5995	36	7483	-0.27794004846943
18	5995	40	5950	-0.46636762774829
19	6891	19	6891	9.0723981900452
19	6891	21	5869	0.13445378151261
19	6891	22	6637	0.32744983972911
19	6891	23	3822	0.020685197155785
19	6891	26	5875	0.32744983972911
19	6891	27	6643	-0.060116354234001
19	6891	34	5113	-0.025210084033613
19	6891	35	3066	-0.0038784744667098
19	6891	41	6846	-0.46636762774829
20	3949	20	3949	8.9027149321267
20	3949	21	5869	-0.18410842269081
20	3949	22	6637	-0.43177252365261
20	3949	23	3822	0.32218973970892
20	3949	25	3955	0.11824577545773
20	3949	28	3829	-0.1226481316161
20	3949	33	3577	-0.2821440229524
20	3949	37	2044	0.042486559082495
20	3949	38	6973	2.0918153091341e-19
21	5869	21	5869	8.3616677440207
21	5869	22	6637	0.11824577545773
21	5869	23	3822	0.0084033613445378
21	5869	24	5614	0.2194453511852
21	5869	26	5875	0.11824577545773
21	5869	28	3829	0.2194453511852
21	5869	29	5621	-0.060116354234001
21	5869	34	5113	-0.062055591467356
21	5869	37	2044	-0.0038784744667098
21	5869	39	7357	-0.27794004846943
22	6637	22	6637	8.5316742081448
22	6637	24	5614	0.039386094398688
22	6637	27	6643	0.11824577545773
22	6637	29	5621	0.32744983972911
22	6637	33	3577	0.11505414588901
22	6637	34	5113	-0.11369786101705
22	6637	38	6973	-0.10473078051726
22	6637	39	7357	0.31926229803113
23	3822	23	3822	8.9340659340659
23	3822	24	5614	-0.49487165930539
23	3822	28	3829	-0.49487165930539
23	3822	30	3574	-0.060116354234001
23	3822	35	3066	-0.062055591467356
23	3822	37	2044	-0.025210084033613
23	3822	41	6846	2.0918153091341e-19
23	3822	42	7294	-0.27590680940138
24	5614	24	5614	8.9502262443439
24	5614	29	5621	-0.49487165930539
24	5614	30	3574	0.2194453511852
24	5614	31	5110	0.18587869598592
24	5614	37	2044	-0.0279904784675
24	5614	40	5950	-0.10473078051726
24	5614	42	7294	0.25732248340476
25	3955	25	3955	8.5361990950226
25	3955	26	5875	-0.18410842269081
25	3955	27	6643	-0.43177252365261
25	3955	28	3829	0.23490221452339
25	3955	30	3574	0.1162464486757
25	3955	32	7735	0.10762329871114
25	3955	33	3577	0.047263313278425
25	3955	35	3066	0.0166066355251
25	3955	36	7483	-0.13754465297349
26	5875	26	5875	8.5316742081448
26	5875	27	6643	0.11824577545773
26	5875	28	3829	0.039386094398688
26	5875	29	5621	0.32744983972911
26	5875	31	5110	0.11505414588901
26	5875	32	7735	-0.14736927104303
26	5875	34	5113	-0.11369786101705
27	6643	27	6643	9.3590820943762
27	6643	29	5621	0.13445378151261
27	6643	30	3574	0.020685197155785
27	6643	31	5110	-0.064390269098451
27	6643	33	3577	-0.064390269098451
27	6643	34	5113	0.13025210084034
27	6643	35	3066	0.020038784744667
27	6643	36	7483	0.24092632600858
28	3829	28	3829	8.9502262443439
28	3829	29	5621	-0.49487165930539
28	3829	30	3574	0.2194453511852
28	3829	32	7735	-0.036279806594447
28	3829	33	3577	0.18587869598592
28	3829	37	2044	-0.0279904784675
28	3829	39	7357	-0.13754465297349
29	5621	29	5621	9.158371040724
29	5621	30	3574	0.0084033613445378
29	5621	31	5110	0.11038331845449
29	5621	33	3577	0.11038331845449
29	5621	34	5113	0.32062055591467
29	5621	37	2044	0.020038784744667
29	5621	39	7357	0.30630127790509
30	3574	30	3574	8.4082094376212
30	3574	31	5110	-0.45175395145263
30	3574	33	3577	-0.45175395145263
30	3574	35	3066	0.32062055591467
30	3574	37	2044	0.13025210084034
30	3574	42	7294	0.1273416043391
31	5110	31	5110	9.0979314802844
31	5110	34	5113	-0.45175395145263
31	5110	35	3066	0.11038331845449
31	5110	37	2044	-0.064390269098451
31	5110	40	5950	-0.24092632600858
31	5110	41	6846	0.30630127790509
32	7735	32	7735	8.1535229476406
32	7735	36	7483	0.18587869598592
32	7735	38	6973	0.11369786101705
32	7735	39	7357	0.047263313278425
32	7735	40	5950	0.0279904784675
32	7735	41	6846	0.0166066355251
32	7735	42	7294	-0.13754465297349
33	3577	33	3577	9.0979314802844
33	3577	34	5113	-0.45175395145263
33	3577	35	3066	0.11038331845449
33	3577	36	7483	-0.036279806594447
33	3577	37	2044	-0.064390269098451
33	3577	39	7357	0.10762329871114
34	5113	34	5113	9.4418228829994
34	5113	35	3066	0.0084033613445378
34	5113	37	2044	0.020685197155785
34	5113	38	6973	0.14736927104303
35	3066	35	3066	7.7175177763413
35	3066	37	2044	0.13445378151261
35	3066	41	6846	0.10762329871114
36	7483	36	7483	8.4932126696833
36	7483	38	6973	0.26155450952033
36	7483	39	7357	0.23490221452339
36	7483	40	5950	0.064390269098451
36	7483	42	7294	-2.0918153091341e-19
37	2044	37	2044	7.3829993535876
37	2044	40	5950	0.036279806594447
38	6973	38	6973	8.447963800905
38	6973	39	7357	0.1601055368341
38	6973	40	5950	0.039386094398688
38	6973	41	6846	0.32218973970892
39	7357	39	7357	8.9877181641888
39	7357	41	6846	0.11038331845449
39	7357	42	7294	0.33014624000947
40	5950	40	5950	8.7598577892696
40	5950	41	6846	-0.12464199137976
40	5950	42	7294	0.22121758959812
41	6846	41	6846	8.8383968972204
41	6846	42	7294	-2.4528708731506e-19
42	7294	42	7294	8.7210730446025


==> projectorsRefWfsAndOptimCode/h4projectors/h4P5.txt <==
i	state_i	j	state_j	H[i][j]
0	4039	0	4039	7.9238346792526
0	4039	1	7567	0.059229754868967
0	4039	2	7759	0.28788951220203
0	4039	3	7063	0.33703085649016
0	4039	4	7511	-0.35186495935803
0	4039	8	3997	0.25077297606265
0	4039	11	3934	-0.35186495935803
0	4039	14	6055	-0.35286885571862
0	4039	15	7015	-0.040629865800751
0	4039	16	7399	0.35186495935803
0	4039	17	4011	-0.21556566011294
0	4039	20	3949	-0.064241458478678
0	4039	23	3822	0.35186495935803
0	4039	25	3955	0.23159240399394
0	4039	28	3829	-0.11080872491114
0	4039	30	3574	-0.28788951220203
1	7567	1	7567	6.7291995929767
1	7567	2	7759	0.037883478502893
1	7567	3	7063	-0.049804818063212
1	7567	4	7511	-0.15784782709539
1	7567	5	6043	-0.34120238483203
1	7567	7	7387	-0.14581357674323
1	7567	8	3997	-0.17324632988305
1	7567	13	6622	-0.24331104612926
1	7567	14	6055	0.18468120818523
1	7567	16	7399	0.21046376946052
1	7567	17	4011	0.17520397766912
1	7567	22	6637	0.26324335497319
1	7567	24	5614	0.13366244534796
1	7567	36	7483	0.23159240399394
1	7567	39	7357	-0.11080872491114
2	7759	2	7759	6.483361839399
2	7759	4	7511	0.10554461018857
2	7759	6	7003	-0.14494793132564
2	7759	7	7387	-0.013124721960837
2	7759	9	5981	-0.1702786377709
2	7759	10	6877	-0.089914723262542
2	7759	11	3934	-0.046439628482972
2	7759	12	5854	-0.045654416557944
2	7759	15	7015	-0.013124721960837
2	7759	16	7399	-0.16237632336704
2	7759	18	5995	-0.089914723262542
2	7759	19	6891	0.22299681742406
2	7759	20	3949	-0.045654416557944
2	7759	21	5869	0.26196713503215
2	7759	23	3822	0.071445582281496
2	7759	32	7735	0.037883478502893
2	7759	42	7294	0.28788951220203
3	7063	3	7063	6.6713070211522
3	7063	4	7511	-0.21556566011294
3	7063	5	6043	0.062294747615687
3	7063	6	7003	-0.047647311682718
3	7063	8	3997	0.031630307627309
3	7063	10	6877	0.022797543278422
3	7063	13	6622	0.059229754868967
3	7063	14	6055	-0.13936782105694
3	7063	15	7015	0.055462073036652
3	7063	27	6643	-0.038425251357031
3	7063	31	5110	0.13366244534796
3	7063	32	7735	0.23159240399394
3	7063	38	6973	0.064241458478678
3	7063	41	6846	-0.35186495935803
4	7511	4	7511	6.7849487973327
4	7511	6	7003	-0.16724761306805
4	7511	7	7387	0.1049977756867
4	7511	9	5981	-0.19647535127411
4	7511	11	3934	-0.053584186711122
4	7511	13	6622	0.17520397766912
4	7511	15	7015	0.1049977756867
4	7511	16	7399	-0.1407261469181
4	7511	25	3955	0.17520397766912
4	7511	27	6643	0.22299681742406
4	7511	29	5621	0.26196713503215
4	7511	30	3574	0.071445582281496
4	7511	32	7735	-0.15784782709539
4	7511	36	7483	-0.21556566011294
4	7511	42	7294	-0.35186495935803
5	6043	5	6043	6.838013379809
5	6043	6	7003	0.028956769047051
5	6043	7	7387	-0.25077297606265
5	6043	8	3997	0.21669261760401
5	6043	9	5981	0.061533134224982
5	6043	12	5854	-0.33703085649016
5	6043	14	6055	-0.028874388313842
5	6043	17	4011	-0.10043971642748
5	6043	18	5995	0.055462073036652
5	6043	26	5875	-0.21046376946052
5	6043	34	5113	-0.26324335497319
5	6043	36	7483	0.064241458478678
5	6043	40	5950	0.040629865800751
6	7003	6	7003	6.8046504579012
6	7003	7	7387	-0.028874388313842
6	7003	9	5981	0.26982614908312
6	7003	10	6877	-0.13936782105694
6	7003	11	3934	0.07358894974994
6	7003	13	6622	-0.36208822051618
6	7003	15	7015	-0.028874388313842
6	7003	18	5995	-0.13936782105694
6	7003	19	6891	-0.1407261469181
6	7003	25	3955	-0.36208822051618
6	7003	27	6643	-0.16237632336704
6	7003	34	5113	0.26196713503215
6	7003	35	3066	0.071445582281496
6	7003	36	7483	-0.047647311682718
6	7003	38	6973	0.028956769047051
7	7387	7	7387	6.2613176297387
7	7387	10	6877	0.062294747615687
7	7387	12	5854	0.031630307627309
7	7387	13	6622	0.16184650187258
7	7387	16	7399	-0.028874388313842
7	7387	19	6891	0.1049977756867
7	7387	26	5875	-0.18468120818523
7	7387	27	6643	-0.013124721960837
7	7387	33	3577	0.045654416557944
7	7387	36	7483	0.055462073036652
7	7387	39	7357	0.028956769047051
7	7387	42	7294	-0.040629865800751
8	3997	8	3997	7.5715213578991
8	3997	9	5981	-0.38227459369517
8	3997	10	6877	0.25772947849248
8	3997	11	3934	-0.35286885571862
8	3997	17	4011	-0.32144513566359
8	3997	20	3949	0.055462073036652
8	3997	28	3829	-0.21046376946052
8	3997	33	3577	0.038425251357031
8	3997	37	2044	-0.13366244534796
8	3997	38	6973	0.040629865800751
8	3997	39	7357	-0.35186495935803
9	5981	9	5981	7.2929485375306
9	5981	10	6877	-0.32144513566359
9	5981	11	3934	0.08644915456061
9	5981	12	5854	-0.10043971642748
9	5981	18	5995	-0.32144513566359
9	5981	20	3949	-0.10043971642748
9	5981	21	5869	-0.1407261469181
9	5981	29	5621	-0.16237632336704
9	5981	34	5113	0.22299681742406
9	5981	37	2044	0.071445582281496
9	5981	38	6973	0.061533134224982
9	5981	40	5950	-0.38227459369517
10	6877	10	6877	7.2664054212042
10	6877	12	5854	0.21669261760401
10	6877	13	6622	0.17324632988305
10	6877	19	6891	-0.32144513566359
10	6877	21	5869	-0.13936782105694
10	6877	22	6637	-0.071887062789339
10	6877	28	3829	-0.36208822051618
10	6877	34	5113	-0.089914723262542
10	6877	38	6973	0.055462073036652
10	6877	39	7357	-0.047647311682718
10	6877	41	6846	-0.38227459369517
11	3934	11	3934	7.2038797116197
11	3934	12	5854	-0.18653090193674
11	3934	13	6622	0.23861113149223
11	3934	20	3949	-0.18653090193674
11	3934	23	3822	-0.1407261469181
11	3934	25	3955	0.23861113149223
11	3934	30	3574	-0.16237632336704
11	3934	35	3066	0.22299681742406
11	3934	37	2044	0.26196713503215
11	3934	40	5950	-0.35286885571862
11	3934	42	7294	-0.35186495935803
12	5854	12	5854	6.9093940115612
12	5854	13	6622	-0.43564233063376
12	5854	21	5869	-0.18653090193674
12	5854	23	3822	-0.10043971642748
12	5854	24	5614	-0.071887062789339
12	5854	26	5875	0.23861113149223
12	5854	31	5110	0.013124721960837
12	5854	37	2044	-0.045654416557944
12	5854	40	5950	0.055462073036652
12	5854	41	6846	0.061533134224982
12	5854	42	7294	-0.064241458478678
13	6622	13	6622	7.5537898633874
13	6622	22	6637	-0.18653090193674
13	6622	24	5614	-0.13936782105694
13	6622	27	6643	0.23861113149223
13	6622	30	3574	-0.36208822051618
13	6622	31	5110	0.18468120818523
13	6622	35	3066	0.17520397766912
13	6622	41	6846	-0.15784782709539
13	6622	42	7294	0.23159240399394
14	6055	14	6055	6.864534845959
14	6055	15	7015	0.028956769047051
14	6055	16	7399	-0.25077297606265
14	6055	17	4011	0.28467276864578
14	6055	18	5995	-0.047647311682718
14	6055	21	5869	0.022797543278422
14	6055	24	5614	0.059229754868967
14	6055	26	5875	0.14581357674323
14	6055	29	5621	-0.25647236188225
14	6055	31	5110	-0.24331104612926
14	6055	32	7735	-0.11080872491114
14	6055	40	5950	-0.35186495935803
15	7015	15	7015	6.2613176297387
15	7015	16	7399	-0.028874388313842
15	7015	18	5995	0.062294747615687
15	7015	19	6891	0.1049977756867
15	7015	20	3949	0.031630307627309
15	7015	22	6637	-0.18468120818523
15	7015	25	3955	0.16184650187258
15	7015	27	6643	-0.013124721960837
15	7015	31	5110	0.045654416557944
15	7015	32	7735	-0.14581357674323
15	7015	38	6973	-0.25077297606265
16	7399	16	7399	7.0281885297365
16	7399	19	6891	-0.16724761306805
16	7399	21	5869	-0.19647535127411
16	7399	22	6637	0.34120238483203
16	7399	23	3822	-0.053584186711122
16	7399	24	5614	0.17324632988305
16	7399	26	5875	0.34120238483203
16	7399	27	6643	-0.14494793132564
16	7399	28	3829	0.17324632988305
16	7399	29	5621	-0.1702786377709
16	7399	30	3574	-0.046439628482972
16	7399	32	7735	0.21046376946052
16	7399	39	7357	-0.25077297606265
16	7399	42	7294	0.35186495935803
17	4011	17	4011	7.5383316374028
17	4011	18	5995	-0.38227459369517
17	4011	19	6891	0.25772947849248
17	4011	20	3949	0.061533134224982
17	4011	23	3822	-0.33703085649016
17	4011	25	3955	-0.15784782709539
17	4011	33	3577	-0.25647236188225
17	4011	35	3066	-0.24331104612926
17	4011	36	7483	-0.35186495935803
18	5995	18	5995	7.2664054212042
18	5995	19	6891	-0.32144513566359
18	5995	20	3949	0.21669261760401
18	5995	21	5869	-0.13936782105694
18	5995	24	5614	-0.36208822051618
18	5995	25	3955	0.17324632988305
18	5995	26	5875	-0.071887062789339
18	5995	34	5113	-0.089914723262542
18	5995	36	7483	0.022797543278422
18	5995	40	5950	0.25772947849248
19	6891	19	6891	6.7178116001645
19	6891	21	5869	0.26982614908312
19	6891	22	6637	-0.17060119241602
19	6891	23	3822	0.07358894974994
19	6891	26	5875	-0.17060119241602
19	6891	27	6643	0.10554461018857
19	6891	34	5113	-0.1702786377709
19	6891	35	3066	-0.046439628482972
19	6891	41	6846	0.25772947849248
20	3949	20	3949	6.9093940115612
20	3949	21	5869	-0.18653090193674
20	3949	22	6637	0.23861113149223
20	3949	23	3822	-0.10043971642748
20	3949	25	3955	-0.43564233063376
20	3949	28	3829	-0.071887062789339
20	3949	33	3577	0.013124721960837
20	3949	37	2044	-0.045654416557944
20	3949	38	6973	-0.33703085649016
21	5869	21	5869	6.9921626361255
21	5869	22	6637	-0.43564233063376
21	5869	23	3822	0.08644915456061
21	5869	24	5614	0.17324632988305
21	5869	26	5875	-0.43564233063376
21	5869	28	3829	0.17324632988305
21	5869	29	5621	0.10554461018857
21	5869	34	5113	-0.14494793132564
21	5869	37	2044	-0.046439628482972
21	5869	39	7357	0.022797543278422
22	6637	22	6637	7.7636883240598
22	6637	24	5614	0.21669261760401
22	6637	27	6643	-0.43564233063376
22	6637	29	5621	-0.17060119241602
22	6637	33	3577	-0.16184650187258
22	6637	34	5113	0.34120238483203
22	6637	38	6973	-0.21046376946052
22	6637	39	7357	0.14581357674323
23	3822	23	3822	6.9845417740155
23	3822	30	3574	0.10554461018857
23	3822	35	3066	-0.14494793132564
23	3822	37	2044	-0.1702786377709
23	3822	41	6846	-0.33703085649016
23	3822	42	7294	0.35186495935803
24	5614	24	5614	6.668838901037
24	5614	30	3574	0.17324632988305
24	5614	31	5110	-0.049804818063212
24	5614	37	2044	0.17324632988305
24	5614	40	5950	-0.21046376946052
24	5614	42	7294	-0.11080872491114
25	3955	25	3955	7.5537898633874
25	3955	26	5875	-0.18653090193674
25	3955	27	6643	0.23861113149223
25	3955	28	3829	-0.13936782105694
25	3955	30	3574	-0.36208822051618
25	3955	32	7735	-0.24331104612926
25	3955	33	3577	0.18468120818523
25	3955	35	3066	0.17520397766912
25	3955	36	7483	0.059229754868967
26	5875	26	5875	7.7636883240598
26	5875	27	6643	-0.43564233063376
26	5875	28	3829	0.21669261760401
26	5875	29	5621	-0.17060119241602
26	5875	31	5110	-0.16184650187258
26	5875	32	7735	0.26324335497319
26	5875	34	5113	0.34120238483203
27	6643	27	6643	7.2534369655113
27	6643	29	5621	0.26982614908312
27	6643	30	3574	0.07358894974994
27	6643	31	5110	-0.031630307627309
27	6643	33	3577	-0.031630307627309
27	6643	34	5113	-0.19647535127411
27	6643	35	3066	-0.053584186711122
27	6643	36	7483	-0.038425251357031
28	3829	28	3829	6.668838901037
28	3829	30	3574	0.17324632988305
28	3829	32	7735	0.13366244534796
28	3829	33	3577	-0.049804818063212
28	3829	37	2044	0.17324632988305
28	3829	39	7357	0.059229754868967
29	5621	29	5621	6.8081361363095
29	5621	30	3574	0.08644915456061
29	5621	31	5110	0.28467276864578
29	5621	33	3577	0.28467276864578
29	5621	34	5113	-0.16724761306805
29	5621	37	2044	-0.053584186711122
29	5621	39	7357	-0.25647236188225
30	3574	30	3574	6.8148043906558
30	3574	35	3066	-0.16724761306805
30	3574	37	2044	-0.19647535127411
30	3574	42	7294	-0.28788951220203
31	5110	31	5110	6.4584857866592
31	5110	35	3066	0.28467276864578
31	5110	37	2044	-0.031630307627309
31	5110	40	5950	0.038425251357031
31	5110	41	6846	-0.25647236188225
32	7735	32	7735	6.7291995929767
32	7735	36	7483	-0.049804818063212
32	7735	38	6973	-0.34120238483203
32	7735	39	7357	0.18468120818523
32	7735	40	5950	-0.17324632988305
32	7735	41	6846	0.17520397766912
32	7735	42	7294	0.059229754868967
33	3577	33	3577	6.4584857866592
33	3577	35	3066	0.28467276864578
33	3577	36	7483	0.13366244534796
33	3577	37	2044	-0.031630307627309
33	3577	39	7357	-0.24331104612926
34	5113	34	5113	7.1694342808894
34	5113	35	3066	0.08644915456061
34	5113	37	2044	0.07358894974994
34	5113	38	6973	-0.26324335497319
35	3066	35	3066	6.5626231353786
35	3066	37	2044	0.26982614908312
35	3066	41	6846	-0.24331104612926
36	7483	36	7483	6.6713070211522
36	7483	38	6973	0.062294747615687
36	7483	39	7357	-0.13936782105694
36	7483	40	5950	0.031630307627309
36	7483	42	7294	0.33703085649016
37	2044	37	2044	6.3298404381996
37	2044	40	5950	-0.13366244534796
38	6973	38	6973	6.838013379809
38	6973	39	7357	-0.028874388313842
38	6973	40	5950	0.21669261760401
38	6973	41	6846	-0.10043971642748
39	7357	39	7357	6.864534845959
39	7357	41	6846	0.28467276864578
39	7357	42	7294	-0.35286885571862
40	5950	40	5950	7.5715213578991
40	5950	41	6846	-0.32144513566359
40	5950	42	7294	0.25077297606265
41	6846	41	6846	7.5383316374028
41	6846	42	7294	-0.21556566011294
42	7294	42	7294	7.9238346792526


==> projectorsRefWfsAndOptimCode/h4projectors/h4P7.txt <==
i	state_i	j	state_j	H[i][j]
0	4039	0	4039	5.6538461538462
0	4039	1	7567	0.13754465297349
0	4039	2	7759	-0.29713041012456
0	4039	3	7063	-0.251121030326
0	4039	4	7511	0.14856520506228
0	4039	8	3997	-0.27794004846943
0	4039	11	3934	0.14856520506228
0	4039	14	6055	-0.09311817025908
0	4039	15	7015	0.12866124170238
0	4039	16	7399	-0.14856520506228
0	4039	17	4011	-0.18738714245112
0	4039	20	3949	0.20343128518248
0	4039	23	3822	-0.14856520506228
0	4039	25	3955	0.086743391460094
0	4039	28	3829	-0.25732248340476
0	4039	30	3574	0.29713041012456
1	7567	1	7567	5.139301874596
1	7567	2	7759	-0.10263616490691
1	7567	3	7063	-0.15401377667404
1	7567	4	7511	-0.17594771126899
1	7567	5	6043	0.068218716610231
1	7567	7	7387	0.10158345846445
1	7567	8	3997	0.1847371578855
1	7567	13	6622	0.251121030326
1	7567	14	6055	0.11028106431633
1	7567	16	7399	0.12567693662071
1	7567	17	4011	-0.34873934602711
1	7567	22	6637	-0.09824618069535
1	7567	24	5614	-0.26605191502594
1	7567	36	7483	0.086743391460094
1	7567	39	7357	-0.25732248340476
2	7759	2	7759	5.0530058177117
2	7759	4	7511	-0.092436974789916
2	7759	6	7003	-0.15126050420168
2	7759	7	7387	0.064937910044599
2	7759	9	5981	0.27731092436975
2	7759	10	6877	-0.028763536472252
2	7759	11	3934	0.18487394957983
2	7759	12	5854	-0.077892024984574
2	7759	15	7015	0.064937910044599
2	7759	16	7399	0.071105365223012
2	7759	18	5995	-0.028763536472252
2	7759	19	6891	0.11635423400129
2	7759	20	3949	-0.077892024984574
2	7759	21	5869	-0.21331609566904
2	7759	23	3822	-0.14221073044602
2	7759	32	7735	-0.10263616490691
2	7759	42	7294	-0.29713041012456
3	7063	3	7063	5.1926308985133
3	7063	4	7511	-0.18738714245112
3	7063	5	6043	-0.12039810755698
3	7063	6	7003	0.040154387668097
3	7063	8	3997	-0.32603961654613
3	7063	10	6877	-0.11911716362976
3	7063	13	6622	0.13754465297349
3	7063	14	6055	-0.10067237765288
3	7063	15	7015	-0.052990049209875
3	7063	27	6643	-0.22180518902377
3	7063	31	5110	-0.26605191502594
3	7063	32	7735	0.086743391460094
3	7063	38	6973	-0.20343128518248
3	7063	41	6846	0.14856520506228
4	7511	4	7511	5.1095669036846
4	7511	6	7003	0.063994828700711
4	7511	7	7387	-0.1410720114762
4	7511	9	5981	-0.11732385261797
4	7511	11	3934	-0.078215901745314
4	7511	13	6622	-0.34873934602711
4	7511	15	7015	-0.1410720114762
4	7511	16	7399	-0.16806722689076
4	7511	25	3955	-0.34873934602711
4	7511	27	6643	0.11635423400129
4	7511	29	5621	-0.21331609566904
4	7511	30	3574	-0.14221073044602
4	7511	32	7735	-0.17594771126899
4	7511	36	7483	-0.18738714245112
4	7511	42	7294	0.14856520506228
5	6043	5	6043	5.6619263089851
5	6043	6	7003	-0.24070314270361
5	6043	7	7387	0.27794004846943
5	6043	8	3997	0.14441567946185
5	6043	9	5981	-0.34386163243373
5	6043	12	5854	0.251121030326
5	6043	14	6055	-0.3840293645741
5	6043	17	4011	-0.27262208744601
5	6043	18	5995	-0.052990049209875
5	6043	26	5875	-0.12567693662071
5	6043	34	5113	0.09824618069535
5	6043	36	7483	-0.20343128518248
5	6043	40	5950	-0.12866124170238
6	7003	6	7003	5.1978021978022
6	7003	7	7387	-0.3840293645741
6	7003	9	5981	-0.19198448610213
6	7003	10	6877	-0.10067237765288
6	7003	11	3934	-0.12798965740142
6	7003	13	6622	0.1162464486757
6	7003	15	7015	-0.3840293645741
6	7003	18	5995	-0.10067237765288
6	7003	19	6891	-0.16806722689076
6	7003	25	3955	0.1162464486757
6	7003	27	6643	0.071105365223012
6	7003	34	5113	-0.21331609566904
6	7003	35	3066	-0.14221073044602
6	7003	36	7483	0.040154387668097
6	7003	38	6973	-0.24070314270361
7	7387	7	7387	5.6199095022624
7	7387	10	6877	-0.12039810755698
7	7387	12	5854	-0.32603961654613
7	7387	13	6622	0.20134475530576
7	7387	16	7399	-0.3840293645741
7	7387	19	6891	-0.1410720114762
7	7387	26	5875	-0.11028106431633
7	7387	27	6643	0.064937910044599
7	7387	33	3577	0.077892024984574
7	7387	36	7483	-0.052990049209875
7	7387	39	7357	-0.24070314270361
7	7387	42	7294	0.12866124170238
8	3997	8	3997	5.0268261150614
8	3997	11	3934	-0.09311817025908
8	3997	20	3949	-0.052990049209875
8	3997	28	3829	-0.12567693662071
8	3997	33	3577	0.22180518902377
8	3997	37	2044	0.26605191502594
8	3997	38	6973	-0.12866124170238
8	3997	39	7357	0.14856520506228
9	5981	9	5981	5.4586296056884
9	5981	11	3934	0.23464770523594
9	5981	12	5854	-0.27262208744601
9	5981	20	3949	-0.27262208744601
9	5981	21	5869	-0.16806722689076
9	5981	29	5621	0.071105365223012
9	5981	34	5113	0.11635423400129
9	5981	37	2044	-0.14221073044602
9	5981	38	6973	-0.34386163243373
10	6877	10	6877	4.6321913380737
10	6877	12	5854	0.14441567946185
10	6877	13	6622	-0.3448426947196
10	6877	21	5869	-0.10067237765288
10	6877	22	6637	0.036794439484829
10	6877	28	3829	0.1162464486757
10	6877	34	5113	-0.028763536472252
10	6877	38	6973	-0.052990049209875
10	6877	39	7357	0.040154387668097
11	3934	11	3934	4.6160310277957
11	3934	23	3822	-0.16806722689076
11	3934	30	3574	0.071105365223012
11	3934	35	3066	0.11635423400129
11	3934	37	2044	-0.21331609566904
11	3934	40	5950	-0.09311817025908
11	3934	42	7294	0.14856520506228
12	5854	12	5854	5.2097608274079
12	5854	23	3822	-0.27262208744601
12	5854	24	5614	0.036794439484829
12	5854	31	5110	-0.064937910044599
12	5854	37	2044	-0.077892024984574
12	5854	40	5950	-0.052990049209875
12	5854	41	6846	-0.34386163243373
12	5854	42	7294	0.20343128518248
13	6622	13	6622	5.4049773755656
13	6622	24	5614	-0.10067237765288
13	6622	30	3574	0.1162464486757
13	6622	31	5110	0.11028106431633
13	6622	35	3066	-0.34873934602711
13	6622	41	6846	-0.17594771126899
13	6622	42	7294	0.086743391460094
14	6055	14	6055	5.3710407239819
14	6055	15	7015	-0.24070314270361
14	6055	16	7399	0.27794004846943
14	6055	17	4011	-0.15739843557399
14	6055	18	5995	0.040154387668097
14	6055	21	5869	-0.11911716362976
14	6055	24	5614	0.13754465297349
14	6055	26	5875	-0.10158345846445
14	6055	29	5621	-0.079411442419838
14	6055	31	5110	0.251121030326
14	6055	32	7735	-0.25732248340476
14	6055	40	5950	0.14856520506228
15	7015	15	7015	5.6199095022624
15	7015	16	7399	-0.3840293645741
15	7015	18	5995	-0.12039810755698
15	7015	19	6891	-0.1410720114762
15	7015	20	3949	-0.32603961654613
15	7015	22	6637	-0.11028106431633
15	7015	25	3955	0.20134475530576
15	7015	27	6643	0.064937910044599
15	7015	31	5110	0.077892024984574
15	7015	32	7735	0.10158345846445
15	7015	38	6973	0.27794004846943
16	7399	16	7399	5.5497737556561
16	7399	19	6891	0.063994828700711
16	7399	21	5869	-0.11732385261797
16	7399	22	6637	-0.068218716610231
16	7399	23	3822	-0.078215901745314
16	7399	24	5614	-0.1847371578855
16	7399	26	5875	-0.068218716610231
16	7399	27	6643	-0.15126050420168
16	7399	28	3829	-0.1847371578855
16	7399	29	5621	0.27731092436975
16	7399	30	3574	0.18487394957983
16	7399	32	7735	0.12567693662071
16	7399	39	7357	0.27794004846943
16	7399	42	7294	-0.14856520506228
17	4011	17	4011	5.3710407239819
17	4011	20	3949	-0.34386163243373
17	4011	23	3822	0.251121030326
17	4011	25	3955	-0.17594771126899
17	4011	33	3577	-0.079411442419838
17	4011	35	3066	0.251121030326
17	4011	36	7483	0.14856520506228
18	5995	18	5995	4.6321913380737
18	5995	20	3949	0.14441567946185
18	5995	21	5869	-0.10067237765288
18	5995	24	5614	0.1162464486757
18	5995	25	3955	-0.3448426947196
18	5995	26	5875	0.036794439484829
18	5995	34	5113	-0.028763536472252
18	5995	36	7483	-0.11911716362976
19	6891	19	6891	4.7168713639302
19	6891	21	5869	-0.19198448610213
19	6891	22	6637	0.063670802169549
19	6891	23	3822	-0.12798965740142
19	6891	26	5875	0.063670802169549
19	6891	27	6643	-0.092436974789916
19	6891	34	5113	0.27731092436975
19	6891	35	3066	0.18487394957983
20	3949	20	3949	5.2097608274079
20	3949	23	3822	-0.27262208744601
20	3949	28	3829	0.036794439484829
20	3949	33	3577	-0.064937910044599
20	3949	37	2044	-0.077892024984574
20	3949	38	6973	0.251121030326
21	5869	21	5869	5.3985132514544
21	5869	23	3822	0.23464770523594
21	5869	24	5614	-0.3448426947196
21	5869	28	3829	-0.3448426947196
21	5869	29	5621	-0.092436974789916
21	5869	34	5113	-0.15126050420168
21	5869	37	2044	0.18487394957983
21	5869	39	7357	-0.11911716362976
22	6637	22	6637	4.5025856496445
22	6637	24	5614	0.14441567946185
22	6637	29	5621	0.063670802169549
22	6637	33	3577	-0.20134475530576
22	6637	34	5113	-0.068218716610231
22	6637	38	6973	-0.12567693662071
22	6637	39	7357	-0.10158345846445
23	3822	23	3822	5.0038784744667
23	3822	30	3574	-0.092436974789916
23	3822	35	3066	-0.15126050420168
23	3822	37	2044	0.27731092436975
23	3822	41	6846	0.251121030326
23	3822	42	7294	-0.14856520506228
24	5614	24	5614	5.4059469941823
24	5614	30	3574	-0.3448426947196
24	5614	31	5110	-0.15401377667404
24	5614	37	2044	-0.1847371578855
24	5614	40	5950	-0.12567693662071
24	5614	42	7294	-0.25732248340476
25	3955	25	3955	5.4049773755656
25	3955	28	3829	-0.10067237765288
25	3955	30	3574	0.1162464486757
25	3955	32	7735	0.251121030326
25	3955	33	3577	0.11028106431633
25	3955	35	3066	-0.34873934602711
25	3955	36	7483	0.13754465297349
26	5875	26	5875	4.5025856496445
26	5875	28	3829	0.14441567946185
26	5875	29	5621	0.063670802169549
26	5875	31	5110	-0.20134475530576
26	5875	32	7735	-0.09824618069535
26	5875	34	5113	-0.068218716610231
27	6643	27	6643	4.9182288299935
27	6643	29	5621	-0.19198448610213
27	6643	30	3574	-0.12798965740142
27	6643	31	5110	0.32603961654613
27	6643	33	3577	0.32603961654613
27	6643	34	5113	-0.11732385261797
27	6643	35	3066	-0.078215901745314
27	6643	36	7483	-0.22180518902377
28	3829	28	3829	5.4059469941823
28	3829	30	3574	-0.3448426947196
28	3829	32	7735	-0.26605191502594
28	3829	33	3577	-0.15401377667404
28	3829	37	2044	-0.1847371578855
28	3829	39	7357	0.13754465297349
29	5621	29	5621	4.721396250808
29	5621	30	3574	0.23464770523594
29	5621	31	5110	-0.15739843557399
29	5621	33	3577	-0.15739843557399
29	5621	34	5113	0.063994828700711
29	5621	37	2044	-0.078215901745314
29	5621	39	7357	-0.079411442419838
30	3574	30	3574	5.2226890756303
30	3574	35	3066	0.063994828700711
30	3574	37	2044	-0.11732385261797
30	3574	42	7294	0.29713041012456
31	5110	31	5110	5.4411764705882
31	5110	35	3066	-0.15739843557399
31	5110	37	2044	0.32603961654613
31	5110	40	5950	0.22180518902377
31	5110	41	6846	-0.079411442419838
32	7735	32	7735	5.139301874596
32	7735	36	7483	-0.15401377667404
32	7735	38	6973	0.068218716610231
32	7735	39	7357	0.11028106431633
32	7735	40	5950	0.1847371578855
32	7735	41	6846	-0.34873934602711
32	7735	42	7294	0.13754465297349
33	3577	33	3577	5.4411764705882
33	3577	35	3066	-0.15739843557399
33	3577	36	7483	-0.26605191502594
33	3577	37	2044	0.32603961654613
33	3577	39	7357	0.251121030326
34	5113	34	5113	4.7941176470588
34	5113	35	3066	0.23464770523594
34	5113	37	2044	-0.12798965740142
34	5113	38	6973	0.09824618069535
35	3066	35	3066	5.4873949579832
35	3066	37	2044	-0.19198448610213
35	3066	41	6846	0.251121030326
36	7483	36	7483	5.1926308985133
36	7483	38	6973	-0.12039810755698
36	7483	39	7357	-0.10067237765288
36	7483	40	5950	-0.32603961654613
36	7483	42	7294	-0.251121030326
37	2044	37	2044	5.5213316095669
37	2044	40	5950	0.26605191502594
38	6973	38	6973	5.6619263089851
38	6973	39	7357	-0.3840293645741
38	6973	40	5950	0.14441567946185
38	6973	41	6846	-0.27262208744601
39	7357	39	7357	5.3710407239819
39	7357	41	6846	-0.15739843557399
39	7357	42	7294	-0.09311817025908
40	5950	40	5950	5.0268261150614
40	5950	42	7294	-0.27794004846943
41	6846	41	6846	5.3710407239819
41	6846	42	7294	-0.18738714245112
42	7294	42	7294	5.6538461538462


==> projectorsRefWfsAndOptimCode/h4projectors/h4P9.txt <==
i	state_i	j	state_j	H[i][j]
0	4039	0	4039	3.0734265734266
0	4039	1	7567	-0.10628450457042
0	4039	2	7759	0.11480038572994
0	4039	25	3955	-0.26811593724029
0	4039	28	3829	0.19884010081277
0	4039	30	3574	-0.11480038572994
1	7567	1	7567	3.7517482517483
1	7567	2	7759	-0.31723905516682
1	7567	3	7063	0.019151138374307
1	7567	4	7511	-0.090639730047662
1	7567	5	6043	-0.049200165312833
1	7567	7	7387	0.11774446322016
1	7567	8	3997	0.066617338752649
1	7567	13	6622	-0.097024034444137
1	7567	14	6055	-0.22724582950031
1	7567	16	7399	-0.045319865023831
1	7567	17	4011	0.17965360249881
1	7567	22	6637	-0.21256900914085
1	7567	24	5614	0.28781979898261
1	7567	36	7483	-0.26811593724029
1	7567	39	7357	0.19884010081277
2	7759	2	7759	3.8146853146853
2	7759	4	7511	-0.1958041958042
2	7759	6	7003	0.14685314685315
2	7759	7	7387	0.060561217047863
2	7759	9	5981	-1.2693175655627e-19
2	7759	10	6877	-0.15558458364536
2	7759	11	3934	-0.26923076923077
2	7759	12	5854	0.21066252211737
2	7759	15	7015	0.060561217047863
2	7759	16	7399	0.11188811188811
2	7759	18	5995	-0.15558458364536
2	7759	19	6891	-0.083916083916084
2	7759	20	3949	0.21066252211737
2	7759	21	5869	7.2532432317867e-20
2	7759	23	3822	0.15384615384615
2	7759	32	7735	-0.31723905516682
2	7759	42	7294	0.11480038572994
3	7063	3	7063	3.4265734265734
3	7063	5	6043	-0.089826801249406
3	7063	6	7003	-0.24822712376642
3	7063	8	3997	0.12162606385263
3	7063	10	6877	0.18409016197326
3	7063	13	6622	-0.10628450457042
3	7063	14	6055	-0.15558458364536
3	7063	15	7015	-0.14331399672671
3	7063	27	6643	-0.082742374588806
3	7063	31	5110	0.28781979898261
3	7063	32	7735	-0.26811593724029
4	7511	4	7511	3.3076923076923
4	7511	6	7003	-0.16783216783217
4	7511	7	7387	-0.21802038137231
4	7511	9	5981	1.4506486463573e-19
4	7511	11	3934	0.30769230769231
4	7511	13	6622	0.17965360249881
4	7511	15	7015	-0.21802038137231
4	7511	16	7399	-0.097902097902098
4	7511	25	3955	0.17965360249881
4	7511	27	6643	-0.083916083916084
4	7511	29	5621	7.2532432317867e-20
4	7511	30	3574	0.15384615384615
4	7511	32	7735	-0.090639730047662
5	6043	5	6043	3.1188811188811
5	6043	8	3997	-0.31246301556292
5	6043	18	5995	-0.14331399672671
5	6043	26	5875	0.045319865023831
5	6043	34	5113	0.21256900914085
6	7003	6	7003	3.2937062937063
6	7003	9	5981	-1.087986484768e-19
6	7003	10	6877	-0.15558458364536
6	7003	11	3934	-0.23076923076923
6	7003	13	6622	0.089826801249407
6	7003	18	5995	-0.15558458364536
6	7003	19	6891	-0.097902097902098
6	7003	25	3955	0.089826801249407
6	7003	27	6643	0.11188811188811
6	7003	34	5113	7.2532432317867e-20
6	7003	35	3066	0.15384615384615
6	7003	36	7483	-0.24822712376642
7	7387	7	7387	3.2832167832168
7	7387	10	6877	-0.089826801249406
7	7387	12	5854	0.12162606385263
7	7387	13	6622	-0.23337687546805
7	7387	19	6891	-0.21802038137231
7	7387	26	5875	0.22724582950031
7	7387	27	6643	0.060561217047863
7	7387	33	3577	-0.21066252211737
7	7387	36	7483	-0.14331399672671
8	3997	8	3997	3.3111888111888
8	3997	20	3949	-0.14331399672671
8	3997	28	3829	0.045319865023831
8	3997	33	3577	0.082742374588806
8	3997	37	2044	-0.28781979898261
9	5981	9	5981	2.7482517482517
9	5981	11	3934	1.9946418887413e-19
9	5981	21	5869	-0.097902097902098
9	5981	29	5621	0.11188811188811
9	5981	34	5113	-0.083916083916084
9	5981	37	2044	0.15384615384615
10	6877	10	6877	3.3531468531469
10	6877	12	5854	-0.31246301556292
10	6877	13	6622	-0.066617338752649
10	6877	21	5869	-0.15558458364536
10	6877	22	6637	-0.033170744687081
10	6877	28	3829	0.089826801249407
10	6877	34	5113	-0.15558458364536
10	6877	38	6973	-0.14331399672671
10	6877	39	7357	-0.24822712376642
11	3934	11	3934	3.1713286713287
11	3934	23	3822	-0.097902097902098
11	3934	30	3574	0.11188811188811
11	3934	35	3066	-0.083916083916084
11	3934	37	2044	7.2532432317867e-20
12	5854	12	5854	3.2202797202797
12	5854	24	5614	-0.033170744687081
12	5854	31	5110	-0.060561217047863
12	5854	37	2044	0.21066252211737
12	5854	40	5950	-0.14331399672671
13	6622	13	6622	3.3006993006993
13	6622	24	5614	-0.15558458364536
13	6622	30	3574	0.089826801249407
13	6622	31	5110	-0.22724582950031
13	6622	35	3066	0.17965360249881
13	6622	41	6846	-0.090639730047662
13	6622	42	7294	-0.26811593724029
14	6055	14	6055	3.458041958042
14	6055	17	4011	-0.24325212770526
14	6055	18	5995	-0.24822712376642
14	6055	21	5869	0.18409016197326
14	6055	24	5614	-0.10628450457042
14	6055	26	5875	-0.11774446322016
14	6055	29	5621	0.12272677464884
14	6055	31	5110	-0.097024034444137
14	6055	32	7735	0.19884010081277
15	7015	15	7015	3.2832167832168
15	7015	18	5995	-0.089826801249406
15	7015	19	6891	-0.21802038137231
15	7015	20	3949	0.12162606385263
15	7015	22	6637	0.22724582950031
15	7015	25	3955	-0.23337687546805
15	7015	27	6643	0.060561217047863
15	7015	31	5110	-0.21066252211737
15	7015	32	7735	0.11774446322016
16	7399	16	7399	3.1083916083916
16	7399	19	6891	-0.16783216783217
16	7399	21	5869	1.4506486463573e-19
16	7399	22	6637	0.049200165312833
16	7399	23	3822	0.30769230769231
16	7399	24	5614	-0.066617338752649
16	7399	26	5875	0.049200165312833
16	7399	27	6643	0.14685314685315
16	7399	28	3829	-0.066617338752649
16	7399	29	5621	-1.2693175655627e-19
16	7399	30	3574	-0.26923076923077
16	7399	32	7735	-0.045319865023831
17	4011	17	4011	2.9335664335664
17	4011	25	3955	-0.090639730047662
17	4011	33	3577	0.12272677464884
17	4011	35	3066	-0.097024034444137
18	5995	18	5995	3.3531468531469
18	5995	20	3949	-0.31246301556292
18	5995	21	5869	-0.15558458364536
18	5995	24	5614	0.089826801249407
18	5995	25	3955	-0.066617338752649
18	5995	26	5875	-0.033170744687081
18	5995	34	5113	-0.15558458364536
18	5995	36	7483	0.18409016197326
19	6891	19	6891	3.5559440559441
19	6891	21	5869	-1.087986484768e-19
19	6891	22	6637	-0.295200991877
19	6891	23	3822	-0.23076923076923
19	6891	26	5875	-0.295200991877
19	6891	27	6643	-0.1958041958042
19	6891	34	5113	-1.2693175655627e-19
19	6891	35	3066	-0.26923076923077
20	3949	20	3949	3.2202797202797
20	3949	28	3829	-0.033170744687081
20	3949	33	3577	-0.060561217047863
20	3949	37	2044	0.21066252211737
21	5869	21	5869	3.0944055944056
21	5869	23	3822	1.9946418887413e-19
21	5869	24	5614	-0.066617338752649
21	5869	28	3829	-0.066617338752649
21	5869	29	5621	-0.1958041958042
21	5869	34	5113	0.14685314685315
21	5869	37	2044	-0.26923076923077
21	5869	39	7357	0.18409016197326
22	6637	22	6637	3.5244755244755
22	6637	24	5614	-0.31246301556292
22	6637	29	5621	-0.295200991877
22	6637	33	3577	0.23337687546805
22	6637	34	5113	0.049200165312833
22	6637	38	6973	0.045319865023831
22	6637	39	7357	-0.11774446322016
23	3822	23	3822	3.2867132867133
23	3822	30	3574	-0.1958041958042
23	3822	35	3066	0.14685314685315
23	3822	37	2044	-1.2693175655627e-19
24	5614	24	5614	3.2797202797203
24	5614	30	3574	-0.066617338752649
24	5614	31	5110	0.019151138374307
24	5614	37	2044	-0.066617338752649
24	5614	40	5950	0.045319865023831
24	5614	42	7294	0.19884010081277
25	3955	25	3955	3.3006993006993
25	3955	28	3829	-0.15558458364536
25	3955	30	3574	0.089826801249407
25	3955	32	7735	-0.097024034444137
25	3955	33	3577	-0.22724582950031
25	3955	35	3066	0.17965360249881
25	3955	36	7483	-0.10628450457042
26	5875	26	5875	3.5244755244755
26	5875	28	3829	-0.31246301556292
26	5875	29	5621	-0.295200991877
26	5875	31	5110	0.23337687546805
26	5875	32	7735	-0.21256900914085
26	5875	34	5113	0.049200165312833
27	6643	27	6643	3.1118881118881
27	6643	29	5621	-1.087986484768e-19
27	6643	30	3574	-0.23076923076923
27	6643	31	5110	-0.12162606385263
27	6643	33	3577	-0.12162606385263
27	6643	34	5113	1.4506486463573e-19
27	6643	35	3066	0.30769230769231
27	6643	36	7483	-0.082742374588806
28	3829	28	3829	3.2797202797203
28	3829	30	3574	-0.066617338752649
28	3829	32	7735	0.28781979898261
28	3829	33	3577	0.019151138374307
28	3829	37	2044	-0.066617338752649
28	3829	39	7357	-0.10628450457042
29	5621	29	5621	3.5314685314685
29	5621	30	3574	1.9946418887413e-19
29	5621	31	5110	-0.24325212770526
29	5621	33	3577	-0.24325212770526
29	5621	34	5113	-0.16783216783217
29	5621	37	2044	0.30769230769231
29	5621	39	7357	0.12272677464884
30	3574	30	3574	3.4160839160839
30	3574	35	3066	-0.16783216783217
30	3574	37	2044	1.4506486463573e-19
30	3574	42	7294	-0.11480038572994
31	5110	31	5110	3.6503496503496
31	5110	35	3066	-0.24325212770526
31	5110	37	2044	-0.12162606385263
31	5110	40	5950	0.082742374588806
31	5110	41	6846	0.12272677464884
32	7735	32	7735	3.7517482517483
32	7735	36	7483	0.019151138374307
32	7735	38	6973	-0.049200165312833
32	7735	39	7357	-0.22724582950031
32	7735	40	5950	0.066617338752649
32	7735	41	6846	0.17965360249881
32	7735	42	7294	-0.10628450457042
33	3577	33	3577	3.6503496503497
33	3577	35	3066	-0.24325212770526
33	3577	36	7483	0.28781979898261
33	3577	37	2044	-0.12162606385263
33	3577	39	7357	-0.097024034444137
34	5113	34	5113	3.2797202797203
34	5113	35	3066	1.9946418887413e-19
34	5113	37	2044	-0.23076923076923
34	5113	38	6973	0.21256900914085
35	3066	35	3066	3.6258741258741
35	3066	37	2044	-1.087986484768e-19
35	3066	41	6846	-0.097024034444137
36	7483	36	7483	3.4265734265734
36	7483	38	6973	-0.089826801249406
36	7483	39	7357	-0.15558458364536
36	7483	40	5950	0.12162606385263
37	2044	37	2044	3.9615384615385
37	2044	40	5950	-0.28781979898261
38	6973	38	6973	3.1188811188811
38	6973	40	5950	-0.31246301556292
39	7357	39	7357	3.458041958042
39	7357	41	6846	-0.24325212770526
40	5950	40	5950	3.3111888111888
41	6846	41	6846	2.9335664335664
42	7294	42	7294	3.0734265734266


==> projectorsRefWfsAndOptimCode/h6projectors/h6P17.txt <==
i	state_i	j	state_j	H[i][j]
0	195615	0	195615	0.44444444444444
0	195615	232	188175	-0.11111111111111
0	195615	235	179991	0.11111111111111
0	195615	237	163611	-0.11111111111111
0	195615	239	65310	0.11111111111111
1	227871	1	227871	0.44444444444444
1	227871	72	220815	-0.11111111111111
1	227871	75	212631	0.11111111111111
1	227871	79	163485	-0.11111111111111
1	227871	80	97950	0.11111111111111
2	243231	2	243231	0.44444444444444
2	243231	24	237135	-0.11111111111111
2	243231	30	212571	0.11111111111111
2	243231	32	179805	-0.11111111111111
2	243231	33	114270	0.11111111111111
3	249375	3	249375	0.44444444444444
3	249375	11	237111	-0.11111111111111
3	249375	14	220731	0.11111111111111
3	249375	16	187965	-0.11111111111111
3	249375	18	122430	0.11111111111111
4	130095	4	130095	0.44444444444444
4	130095	231	126735	-0.11111111111111
4	130095	243	114471	0.11111111111111
4	130095	245	98091	-0.11111111111111
4	130095	246	65325	0.11111111111111
5	195119	5	195119	0.44444444444444
5	195119	71	192143	-0.11111111111111
5	195119	84	179879	0.11111111111111
5	195119	86	163499	-0.11111111111111
5	195119	88	65198	0.11111111111111
6	226863	6	226863	0.44444444444444
6	226863	23	224847	-0.11111111111111
6	226863	38	212583	0.11111111111111
6	226863	42	163437	-0.11111111111111
6	226863	43	97902	0.11111111111111
7	241199	7	241199	0.33333333333333
8	129591	8	129591	0.44444444444444
8	129591	73	126615	-0.11111111111111
8	129591	83	122535	0.11111111111111
8	129591	92	97971	-0.11111111111111
8	129591	93	65205	0.11111111111111
9	194103	9	194103	0.44444444444444
9	194103	26	192087	-0.11111111111111
9	194103	37	188007	0.11111111111111
9	194103	47	163443	-0.11111111111111
9	194103	49	65142	0.11111111111111
10	224823	10	224823	0.33333333333333
11	237111	11	237111	0.44444444444444
11	237111	14	220731	-0.11111111111111
11	237111	16	187965	0.11111111111111
11	237111	18	122430	-0.11111111111111
12	128571	12	128571	0.44444444444444
12	128571	28	126555	-0.11111111111111
12	128571	39	122475	0.11111111111111
12	128571	46	114291	-0.11111111111111
12	128571	53	65145	0.11111111111111
13	192059	13	192059	0.33333333333333
14	220731	14	220731	0.44444444444444
14	220731	16	187965	-0.11111111111111
14	220731	18	122430	0.11111111111111
15	126525	15	126525	0.33333333333333
16	187965	16	187965	0.44444444444444
16	187965	18	122430	-0.11111111111111
17	212541	17	212541	0.33333333333333
18	122430	18	122430	0.44444444444444
19	179774	19	179774	0.33333333333333
20	258111	20	258111	0.66666666666667
20	258111	35	256095	-0.11111111111111
20	258111	44	252015	0.11111111111111
20	258111	50	243831	-0.11111111111111
20	258111	54	227451	0.11111111111111
20	258111	58	194685	-0.11111111111111
20	258111	63	129150	0.11111111111111
20	258111	82	255135	0.11111111111111
20	258111	90	251055	-0.11111111111111
20	258111	95	242871	0.11111111111111
20	258111	99	226491	-0.11111111111111
20	258111	104	193725	0.11111111111111
20	258111	110	128190	-0.11111111111111
20	258111	242	254751	-0.11111111111111
20	258111	250	250671	0.11111111111111
20	258111	255	242487	-0.11111111111111
20	258111	260	226107	0.11111111111111
20	258111	266	193341	-0.11111111111111
20	258111	272	127806	0.11111111111111
21	129615	21	129615	0.44444444444444
21	129615	70	128655	-0.11111111111111
21	129615	117	114375	0.11111111111111
21	129615	119	97995	-0.11111111111111
21	129615	120	65229	0.11111111111111
22	194127	22	194127	0.33333333333333
23	224847	23	224847	0.44444444444444
23	224847	38	212583	-0.11111111111111
23	224847	42	163437	0.11111111111111
23	224847	43	97902	-0.11111111111111
24	237135	24	237135	0.44444444444444
24	237135	30	212571	-0.11111111111111
24	237135	32	179805	0.11111111111111
24	237135	33	114270	-0.11111111111111
25	128599	25	128599	0.33333333333333
26	192087	26	192087	0.44444444444444
26	192087	37	188007	-0.11111111111111
26	192087	47	163443	0.11111111111111
26	192087	49	65142	-0.11111111111111
27	220759	27	220759	0.33333333333333
28	126555	28	126555	0.44444444444444
28	126555	39	122475	-0.11111111111111
28	126555	46	114291	0.11111111111111
28	126555	53	65145	-0.11111111111111
29	187995	29	187995	0.33333333333333
30	212571	30	212571	0.44444444444444
30	212571	32	179805	-0.11111111111111
30	212571	33	114270	0.11111111111111
31	122461	31	122461	0.33333333333333
32	179805	32	179805	0.44444444444444
32	179805	33	114270	-0.11111111111111
33	114270	33	114270	0.44444444444444
34	163422	34	163422	0.33333333333333
35	256095	35	256095	0.66666666666667
35	256095	44	252015	-0.11111111111111
35	256095	50	243831	0.11111111111111
35	256095	54	227451	-0.11111111111111
35	256095	58	194685	0.11111111111111
35	256095	63	129150	-0.11111111111111
35	256095	82	255135	-0.11111111111111
35	256095	123	249039	-0.11111111111111
35	256095	128	240855	0.11111111111111
35	256095	133	224475	-0.11111111111111
35	256095	139	191709	0.11111111111111
35	256095	145	126174	-0.11111111111111
35	256095	242	254751	0.11111111111111
35	256095	285	248655	0.11111111111111
35	256095	291	240471	-0.11111111111111
35	256095	297	224091	0.11111111111111
35	256095	303	191325	-0.11111111111111
35	256095	309	125790	0.11111111111111
36	126567	36	126567	0.33333333333333
37	188007	37	188007	0.44444444444444
37	188007	47	163443	-0.11111111111111
37	188007	49	65142	0.11111111111111
38	212583	38	212583	0.44444444444444
38	212583	42	163437	-0.11111111111111
38	212583	43	97902	0.11111111111111
39	122475	39	122475	0.44444444444444
39	122475	46	114291	-0.11111111111111
39	122475	53	65145	0.11111111111111
40	179819	40	179819	0.33333333333333
41	114285	41	114285	0.33333333333333
42	163437	42	163437	0.44444444444444
42	163437	43	97902	-0.11111111111111
43	97902	43	97902	0.44444444444444
44	252015	44	252015	0.66666666666667
44	252015	50	243831	-0.11111111111111
44	252015	54	227451	0.11111111111111
44	252015	58	194685	-0.11111111111111
44	252015	63	129150	0.11111111111111
44	252015	90	251055	-0.11111111111111
44	252015	123	249039	0.11111111111111
44	252015	157	236775	0.11111111111111
44	252015	163	220395	-0.11111111111111
44	252015	169	187629	0.11111111111111
44	252015	175	122094	-0.11111111111111
44	252015	250	250671	0.11111111111111
44	252015	285	248655	-0.11111111111111
44	252015	321	236391	-0.11111111111111
44	252015	328	220011	0.11111111111111
44	252015	334	187245	-0.11111111111111
44	252015	340	121710	0.11111111111111
45	255087	45	255087	0.44444444444444
45	255087	322	239463	-0.11111111111111
45	255087	329	223083	0.11111111111111
45	255087	335	190317	-0.11111111111111
45	255087	341	124782	0.11111111111111
46	114291	46	114291	0.44444444444444
46	114291	53	65145	-0.11111111111111
47	163443	47	163443	0.44444444444444
47	163443	49	65142	-0.11111111111111
48	97909	48	97909	0.33333333333333
49	65142	49	65142	0.44444444444444
50	243831	50	243831	0.66666666666667
50	243831	54	227451	-0.11111111111111
50	243831	58	194685	0.11111111111111
50	243831	63	129150	-0.11111111111111
50	243831	95	242871	-0.11111111111111
50	243831	128	240855	0.11111111111111
50	243831	157	236775	-0.11111111111111
50	243831	187	212211	-0.11111111111111
50	243831	193	179445	0.11111111111111
50	243831	199	113910	-0.11111111111111
50	243831	255	242487	0.11111111111111
50	243831	291	240471	-0.11111111111111
50	243831	321	236391	0.11111111111111
50	243831	352	211827	0.11111111111111
50	243831	359	179061	-0.11111111111111
50	243831	364	113526	0.11111111111111
51	250999	51	250999	0.44444444444444
51	250999	292	247639	-0.11111111111111
51	250999	353	218995	0.11111111111111
51	250999	360	186229	-0.11111111111111
51	250999	365	120694	0.11111111111111
52	254583	52	254583	0.44444444444444
52	254583	159	247527	-0.11111111111111
52	254583	189	222963	0.11111111111111
52	254583	195	190197	-0.11111111111111
52	254583	201	124662	0.11111111111111
53	65145	53	65145	0.44444444444444
54	227451	54	227451	0.66666666666667
54	227451	58	194685	-0.11111111111111
54	227451	63	129150	0.11111111111111
54	227451	99	226491	-0.11111111111111
54	227451	133	224475	0.11111111111111
54	227451	163	220395	-0.11111111111111
54	227451	187	212211	0.11111111111111
54	227451	210	163065	0.11111111111111
54	227451	215	97530	-0.11111111111111
54	227451	260	226107	0.11111111111111
54	227451	297	224091	-0.11111111111111
54	227451	328	220011	0.11111111111111
54	227451	352	211827	-0.11111111111111
54	227451	373	162681	-0.11111111111111
54	227451	378	97146	0.11111111111111
55	242811	55	242811	0.44444444444444
55	242811	299	239451	-0.11111111111111
55	242811	330	235371	0.11111111111111
55	242811	374	178041	-0.11111111111111
55	242811	379	112506	0.11111111111111
56	248955	56	248955	0.44444444444444
56	248955	263	247611	-0.11111111111111
56	248955	354	233331	0.11111111111111
56	248955	375	184185	-0.11111111111111
56	248955	380	118650	0.11111111111111
57	250491	57	250491	0.44444444444444
57	250491	137	247515	-0.11111111111111
57	250491	190	235251	0.11111111111111
57	250491	212	186105	-0.11111111111111
57	250491	217	120570	0.11111111111111
58	194685	58	194685	0.66666666666667
58	194685	63	129150	-0.11111111111111
58	194685	104	193725	-0.11111111111111
58	194685	139	191709	0.11111111111111
58	194685	169	187629	-0.11111111111111
58	194685	193	179445	0.11111111111111
58	194685	210	163065	-0.11111111111111
58	194685	222	64764	-0.11111111111111
58	194685	266	193341	0.11111111111111
58	194685	303	191325	-0.11111111111111
58	194685	334	187245	0.11111111111111
58	194685	359	179061	-0.11111111111111
58	194685	373	162681	0.11111111111111
58	194685	385	64380	0.11111111111111
59	226429	59	226429	0.44444444444444
59	226429	306	223069	-0.11111111111111
59	226429	337	218989	0.11111111111111
59	226429	361	210805	-0.11111111111111
59	226429	386	96124	0.11111111111111
60	240765	60	240765	0.44444444444444
60	240765	270	239421	-0.11111111111111
60	240765	338	233325	0.11111111111111
60	240765	376	208761	-0.11111111111111
60	240765	387	110460	0.11111111111111
61	242301	61	242301	0.44444444444444
61	242301	144	239325	-0.11111111111111
61	242301	174	235245	0.11111111111111
61	242301	213	210681	-0.11111111111111
61	242301	224	112380	0.11111111111111
62	248445	62	248445	0.44444444444444
62	248445	109	247485	-0.11111111111111
62	248445	198	233205	0.11111111111111
62	248445	214	216825	-0.11111111111111
62	248445	225	118524	0.11111111111111
63	129150	63	129150	0.66666666666667
63	129150	110	128190	-0.11111111111111
63	129150	145	126174	0.11111111111111
63	129150	175	122094	-0.11111111111111
63	129150	199	113910	0.11111111111111
63	129150	215	97530	-0.11111111111111
63	129150	222	64764	0.11111111111111
63	129150	272	127806	0.11111111111111
63	129150	309	125790	-0.11111111111111
63	129150	340	121710	0.11111111111111
63	129150	364	113526	-0.11111111111111
63	129150	378	97146	0.11111111111111
63	129150	385	64380	-0.11111111111111
64	193662	64	193662	0.44444444444444
64	193662	312	190302	-0.11111111111111
64	193662	344	186222	0.11111111111111
64	193662	367	178038	-0.11111111111111
64	193662	381	161658	0.11111111111111
65	224382	65	224382	0.44444444444444
65	224382	277	223038	-0.11111111111111
65	224382	346	216942	0.11111111111111
65	224382	369	208758	-0.11111111111111
65	224382	388	159612	0.11111111111111
66	225918	66	225918	0.44444444444444
66	225918	151	222942	-0.11111111111111
66	225918	181	218862	0.11111111111111
66	225918	205	210678	-0.11111111111111
66	225918	226	161532	0.11111111111111
67	236670	67	236670	0.44444444444444
67	236670	278	235326	-0.11111111111111
67	236670	315	233310	0.11111111111111
67	236670	383	204666	-0.11111111111111
67	236670	389	171900	0.11111111111111
68	240254	68	240254	0.44444444444444
68	240254	116	239294	-0.11111111111111
68	240254	182	233198	0.11111111111111
68	240254	221	208634	-0.11111111111111
68	240254	227	175868	0.11111111111111
69	247422	69	247422	0.33333333333333
70	128655	70	128655	0.44444444444444
70	128655	117	114375	-0.11111111111111
70	128655	119	97995	0.11111111111111
70	128655	120	65229	-0.11111111111111
71	192143	71	192143	0.44444444444444
71	192143	84	179879	-0.11111111111111
71	192143	86	163499	0.11111111111111
71	192143	88	65198	-0.11111111111111
72	220815	72	220815	0.44444444444444
72	220815	75	212631	-0.11111111111111
72	220815	79	163485	0.11111111111111
72	220815	80	97950	-0.11111111111111
73	126615	73	126615	0.44444444444444
73	126615	83	122535	-0.11111111111111
73	126615	92	97971	0.11111111111111
73	126615	93	65205	-0.11111111111111
74	188055	74	188055	0.33333333333333
75	212631	75	212631	0.44444444444444
75	212631	79	163485	-0.11111111111111
75	212631	80	97950	0.11111111111111
76	122523	76	122523	0.33333333333333
77	179867	77	179867	0.33333333333333
78	114333	78	114333	0.33333333333333
79	163485	79	163485	0.44444444444444
79	163485	80	97950	-0.11111111111111
80	97950	80	97950	0.44444444444444
81	252063	81	252063	0.44444444444444
81	252063	406	236439	-0.11111111111111
81	252063	413	220059	0.11111111111111
81	252063	419	187293	-0.11111111111111
81	252063	425	121758	0.11111111111111
82	255135	82	255135	0.66666666666667
82	255135	90	251055	-0.11111111111111
82	255135	95	242871	0.11111111111111
82	255135	99	226491	-0.11111111111111
82	255135	104	193725	0.11111111111111
82	255135	110	128190	-0.11111111111111
82	255135	123	249039	0.11111111111111
82	255135	128	240855	-0.11111111111111
82	255135	133	224475	0.11111111111111
82	255135	139	191709	-0.11111111111111
82	255135	145	126174	0.11111111111111
82	255135	242	254751	-0.11111111111111
82	255135	400	247695	0.11111111111111
82	255135	407	239511	-0.11111111111111
82	255135	414	223131	0.11111111111111
82	255135	420	190365	-0.11111111111111
82	255135	426	124830	0.11111111111111
83	122535	83	122535	0.44444444444444
83	122535	92	97971	-0.11111111111111
83	122535	93	65205	0.11111111111111
84	179879	84	179879	0.44444444444444
84	179879	86	163499	-0.11111111111111
84	179879	88	65198	0.11111111111111
85	114347	85	114347	0.33333333333333
86	163499	86	163499	0.44444444444444
86	163499	88	65198	-0.11111111111111
87	97965	87	97965	0.33333333333333
88	65198	88	65198	0.44444444444444
89	243887	89	243887	0.44444444444444
89	243887	399	240527	-0.11111111111111
89	243887	445	211883	0.11111111111111
89	243887	452	179117	-0.11111111111111
89	243887	457	113582	0.11111111111111
90	251055	90	251055	0.66666666666667
90	251055	95	242871	-0.11111111111111
90	251055	99	226491	0.11111111111111
90	251055	104	193725	-0.11111111111111
90	251055	110	128190	0.11111111111111
90	251055	123	249039	-0.11111111111111
90	251055	157	236775	-0.11111111111111
90	251055	163	220395	0.11111111111111
90	251055	169	187629	-0.11111111111111
90	251055	175	122094	0.11111111111111
90	251055	250	250671	-0.11111111111111
90	251055	400	247695	-0.11111111111111
90	251055	439	235431	-0.11111111111111
90	251055	446	219051	0.11111111111111
90	251055	453	186285	-0.11111111111111
90	251055	458	120750	0.11111111111111
91	254639	91	254639	0.44444444444444
91	254639	158	240359	-0.11111111111111
91	254639	164	223979	0.11111111111111
91	254639	170	191213	-0.11111111111111
91	254639	176	125678	0.11111111111111
92	97971	92	97971	0.44444444444444
92	97971	93	65205	-0.11111111111111
93	65205	93	65205	0.44444444444444
94	227511	94	227511	0.44444444444444
94	227511	405	224151	-0.11111111111111
94	227511	437	220071	0.11111111111111
94	227511	474	162741	-0.11111111111111
94	227511	479	97206	0.11111111111111
95	242871	95	242871	0.66666666666667
95	242871	99	226491	-0.11111111111111
95	242871	104	193725	0.11111111111111
95	242871	110	128190	-0.11111111111111
95	242871	128	240855	-0.11111111111111
95	242871	157	236775	0.11111111111111
95	242871	187	212211	0.11111111111111
95	242871	193	179445	-0.11111111111111
95	242871	199	113910	0.11111111111111
95	242871	255	242487	-0.11111111111111
95	242871	407	239511	-0.11111111111111
95	242871	439	235431	0.11111111111111
95	242871	469	210867	0.11111111111111
95	242871	475	178101	-0.11111111111111
95	242871	480	112566	0.11111111111111
96	249015	96	249015	0.44444444444444
96	249015	256	248631	-0.11111111111111
96	249015	470	217011	0.11111111111111
96	249015	476	184245	-0.11111111111111
96	249015	481	118710	0.11111111111111
97	250551	97	250551	0.44444444444444
97	250551	130	248535	-0.11111111111111
97	250551	188	219891	0.11111111111111
97	250551	194	187125	-0.11111111111111
97	250551	200	121590	0.11111111111111
98	194747	98	194747	0.44444444444444
98	194747	411	191387	-0.11111111111111
98	194747	443	187307	0.11111111111111
98	194747	467	179123	-0.11111111111111
98	194747	493	64442	0.11111111111111
99	226491	99	226491	0.66666666666667
99	226491	104	193725	-0.11111111111111
99	226491	110	128190	0.11111111111111
99	226491	133	224475	-0.11111111111111
99	226491	163	220395	0.11111111111111
99	226491	187	212211	-0.11111111111111
99	226491	210	163065	-0.11111111111111
99	226491	215	97530	0.11111111111111
99	226491	260	226107	-0.11111111111111
99	226491	414	223131	-0.11111111111111
99	226491	446	219051	0.11111111111111
99	226491	469	210867	-0.11111111111111
99	226491	490	161721	-0.11111111111111
99	226491	494	96186	0.11111111111111
100	240827	100	240827	0.44444444444444
100	240827	262	240443	-0.11111111111111
100	240827	447	233387	0.11111111111111
100	240827	491	176057	-0.11111111111111
100	240827	495	110522	0.11111111111111
101	242363	101	242363	0.44444444444444
101	242363	136	240347	-0.11111111111111
101	242363	165	236267	0.11111111111111
101	242363	211	178937	-0.11111111111111
101	242363	216	113402	0.11111111111111
102	248507	102	248507	0.33333333333333
103	129213	103	129213	0.44444444444444
103	129213	417	125853	-0.11111111111111
103	129213	449	121773	0.11111111111111
103	129213	472	113589	-0.11111111111111
103	129213	487	97209	0.11111111111111
104	193725	104	193725	0.66666666666667
104	193725	110	128190	-0.11111111111111
104	193725	139	191709	-0.11111111111111
104	193725	169	187629	0.11111111111111
104	193725	193	179445	-0.11111111111111
104	193725	210	163065	0.11111111111111
104	193725	222	64764	0.11111111111111
104	193725	266	193341	-0.11111111111111
104	193725	420	190365	-0.11111111111111
104	193725	453	186285	0.11111111111111
104	193725	475	178101	-0.11111111111111
104	193725	490	161721	0.11111111111111
104	193725	499	63420	0.11111111111111
105	224445	105	224445	0.44444444444444
105	224445	268	224061	-0.11111111111111
105	224445	455	217005	0.11111111111111
105	224445	477	208821	-0.11111111111111
105	224445	500	94140	0.11111111111111
106	225981	106	225981	0.44444444444444
106	225981	142	223965	-0.11111111111111
106	225981	172	219885	0.11111111111111
106	225981	196	211701	-0.11111111111111
106	225981	223	97020	0.11111111111111
107	236733	107	236733	0.44444444444444
107	236733	269	236349	-0.11111111111111
107	236733	423	233373	0.11111111111111
107	236733	492	204729	-0.11111111111111
107	236733	501	106428	0.11111111111111
108	240317	108	240317	0.33333333333333
109	247485	109	247485	0.44444444444444
109	247485	198	233205	-0.11111111111111
109	247485	214	216825	0.11111111111111
109	247485	225	118524	-0.11111111111111
110	128190	110	128190	0.66666666666667
110	128190	145	126174	-0.11111111111111
110	128190	175	122094	0.11111111111111
110	128190	199	113910	-0.11111111111111
110	128190	215	97530	0.11111111111111
110	128190	222	64764	-0.11111111111111
110	128190	272	127806	-0.11111111111111
110	128190	426	124830	-0.11111111111111
110	128190	458	120750	0.11111111111111
110	128190	480	112566	-0.11111111111111
110	128190	494	96186	0.11111111111111
110	128190	499	63420	-0.11111111111111
111	191678	111	191678	0.44444444444444
111	191678	274	191294	-0.11111111111111
111	191678	461	184238	0.11111111111111
111	191678	483	176054	-0.11111111111111
111	191678	496	159674	0.11111111111111
112	193214	112	193214	0.44444444444444
112	193214	148	191198	-0.11111111111111
112	193214	178	187118	0.11111111111111
112	193214	203	178934	-0.11111111111111
112	193214	218	162554	0.11111111111111
113	220350	113	220350	0.44444444444444
113	220350	276	219966	-0.11111111111111
113	220350	431	216990	0.11111111111111
113	220350	484	204726	-0.11111111111111
113	220350	502	155580	0.11111111111111
114	223934	114	223934	0.33333333333333
115	236222	115	236222	0.33333333333333
116	239294	116	239294	0.44444444444444
116	239294	182	233198	-0.11111111111111
116	239294	221	208634	0.11111111111111
116	239294	227	175868	-0.11111111111111
117	114375	117	114375	0.44444444444444
117	114375	119	97995	-0.11111111111111
117	114375	120	65229	0.11111111111111
118	163527	118	163527	0.33333333333333
119	97995	119	97995	0.44444444444444
119	97995	120	65229	-0.11111111111111
120	65229	120	65229	0.44444444444444
121	227535	121	227535	0.44444444444444
121	227535	397	226191	-0.11111111111111
121	227535	513	211911	0.11111111111111
121	227535	527	162765	-0.11111111111111
121	227535	532	97230	0.11111111111111
122	242895	122	242895	0.44444444444444
122	242895	284	242511	-0.11111111111111
122	242895	522	210891	0.11111111111111
122	242895	528	178125	-0.11111111111111
122	242895	533	112590	0.11111111111111
123	249039	123	249039	0.66666666666667
123	249039	128	240855	-0.11111111111111
123	249039	133	224475	0.11111111111111
123	249039	139	191709	-0.11111111111111
123	249039	145	126174	0.11111111111111
123	249039	157	236775	0.11111111111111
123	249039	163	220395	-0.11111111111111
123	249039	169	187629	0.11111111111111
123	249039	175	122094	-0.11111111111111
123	249039	285	248655	-0.11111111111111
123	249039	400	247695	0.11111111111111
123	249039	515	233415	-0.11111111111111
123	249039	523	217035	0.11111111111111
123	249039	529	184269	-0.11111111111111
123	249039	534	118734	0.11111111111111
124	250575	124	250575	0.44444444444444
124	250575	129	242391	-0.11111111111111
124	250575	134	226011	0.11111111111111
124	250575	140	193245	-0.11111111111111
124	250575	146	127710	0.11111111111111
125	65235	125	65235	0.33333333333333
126	194775	126	194775	0.44444444444444
126	194775	403	193431	-0.11111111111111
126	194775	511	187335	0.11111111111111
126	194775	542	162771	-0.11111111111111
126	194775	553	64470	0.11111111111111
127	226519	127	226519	0.44444444444444
127	226519	289	226135	-0.11111111111111
127	226519	514	219079	0.11111111111111
127	226519	550	161749	-0.11111111111111
127	226519	554	96214	0.11111111111111
128	240855	128	240855	0.66666666666667
128	240855	133	224475	-0.11111111111111
128	240855	139	191709	0.11111111111111
128	240855	145	126174	-0.11111111111111
128	240855	157	236775	-0.11111111111111
128	240855	187	212211	-0.11111111111111
128	240855	193	179445	0.11111111111111
128	240855	199	113910	-0.11111111111111
128	240855	291	240471	-0.11111111111111
128	240855	407	239511	0.11111111111111
128	240855	515	233415	0.11111111111111
128	240855	545	208851	0.11111111111111
128	240855	551	176085	-0.11111111111111
128	240855	555	110550	0.11111111111111
129	242391	129	242391	0.44444444444444
129	242391	134	226011	-0.11111111111111
129	242391	140	193245	0.11111111111111
129	242391	146	127710	-0.11111111111111
130	248535	130	248535	0.44444444444444
130	248535	188	219891	-0.11111111111111
130	248535	194	187125	0.11111111111111
130	248535	200	121590	-0.11111111111111
131	129243	131	129243	0.44444444444444
131	129243	409	127899	-0.11111111111111
131	129243	517	121803	0.11111111111111
131	129243	540	113619	-0.11111111111111
131	129243	559	64473	0.11111111111111
132	193755	132	193755	0.44444444444444
132	193755	295	193371	-0.11111111111111
132	193755	521	186315	0.11111111111111
132	193755	543	178131	-0.11111111111111
132	193755	564	63450	0.11111111111111
133	224475	133	224475	0.66666666666667
133	224475	139	191709	-0.11111111111111
133	224475	145	126174	0.11111111111111
133	224475	163	220395	-0.11111111111111
133	224475	187	212211	0.11111111111111
133	224475	210	163065	0.11111111111111
133	224475	215	97530	-0.11111111111111
133	224475	297	224091	-0.11111111111111
133	224475	414	223131	0.11111111111111
133	224475	523	217035	0.11111111111111
133	224475	545	208851	-0.11111111111111
133	224475	562	159705	-0.11111111111111
133	224475	565	94170	0.11111111111111
134	226011	134	226011	0.44444444444444
134	226011	140	193245	-0.11111111111111
134	226011	146	127710	0.11111111111111
135	236763	135	236763	0.44444444444444
135	236763	298	236379	-0.11111111111111
135	236763	415	235419	0.11111111111111
135	236763	563	171993	-0.11111111111111
135	236763	566	106458	0.11111111111111
136	240347	136	240347	0.44444444444444
136	240347	165	236267	-0.11111111111111
136	240347	211	178937	0.11111111111111
136	240347	216	113402	-0.11111111111111
137	247515	137	247515	0.44444444444444
137	247515	190	235251	-0.11111111111111
137	247515	212	186105	0.11111111111111
137	247515	217	120570	-0.11111111111111
138	128221	138	128221	0.44444444444444
138	128221	301	127837	-0.11111111111111
138	128221	526	120781	0.11111111111111
138	128221	548	112597	-0.11111111111111
138	128221	560	96217	0.11111111111111
139	191709	139	191709	0.66666666666667
139	191709	145	126174	-0.11111111111111
139	191709	169	187629	-0.11111111111111
139	191709	193	179445	0.11111111111111
139	191709	210	163065	-0.11111111111111
139	191709	222	64764	-0.11111111111111
139	191709	303	191325	-0.11111111111111
139	191709	420	190365	0.11111111111111
139	191709	529	184269	0.11111111111111
139	191709	551	176085	-0.11111111111111
139	191709	562	159705	0.11111111111111
139	191709	570	61404	0.11111111111111
140	193245	140	193245	0.44444444444444
140	193245	146	127710	-0.11111111111111
141	220381	141	220381	0.44444444444444
141	220381	305	219997	-0.11111111111111
141	220381	422	219037	0.11111111111111
141	220381	552	204757	-0.11111111111111
141	220381	571	90076	0.11111111111111
142	223965	142	223965	0.44444444444444
142	223965	172	219885	-0.11111111111111
142	223965	196	211701	0.11111111111111
142	223965	223	97020	-0.11111111111111
143	236253	143	236253	0.33333333333333
144	239325	144	239325	0.44444444444444
144	239325	174	235245	-0.11111111111111
144	239325	213	210681	0.11111111111111
144	239325	224	112380	-0.11111111111111
145	126174	145	126174	0.66666666666667
145	126174	175	122094	-0.11111111111111
145	126174	199	113910	0.11111111111111
145	126174	215	97530	-0.11111111111111
145	126174	222	64764	0.11111111111111
145	126174	309	125790	-0.11111111111111
145	126174	426	124830	0.11111111111111
145	126174	534	118734	0.11111111111111
145	126174	555	110550	-0.11111111111111
145	126174	565	94170	0.11111111111111
145	126174	570	61404	-0.11111111111111
146	127710	146	127710	0.44444444444444
147	187614	147	187614	0.44444444444444
147	187614	311	187230	-0.11111111111111
147	187614	429	186270	0.11111111111111
147	187614	557	171990	-0.11111111111111
147	187614	567	155610	0.11111111111111
148	191198	148	191198	0.44444444444444
148	191198	178	187118	-0.11111111111111
148	191198	203	178934	0.11111111111111
148	191198	218	162554	-0.11111111111111
149	212190	149	212190	0.44444444444444
149	212190	313	211806	-0.11111111111111
149	212190	430	210846	0.11111111111111
149	212190	537	204750	-0.11111111111111
149	212190	572	147420	0.11111111111111
150	219870	150	219870	0.33333333333333
151	222942	151	222942	0.44444444444444
151	222942	181	218862	-0.11111111111111
151	222942	205	210678	0.11111111111111
151	222942	226	161532	-0.11111111111111
152	235230	152	235230	0.33333333333333
153	129255	153	129255	0.44444444444444
153	129255	433	127911	-0.11111111111111
153	129255	509	125895	0.11111111111111
153	129255	582	97251	-0.11111111111111
153	129255	588	64485	0.11111111111111
154	193767	154	193767	0.44444444444444
154	193767	318	193383	-0.11111111111111
154	193767	512	190407	0.11111111111111
154	193767	585	161763	-0.11111111111111
154	193767	593	63462	0.11111111111111
155	224487	155	224487	0.44444444444444
155	224487	320	224103	-0.11111111111111
155	224487	438	223143	0.11111111111111
155	224487	591	159717	-0.11111111111111
155	224487	594	94182	0.11111111111111
156	226023	156	226023	0.33333333333333
157	236775	157	236775	0.66666666666667
157	236775	163	220395	-0.11111111111111
157	236775	169	187629	0.11111111111111
157	236775	175	122094	-0.11111111111111
157	236775	187	212211	0.11111111111111
157	236775	193	179445	-0.11111111111111
157	236775	199	113910	0.11111111111111
157	236775	321	236391	-0.11111111111111
157	236775	439	235431	0.11111111111111
157	236775	515	233415	-0.11111111111111
157	236775	587	204771	0.11111111111111
157	236775	592	172005	-0.11111111111111
157	236775	595	106470	0.11111111111111
158	240359	158	240359	0.44444444444444
158	240359	164	223979	-0.11111111111111
158	240359	170	191213	0.11111111111111
158	240359	176	125678	-0.11111111111111
159	247527	159	247527	0.44444444444444
159	247527	189	222963	-0.11111111111111
159	247527	195	190197	0.11111111111111
159	247527	201	124662	-0.11111111111111
160	128235	160	128235	0.44444444444444
160	128235	324	127851	-0.11111111111111
160	128235	518	124875	0.11111111111111
160	128235	583	112611	-0.11111111111111
160	128235	599	63465	0.11111111111111
161	191723	161	191723	0.44444444444444
161	191723	326	191339	-0.11111111111111
161	191723	444	190379	0.11111111111111
161	191723	586	176099	-0.11111111111111
161	191723	603	61418	0.11111111111111
162	193259	162	193259	0.33333333333333
163	220395	163	220395	0.66666666666667
163	220395	169	187629	-0.11111111111111
163	220395	175	122094	0.11111111111111
163	220395	187	212211	-0.11111111111111
163	220395	210	163065	-0.11111111111111
163	220395	215	97530	0.11111111111111
163	220395	328	220011	-0.11111111111111
163	220395	446	219051	0.11111111111111
163	220395	523	217035	-0.11111111111111
163	220395	587	204771	-0.11111111111111
163	220395	602	155625	-0.11111111111111
163	220395	604	90090	0.11111111111111
164	223979	164	223979	0.44444444444444
164	223979	170	191213	-0.11111111111111
164	223979	176	125678	0.11111111111111
165	236267	165	236267	0.44444444444444
165	236267	211	178937	-0.11111111111111
165	236267	216	113402	0.11111111111111
166	239339	166	239339	0.33333333333333
167	126189	167	126189	0.44444444444444
167	126189	332	125805	-0.11111111111111
167	126189	450	124845	0.11111111111111
167	126189	590	110565	-0.11111111111111
167	126189	600	94185	0.11111111111111
168	127725	168	127725	0.33333333333333
169	187629	169	187629	0.66666666666667
169	187629	175	122094	-0.11111111111111
169	187629	193	179445	-0.11111111111111
169	187629	210	163065	0.11111111111111
169	187629	222	64764	0.11111111111111
169	187629	334	187245	-0.11111111111111
169	187629	453	186285	0.11111111111111
169	187629	529	184269	-0.11111111111111
169	187629	592	172005	-0.11111111111111
169	187629	602	155625	0.11111111111111
169	187629	609	57324	0.11111111111111
170	191213	170	191213	0.44444444444444
170	191213	176	125678	-0.11111111111111
171	212205	171	212205	0.44444444444444
171	212205	336	211821	-0.11111111111111
171	212205	454	210861	0.11111111111111
171	212205	530	208845	-0.11111111111111
171	212205	610	81900	0.11111111111111
172	219885	172	219885	0.44444444444444
172	219885	196	211701	-0.11111111111111
172	219885	223	97020	0.11111111111111
173	222957	173	222957	0.33333333333333
174	235245	174	235245	0.44444444444444
174	235245	213	210681	-0.11111111111111
174	235245	224	112380	0.11111111111111
175	122094	175	122094	0.66666666666667
175	122094	199	113910	-0.11111111111111
175	122094	215	97530	0.11111111111111
175	122094	222	64764	-0.11111111111111
175	122094	340	121710	-0.11111111111111
175	122094	458	120750	0.11111111111111
175	122094	534	118734	-0.11111111111111
175	122094	595	106470	-0.11111111111111
175	122094	604	90090	0.11111111111111
175	122094	609	57324	-0.11111111111111
176	125678	176	125678	0.44444444444444
177	179438	177	179438	0.44444444444444
177	179438	343	179054	-0.11111111111111
177	179438	460	178094	0.11111111111111
177	179438	536	176078	-0.11111111111111
177	179438	605	147434	0.11111111111111
178	187118	178	187118	0.44444444444444
178	187118	203	178934	-0.11111111111111
178	187118	218	162554	0.11111111111111
179	190190	179	190190	0.33333333333333
180	211694	180	211694	0.33333333333333
181	218862	181	218862	0.44444444444444
181	218862	205	210678	-0.11111111111111
181	218862	226	161532	0.11111111111111
182	233198	182	233198	0.44444444444444
182	233198	221	208634	-0.11111111111111
182	233198	227	175868	0.11111111111111
183	126195	183	126195	0.44444444444444
183	126195	348	125811	-0.11111111111111
183	126195	465	124851	0.11111111111111
183	126195	584	118755	-0.11111111111111
183	126195	622	61425	0.11111111111111
184	127731	184	127731	0.33333333333333
185	187635	185	187635	0.44444444444444
185	187635	350	187251	-0.11111111111111
185	187635	468	186291	0.11111111111111
185	187635	544	184275	-0.11111111111111
185	187635	625	57330	0.11111111111111
186	191219	186	191219	0.33333333333333
187	212211	187	212211	0.66666666666667
187	212211	193	179445	-0.11111111111111
187	212211	199	113910	0.11111111111111
187	212211	210	163065	0.11111111111111
187	212211	215	97530	-0.11111111111111
187	212211	352	211827	-0.11111111111111
187	212211	469	210867	0.11111111111111
187	212211	545	208851	-0.11111111111111
187	212211	587	204771	0.11111111111111
187	212211	624	147441	-0.11111111111111
187	212211	626	81906	0.11111111111111
188	219891	188	219891	0.44444444444444
188	219891	194	187125	-0.11111111111111
188	219891	200	121590	0.11111111111111
189	222963	189	222963	0.44444444444444
189	222963	195	190197	-0.11111111111111
189	222963	201	124662	0.11111111111111
190	235251	190	235251	0.44444444444444
190	235251	212	186105	-0.11111111111111
190	235251	217	120570	0.11111111111111
191	122101	191	122101	0.44444444444444
191	122101	356	121717	-0.11111111111111
191	122101	473	120757	0.11111111111111
191	122101	549	118741	-0.11111111111111
191	122101	623	90097	0.11111111111111
192	125685	192	125685	0.33333333333333
193	179445	193	179445	0.66666666666667
193	179445	199	113910	-0.11111111111111
193	179445	210	163065	-0.11111111111111
193	179445	222	64764	-0.11111111111111
193	179445	359	179061	-0.11111111111111
193	179445	475	178101	0.11111111111111
193	179445	551	176085	-0.11111111111111
193	179445	592	172005	0.11111111111111
193	179445	624	147441	0.11111111111111
193	179445	632	49140	0.11111111111111
194	187125	194	187125	0.44444444444444
194	187125	200	121590	-0.11111111111111
195	190197	195	190197	0.44444444444444
195	190197	201	124662	-0.11111111111111
196	211701	196	211701	0.44444444444444
196	211701	223	97020	-0.11111111111111
197	218869	197	218869	0.33333333333333
198	233205	198	233205	0.44444444444444
198	233205	214	216825	-0.11111111111111
198	233205	225	118524	0.11111111111111
199	113910	199	113910	0.66666666666667
199	113910	215	97530	-0.11111111111111
199	113910	222	64764	0.11111111111111
199	113910	364	113526	-0.11111111111111
199	113910	480	112566	0.11111111111111
199	113910	555	110550	-0.11111111111111
199	113910	595	106470	0.11111111111111
199	113910	626	81906	0.11111111111111
199	113910	632	49140	-0.11111111111111
200	121590	200	121590	0.44444444444444
201	124662	201	124662	0.44444444444444
202	163062	202	163062	0.44444444444444
202	163062	366	162678	-0.11111111111111
202	163062	482	161718	0.11111111111111
202	163062	556	159702	-0.11111111111111
202	163062	596	155622	0.11111111111111
203	178934	203	178934	0.44444444444444
203	178934	218	162554	-0.11111111111111
204	186102	204	186102	0.33333333333333
205	210678	205	210678	0.44444444444444
205	210678	226	161532	-0.11111111111111
206	216822	206	216822	0.33333333333333
207	113913	207	113913	0.44444444444444
207	113913	371	113529	-0.11111111111111
207	113913	488	112569	0.11111111111111
207	113913	561	110553	-0.11111111111111
207	113913	601	106473	0.11111111111111
208	121593	208	121593	0.33333333333333
209	124665	209	124665	0.33333333333333
210	163065	210	163065	0.66666666666667
210	163065	215	97530	-0.11111111111111
210	163065	222	64764	0.11111111111111
210	163065	373	162681	-0.11111111111111
210	163065	490	161721	0.11111111111111
210	163065	562	159705	-0.11111111111111
210	163065	602	155625	0.11111111111111
210	163065	624	147441	-0.11111111111111
210	163065	647	32760	0.11111111111111
211	178937	211	178937	0.44444444444444
211	178937	216	113402	-0.11111111111111
212	186105	212	186105	0.44444444444444
212	186105	217	120570	-0.11111111111111
213	210681	213	210681	0.44444444444444
213	210681	224	112380	-0.11111111111111
214	216825	214	216825	0.44444444444444
214	216825	225	118524	-0.11111111111111
215	97530	215	97530	0.66666666666667
215	97530	222	64764	-0.11111111111111
215	97530	378	97146	-0.11111111111111
215	97530	494	96186	0.11111111111111
215	97530	565	94170	-0.11111111111111
215	97530	604	90090	0.11111111111111
215	97530	626	81906	-0.11111111111111
215	97530	647	32760	-0.11111111111111
216	113402	216	113402	0.44444444444444
217	120570	217	120570	0.44444444444444
218	162554	218	162554	0.44444444444444
219	177914	219	177914	0.33333333333333
220	184058	220	184058	0.33333333333333
221	208634	221	208634	0.44444444444444
221	208634	227	175868	-0.11111111111111
222	64764	222	64764	0.66666666666667
222	64764	385	64380	-0.11111111111111
222	64764	499	63420	0.11111111111111
222	64764	570	61404	-0.11111111111111
222	64764	609	57324	0.11111111111111
222	64764	632	49140	-0.11111111111111
222	64764	647	32760	0.11111111111111
223	97020	223	97020	0.44444444444444
224	112380	224	112380	0.44444444444444
225	118524	225	118524	0.44444444444444
226	161532	226	161532	0.44444444444444
227	175868	227	175868	0.44444444444444
228	204540	228	204540	0.33333333333333
229	254205	229	254205	0.44444444444444
229	254205	615	246765	-0.11111111111111
229	254205	638	238581	0.11111111111111
229	254205	653	222201	-0.11111111111111
229	254205	667	123900	0.11111111111111
230	250110	230	250110	0.44444444444444
230	250110	580	246750	-0.11111111111111
230	250110	646	234486	0.11111111111111
230	250110	663	218106	-0.11111111111111
230	250110	671	185340	0.11111111111111
231	126735	231	126735	0.44444444444444
231	126735	243	114471	-0.11111111111111
231	126735	245	98091	0.11111111111111
231	126735	246	65325	-0.11111111111111
232	188175	232	188175	0.44444444444444
232	188175	235	179991	-0.11111111111111
232	188175	237	163611	0.11111111111111
232	188175	239	65310	-0.11111111111111
233	212751	233	212751	0.33333333333333
234	122647	234	122647	0.33333333333333
235	179991	235	179991	0.44444444444444
235	179991	237	163611	-0.11111111111111
235	179991	239	65310	0.11111111111111
236	114459	236	114459	0.33333333333333
237	163611	237	163611	0.44444444444444
237	163611	239	65310	-0.11111111111111
238	98077	238	98077	0.33333333333333
239	65310	239	65310	0.44444444444444
240	243999	240	243999	0.44444444444444
240	243999	398	236943	-0.11111111111111
240	243999	412	212379	0.11111111111111
240	243999	418	179613	-0.11111111111111
240	243999	424	114078	0.11111111111111
241	251167	241	251167	0.44444444444444
241	251167	290	236887	-0.11111111111111
241	251167	296	220507	0.11111111111111
241	251167	302	187741	-0.11111111111111
241	251167	308	122206	0.11111111111111
242	254751	242	254751	0.66666666666667
242	254751	250	250671	-0.11111111111111
242	254751	255	242487	0.11111111111111
242	254751	260	226107	-0.11111111111111
242	254751	266	193341	0.11111111111111
242	254751	272	127806	-0.11111111111111
242	254751	285	248655	0.11111111111111
242	254751	291	240471	-0.11111111111111
242	254751	297	224091	0.11111111111111
242	254751	303	191325	-0.11111111111111
242	254751	309	125790	0.11111111111111
242	254751	400	247695	-0.11111111111111
242	254751	407	239511	0.11111111111111
242	254751	414	223131	-0.11111111111111
242	254751	420	190365	0.11111111111111
242	254751	426	124830	-0.11111111111111
243	114471	243	114471	0.44444444444444
243	114471	245	98091	-0.11111111111111
243	114471	246	65325	0.11111111111111
244	163623	244	163623	0.33333333333333
245	98091	245	98091	0.44444444444444
245	98091	246	65325	-0.11111111111111
246	65325	246	65325	0.44444444444444
247	227631	247	227631	0.44444444444444
247	227631	396	224655	-0.11111111111111
247	227631	436	212391	0.11111111111111
247	227631	451	163245	-0.11111111111111
247	227631	456	97710	0.11111111111111
248	242991	248	242991	0.44444444444444
248	242991	283	240975	-0.11111111111111
248	242991	327	212331	0.11111111111111
248	242991	333	179565	-0.11111111111111
248	242991	339	114030	0.11111111111111
249	249135	249	249135	0.44444444444444
249	249135	254	240951	-0.11111111111111
249	249135	259	224571	0.11111111111111
249	249135	265	191805	-0.11111111111111
249	249135	271	126270	0.11111111111111
250	250671	250	250671	0.66666666666667
250	250671	255	242487	-0.11111111111111
250	250671	260	226107	0.11111111111111
250	250671	266	193341	-0.11111111111111
250	250671	272	127806	0.11111111111111
250	250671	285	248655	-0.11111111111111
250	250671	321	236391	-0.11111111111111
250	250671	328	220011	0.11111111111111
250	250671	334	187245	-0.11111111111111
250	250671	340	121710	0.11111111111111
250	250671	400	247695	0.11111111111111
250	250671	439	235431	0.11111111111111
250	250671	446	219051	-0.11111111111111
250	250671	453	186285	0.11111111111111
250	250671	458	120750	-0.11111111111111
251	65331	251	65331	0.33333333333333
252	194871	252	194871	0.44444444444444
252	194871	402	191895	-0.11111111111111
252	194871	434	187815	0.11111111111111
252	194871	466	163251	-0.11111111111111
252	194871	478	64950	0.11111111111111
253	226615	253	226615	0.44444444444444
253	226615	288	224599	-0.11111111111111
253	226615	319	220519	0.11111111111111
253	226615	358	163189	-0.11111111111111
253	226615	363	97654	0.11111111111111
254	240951	254	240951	0.44444444444444
254	240951	259	224571	-0.11111111111111
254	240951	265	191805	0.11111111111111
254	240951	271	126270	-0.11111111111111
255	242487	255	242487	0.66666666666667
255	242487	260	226107	-0.11111111111111
255	242487	266	193341	0.11111111111111
255	242487	272	127806	-0.11111111111111
255	242487	291	240471	-0.11111111111111
255	242487	321	236391	0.11111111111111
255	242487	352	211827	0.11111111111111
255	242487	359	179061	-0.11111111111111
255	242487	364	113526	0.11111111111111
255	242487	407	239511	0.11111111111111
255	242487	439	235431	-0.11111111111111
255	242487	469	210867	-0.11111111111111
255	242487	475	178101	0.11111111111111
255	242487	480	112566	-0.11111111111111
256	248631	256	248631	0.44444444444444
256	248631	470	217011	-0.11111111111111
256	248631	476	184245	0.11111111111111
256	248631	481	118710	-0.11111111111111
257	129339	257	129339	0.44444444444444
257	129339	408	126363	-0.11111111111111
257	129339	440	122283	0.11111111111111
257	129339	463	114099	-0.11111111111111
257	129339	486	64953	0.11111111111111
258	193851	258	193851	0.44444444444444
258	193851	294	191835	-0.11111111111111
258	193851	325	187755	0.11111111111111
258	193851	349	179571	-0.11111111111111
258	193851	377	64890	0.11111111111111
259	224571	259	224571	0.44444444444444
259	224571	265	191805	-0.11111111111111
259	224571	271	126270	0.11111111111111
260	226107	260	226107	0.66666666666667
260	226107	266	193341	-0.11111111111111
260	226107	272	127806	0.11111111111111
260	226107	297	224091	-0.11111111111111
260	226107	328	220011	0.11111111111111
260	226107	352	211827	-0.11111111111111
260	226107	373	162681	-0.11111111111111
260	226107	378	97146	0.11111111111111
260	226107	414	223131	0.11111111111111
260	226107	446	219051	-0.11111111111111
260	226107	469	210867	0.11111111111111
260	226107	490	161721	0.11111111111111
260	226107	494	96186	-0.11111111111111
261	236859	261	236859	0.33333333333333
262	240443	262	240443	0.44444444444444
262	240443	447	233387	-0.11111111111111
262	240443	491	176057	0.11111111111111
262	240443	495	110522	-0.11111111111111
263	247611	263	247611	0.44444444444444
263	247611	354	233331	-0.11111111111111
263	247611	375	184185	0.11111111111111
263	247611	380	118650	-0.11111111111111
264	128317	264	128317	0.44444444444444
264	128317	300	126301	-0.11111111111111
264	128317	331	122221	0.11111111111111
264	128317	355	114037	-0.11111111111111
264	128317	370	97657	0.11111111111111
265	191805	265	191805	0.44444444444444
265	191805	271	126270	-0.11111111111111
266	193341	266	193341	0.66666666666667
266	193341	272	127806	-0.11111111111111
266	193341	303	191325	-0.11111111111111
266	193341	334	187245	0.11111111111111
266	193341	359	179061	-0.11111111111111
266	193341	373	162681	0.11111111111111
266	193341	385	64380	0.11111111111111
266	193341	420	190365	0.11111111111111
266	193341	453	186285	-0.11111111111111
266	193341	475	178101	0.11111111111111
266	193341	490	161721	-0.11111111111111
266	193341	499	63420	-0.11111111111111
267	220477	267	220477	0.33333333333333
268	224061	268	224061	0.44444444444444
268	224061	455	217005	-0.11111111111111
268	224061	477	208821	0.11111111111111
268	224061	500	94140	-0.11111111111111
269	236349	269	236349	0.44444444444444
269	236349	423	233373	-0.11111111111111
269	236349	492	204729	0.11111111111111
269	236349	501	106428	-0.11111111111111
270	239421	270	239421	0.44444444444444
270	239421	338	233325	-0.11111111111111
270	239421	376	208761	0.11111111111111
270	239421	387	110460	-0.11111111111111
271	126270	271	126270	0.44444444444444
272	127806	272	127806	0.66666666666667
272	127806	309	125790	-0.11111111111111
272	127806	340	121710	0.11111111111111
272	127806	364	113526	-0.11111111111111
272	127806	378	97146	0.11111111111111
272	127806	385	64380	-0.11111111111111
272	127806	426	124830	0.11111111111111
272	127806	458	120750	-0.11111111111111
272	127806	480	112566	0.11111111111111
272	127806	494	96186	-0.11111111111111
272	127806	499	63420	0.11111111111111
273	187710	273	187710	0.33333333333333
274	191294	274	191294	0.44444444444444
274	191294	461	184238	-0.11111111111111
274	191294	483	176054	0.11111111111111
274	191294	496	159674	-0.11111111111111
275	212286	275	212286	0.33333333333333
276	219966	276	219966	0.44444444444444
276	219966	431	216990	-0.11111111111111
276	219966	484	204726	0.11111111111111
276	219966	502	155580	-0.11111111111111
277	223038	277	223038	0.44444444444444
277	223038	346	216942	-0.11111111111111
277	223038	369	208758	0.11111111111111
277	223038	388	159612	-0.11111111111111
278	235326	278	235326	0.44444444444444
278	235326	315	233310	-0.11111111111111
278	235326	383	204666	0.11111111111111
278	235326	389	171900	-0.11111111111111
279	98119	279	98119	0.33333333333333
280	65355	280	65355	0.33333333333333
281	194895	281	194895	0.44444444444444
281	194895	395	193935	-0.11111111111111
281	194895	510	179655	0.11111111111111
281	194895	519	163275	-0.11111111111111
281	194895	531	64974	0.11111111111111
282	226639	282	226639	0.33333333333333
283	240975	283	240975	0.44444444444444
283	240975	327	212331	-0.11111111111111
283	240975	333	179565	0.11111111111111
283	240975	339	114030	-0.11111111111111
284	242511	284	242511	0.44444444444444
284	242511	522	210891	-0.11111111111111
284	242511	528	178125	0.11111111111111
284	242511	533	112590	-0.11111111111111
285	248655	285	248655	0.66666666666667
285	248655	291	240471	-0.11111111111111
285	248655	297	224091	0.11111111111111
285	248655	303	191325	-0.11111111111111
285	248655	309	125790	0.11111111111111
285	248655	321	236391	0.11111111111111
285	248655	328	220011	-0.11111111111111
285	248655	334	187245	0.11111111111111
285	248655	340	121710	-0.11111111111111
285	248655	400	247695	-0.11111111111111
285	248655	515	233415	0.11111111111111
285	248655	523	217035	-0.11111111111111
285	248655	529	184269	0.11111111111111
285	248655	534	118734	-0.11111111111111
286	129367	286	129367	0.44444444444444
286	129367	401	128407	-0.11111111111111
286	129367	508	122311	0.11111111111111
286	129367	539	97747	-0.11111111111111
286	129367	546	64981	0.11111111111111
287	193879	287	193879	0.33333333333333
288	224599	288	224599	0.44444444444444
288	224599	319	220519	-0.11111111111111
288	224599	358	163189	0.11111111111111
288	224599	363	97654	-0.11111111111111
289	226135	289	226135	0.44444444444444
289	226135	514	219079	-0.11111111111111
289	226135	550	161749	0.11111111111111
289	226135	554	96214	-0.11111111111111
290	236887	290	236887	0.44444444444444
290	236887	296	220507	-0.11111111111111
290	236887	302	187741	0.11111111111111
290	236887	308	122206	-0.11111111111111
291	240471	291	240471	0.66666666666667
291	240471	297	224091	-0.11111111111111
291	240471	303	191325	0.11111111111111
291	240471	309	125790	-0.11111111111111
291	240471	321	236391	-0.11111111111111
291	240471	352	211827	-0.11111111111111
291	240471	359	179061	0.11111111111111
291	240471	364	113526	-0.11111111111111
291	240471	407	239511	-0.11111111111111
291	240471	515	233415	-0.11111111111111
291	240471	545	208851	-0.11111111111111
291	240471	551	176085	0.11111111111111
291	240471	555	110550	-0.11111111111111
292	247639	292	247639	0.44444444444444
292	247639	353	218995	-0.11111111111111
292	247639	360	186229	0.11111111111111
292	247639	365	120694	-0.11111111111111
293	128347	293	128347	0.33333333333333
294	191835	294	191835	0.44444444444444
294	191835	325	187755	-0.11111111111111
294	191835	349	179571	0.11111111111111
294	191835	377	64890	-0.11111111111111
295	193371	295	193371	0.44444444444444
295	193371	521	186315	-0.11111111111111
295	193371	543	178131	0.11111111111111
295	193371	564	63450	-0.11111111111111
296	220507	296	220507	0.44444444444444
296	220507	302	187741	-0.11111111111111
296	220507	308	122206	0.11111111111111
297	224091	297	224091	0.66666666666667
297	224091	303	191325	-0.11111111111111
297	224091	309	125790	0.11111111111111
297	224091	328	220011	-0.11111111111111
297	224091	352	211827	0.11111111111111
297	224091	373	162681	0.11111111111111
297	224091	378	97146	-0.11111111111111
297	224091	414	223131	-0.11111111111111
297	224091	523	217035	-0.11111111111111
297	224091	545	208851	0.11111111111111
297	224091	562	159705	0.11111111111111
297	224091	565	94170	-0.11111111111111
298	236379	298	236379	0.44444444444444
298	236379	415	235419	-0.11111111111111
298	236379	563	171993	0.11111111111111
298	236379	566	106458	-0.11111111111111
299	239451	299	239451	0.44444444444444
299	239451	330	235371	-0.11111111111111
299	239451	374	178041	0.11111111111111
299	239451	379	112506	-0.11111111111111
300	126301	300	126301	0.44444444444444
300	126301	331	122221	-0.11111111111111
300	126301	355	114037	0.11111111111111
300	126301	370	97657	-0.11111111111111
301	127837	301	127837	0.44444444444444
301	127837	526	120781	-0.11111111111111
301	127837	548	112597	0.11111111111111
301	127837	560	96217	-0.11111111111111
302	187741	302	187741	0.44444444444444
302	187741	308	122206	-0.11111111111111
303	191325	303	191325	0.66666666666667
303	191325	309	125790	-0.11111111111111
303	191325	334	187245	-0.11111111111111
303	191325	359	179061	0.11111111111111
303	191325	373	162681	-0.11111111111111
303	191325	385	64380	-0.11111111111111
303	191325	420	190365	-0.11111111111111
303	191325	529	184269	-0.11111111111111
303	191325	551	176085	0.11111111111111
303	191325	562	159705	-0.11111111111111
303	191325	570	61404	-0.11111111111111
304	212317	304	212317	0.33333333333333
305	219997	305	219997	0.44444444444444
305	219997	422	219037	-0.11111111111111
305	219997	552	204757	0.11111111111111
305	219997	571	90076	-0.11111111111111
306	223069	306	223069	0.44444444444444
306	223069	337	218989	-0.11111111111111
306	223069	361	210805	0.11111111111111
306	223069	386	96124	-0.11111111111111
307	235357	307	235357	0.33333333333333
308	122206	308	122206	0.44444444444444
309	125790	309	125790	0.66666666666667
309	125790	340	121710	-0.11111111111111
309	125790	364	113526	0.11111111111111
309	125790	378	97146	-0.11111111111111
309	125790	385	64380	0.11111111111111
309	125790	426	124830	-0.11111111111111
309	125790	534	118734	-0.11111111111111
309	125790	555	110550	0.11111111111111
309	125790	565	94170	-0.11111111111111
309	125790	570	61404	0.11111111111111
310	179550	310	179550	0.33333333333333
311	187230	311	187230	0.44444444444444
311	187230	429	186270	-0.11111111111111
311	187230	557	171990	0.11111111111111
311	187230	567	155610	-0.11111111111111
312	190302	312	190302	0.44444444444444
312	190302	344	186222	-0.11111111111111
312	190302	367	178038	0.11111111111111
312	190302	381	161658	-0.11111111111111
313	211806	313	211806	0.44444444444444
313	211806	430	210846	-0.11111111111111
313	211806	537	204750	0.11111111111111
313	211806	572	147420	-0.11111111111111
314	218974	314	218974	0.33333333333333
315	233310	315	233310	0.44444444444444
315	233310	383	204666	-0.11111111111111
315	233310	389	171900	0.11111111111111
316	128359	316	128359	0.33333333333333
317	191847	317	191847	0.33333333333333
318	193383	318	193383	0.44444444444444
318	193383	512	190407	-0.11111111111111
318	193383	585	161763	0.11111111111111
318	193383	593	63462	-0.11111111111111
319	220519	319	220519	0.44444444444444
319	220519	358	163189	-0.11111111111111
319	220519	363	97654	0.11111111111111
320	224103	320	224103	0.44444444444444
320	224103	438	223143	-0.11111111111111
320	224103	591	159717	0.11111111111111
320	224103	594	94182	-0.11111111111111
321	236391	321	236391	0.66666666666667
321	236391	328	220011	-0.11111111111111
321	236391	334	187245	0.11111111111111
321	236391	340	121710	-0.11111111111111
321	236391	352	211827	0.11111111111111
321	236391	359	179061	-0.11111111111111
321	236391	364	113526	0.11111111111111
321	236391	439	235431	-0.11111111111111
321	236391	515	233415	0.11111111111111
321	236391	587	204771	-0.11111111111111
321	236391	592	172005	0.11111111111111
321	236391	595	106470	-0.11111111111111
322	239463	322	239463	0.44444444444444
322	239463	329	223083	-0.11111111111111
322	239463	335	190317	0.11111111111111
322	239463	341	124782	-0.11111111111111
323	126315	323	126315	0.33333333333333
324	127851	324	127851	0.44444444444444
324	127851	518	124875	-0.11111111111111
324	127851	583	112611	0.11111111111111
324	127851	599	63465	-0.11111111111111
325	187755	325	187755	0.44444444444444
325	187755	349	179571	-0.11111111111111
325	187755	377	64890	0.11111111111111
326	191339	326	191339	0.44444444444444
326	191339	444	190379	-0.11111111111111
326	191339	586	176099	0.11111111111111
326	191339	603	61418	-0.11111111111111
327	212331	327	212331	0.44444444444444
327	212331	333	179565	-0.11111111111111
327	212331	339	114030	0.11111111111111
328	220011	328	220011	0.66666666666667
328	220011	334	187245	-0.11111111111111
328	220011	340	121710	0.11111111111111
328	220011	352	211827	-0.11111111111111
328	220011	373	162681	-0.11111111111111
328	220011	378	97146	0.11111111111111
328	220011	446	219051	-0.11111111111111
328	220011	523	217035	0.11111111111111
328	220011	587	204771	0.11111111111111
328	220011	602	155625	0.11111111111111
328	220011	604	90090	-0.11111111111111
329	223083	329	223083	0.44444444444444
329	223083	335	190317	-0.11111111111111
329	223083	341	124782	0.11111111111111
330	235371	330	235371	0.44444444444444
330	235371	374	178041	-0.11111111111111
330	235371	379	112506	0.11111111111111
331	122221	331	122221	0.44444444444444
331	122221	355	114037	-0.11111111111111
331	122221	370	97657	0.11111111111111
332	125805	332	125805	0.44444444444444
332	125805	450	124845	-0.11111111111111
332	125805	590	110565	0.11111111111111
332	125805	600	94185	-0.11111111111111
333	179565	333	179565	0.44444444444444
333	179565	339	114030	-0.11111111111111
334	187245	334	187245	0.66666666666667
334	187245	340	121710	-0.11111111111111
334	187245	359	179061	-0.11111111111111
334	187245	373	162681	0.11111111111111
334	187245	385	64380	0.11111111111111
334	187245	453	186285	-0.11111111111111
334	187245	529	184269	0.11111111111111
334	187245	592	172005	0.11111111111111
334	187245	602	155625	-0.11111111111111
334	187245	609	57324	-0.11111111111111
335	190317	335	190317	0.44444444444444
335	190317	341	124782	-0.11111111111111
336	211821	336	211821	0.44444444444444
336	211821	454	210861	-0.11111111111111
336	211821	530	208845	0.11111111111111
336	211821	610	81900	-0.11111111111111
337	218989	337	218989	0.44444444444444
337	218989	361	210805	-0.11111111111111
337	218989	386	96124	0.11111111111111
338	233325	338	233325	0.44444444444444
338	233325	376	208761	-0.11111111111111
338	233325	387	110460	0.11111111111111
339	114030	339	114030	0.44444444444444
340	121710	340	121710	0.66666666666667
340	121710	364	113526	-0.11111111111111
340	121710	378	97146	0.11111111111111
340	121710	385	64380	-0.11111111111111
340	121710	458	120750	-0.11111111111111
340	121710	534	118734	0.11111111111111
340	121710	595	106470	0.11111111111111
340	121710	604	90090	-0.11111111111111
340	121710	609	57324	0.11111111111111
341	124782	341	124782	0.44444444444444
342	163182	342	163182	0.33333333333333
343	179054	343	179054	0.44444444444444
343	179054	460	178094	-0.11111111111111
343	179054	536	176078	0.11111111111111
343	179054	605	147434	-0.11111111111111
344	186222	344	186222	0.44444444444444
344	186222	367	178038	-0.11111111111111
344	186222	381	161658	0.11111111111111
345	210798	345	210798	0.33333333333333
346	216942	346	216942	0.44444444444444
346	216942	369	208758	-0.11111111111111
346	216942	388	159612	0.11111111111111
347	122227	347	122227	0.33333333333333
348	125811	348	125811	0.44444444444444
348	125811	465	124851	-0.11111111111111
348	125811	584	118755	0.11111111111111
348	125811	622	61425	-0.11111111111111
349	179571	349	179571	0.44444444444444
349	179571	377	64890	-0.11111111111111
350	187251	350	187251	0.44444444444444
350	187251	468	186291	-0.11111111111111
350	187251	544	184275	0.11111111111111
350	187251	625	57330	-0.11111111111111
351	190323	351	190323	0.33333333333333
352	211827	352	211827	0.66666666666667
352	211827	359	179061	-0.11111111111111
352	211827	364	113526	0.11111111111111
352	211827	373	162681	0.11111111111111
352	211827	378	97146	-0.11111111111111
352	211827	469	210867	-0.11111111111111
352	211827	545	208851	0.11111111111111
352	211827	587	204771	-0.11111111111111
352	211827	624	147441	0.11111111111111
352	211827	626	81906	-0.11111111111111
353	218995	353	218995	0.44444444444444
353	218995	360	186229	-0.11111111111111
353	218995	365	120694	0.11111111111111
354	233331	354	233331	0.44444444444444
354	233331	375	184185	-0.11111111111111
354	233331	380	118650	0.11111111111111
355	114037	355	114037	0.44444444444444
355	114037	370	97657	-0.11111111111111
356	121717	356	121717	0.44444444444444
356	121717	473	120757	-0.11111111111111
356	121717	549	118741	0.11111111111111
356	121717	623	90097	-0.11111111111111
357	124789	357	124789	0.33333333333333
358	163189	358	163189	0.44444444444444
358	163189	363	97654	-0.11111111111111
359	179061	359	179061	0.66666666666667
359	179061	364	113526	-0.11111111111111
359	179061	373	162681	-0.11111111111111
359	179061	385	64380	-0.11111111111111
359	179061	475	178101	-0.11111111111111
359	179061	551	176085	0.11111111111111
359	179061	592	172005	-0.11111111111111
359	179061	624	147441	-0.11111111111111
359	179061	632	49140	-0.11111111111111
360	186229	360	186229	0.44444444444444
360	186229	365	120694	-0.11111111111111
361	210805	361	210805	0.44444444444444
361	210805	386	96124	-0.11111111111111
362	216949	362	216949	0.33333333333333
363	97654	363	97654	0.44444444444444
364	113526	364	113526	0.66666666666667
364	113526	378	97146	-0.11111111111111
364	113526	385	64380	0.11111111111111
364	113526	480	112566	-0.11111111111111
364	113526	555	110550	0.11111111111111
364	113526	595	106470	-0.11111111111111
364	113526	626	81906	-0.11111111111111
364	113526	632	49140	0.11111111111111
365	120694	365	120694	0.44444444444444
366	162678	366	162678	0.44444444444444
366	162678	482	161718	-0.11111111111111
366	162678	556	159702	0.11111111111111
366	162678	596	155622	-0.11111111111111
367	178038	367	178038	0.44444444444444
367	178038	381	161658	-0.11111111111111
368	184182	368	184182	0.33333333333333
369	208758	369	208758	0.44444444444444
369	208758	388	159612	-0.11111111111111
370	97657	370	97657	0.44444444444444
371	113529	371	113529	0.44444444444444
371	113529	488	112569	-0.11111111111111
371	113529	561	110553	0.11111111111111
371	113529	601	106473	-0.11111111111111
372	120697	372	120697	0.33333333333333
373	162681	373	162681	0.66666666666667
373	162681	378	97146	-0.11111111111111
373	162681	385	64380	0.11111111111111
373	162681	490	161721	-0.11111111111111
373	162681	562	159705	0.11111111111111
373	162681	602	155625	-0.11111111111111
373	162681	624	147441	0.11111111111111
373	162681	647	32760	-0.11111111111111
374	178041	374	178041	0.44444444444444
374	178041	379	112506	-0.11111111111111
375	184185	375	184185	0.44444444444444
375	184185	380	118650	-0.11111111111111
376	208761	376	208761	0.44444444444444
376	208761	387	110460	-0.11111111111111
377	64890	377	64890	0.44444444444444
378	97146	378	97146	0.66666666666667
378	97146	385	64380	-0.11111111111111
378	97146	494	96186	-0.11111111111111
378	97146	565	94170	0.11111111111111
378	97146	604	90090	-0.11111111111111
378	97146	626	81906	0.11111111111111
378	97146	647	32760	0.11111111111111
379	112506	379	112506	0.44444444444444
380	118650	380	118650	0.44444444444444
381	161658	381	161658	0.44444444444444
382	175994	382	175994	0.33333333333333
383	204666	383	204666	0.44444444444444
383	204666	389	171900	-0.11111111111111
384	254331	384	254331	0.44444444444444
384	254331	608	247275	-0.11111111111111
384	254331	630	239091	0.11111111111111
384	254331	650	189945	-0.11111111111111
384	254331	657	124410	0.11111111111111
385	64380	385	64380	0.66666666666667
385	64380	499	63420	-0.11111111111111
385	64380	570	61404	0.11111111111111
385	64380	609	57324	-0.11111111111111
385	64380	632	49140	0.11111111111111
385	64380	647	32760	-0.11111111111111
386	96124	386	96124	0.44444444444444
387	110460	387	110460	0.44444444444444
388	159612	388	159612	0.44444444444444
389	171900	389	171900	0.44444444444444
390	250237	390	250237	0.44444444444444
390	250237	575	247261	-0.11111111111111
390	250237	637	234997	0.11111111111111
390	250237	652	218617	-0.11111111111111
390	250237	666	120316	0.11111111111111
391	242046	391	242046	0.44444444444444
391	242046	579	239070	-0.11111111111111
391	242046	620	234990	0.11111111111111
391	242046	661	210426	-0.11111111111111
391	242046	669	177660	0.11111111111111
392	248190	392	248190	0.44444444444444
392	248190	507	247230	-0.11111111111111
392	248190	645	232950	0.11111111111111
392	248190	662	216570	-0.11111111111111
392	248190	670	183804	0.11111111111111
393	65415	393	65415	0.33333333333333
394	129423	394	129423	0.33333333333333
395	193935	395	193935	0.44444444444444
395	193935	510	179655	-0.11111111111111
395	193935	519	163275	0.11111111111111
395	193935	531	64974	-0.11111111111111
396	224655	396	224655	0.44444444444444
396	224655	436	212391	-0.11111111111111
396	224655	451	163245	0.11111111111111
396	224655	456	97710	-0.11111111111111
397	226191	397	226191	0.44444444444444
397	226191	513	211911	-0.11111111111111
397	226191	527	162765	0.11111111111111
397	226191	532	97230	-0.11111111111111
398	236943	398	236943	0.44444444444444
398	236943	412	212379	-0.11111111111111
398	236943	418	179613	0.11111111111111
398	236943	424	114078	-0.11111111111111
399	240527	399	240527	0.44444444444444
399	240527	445	211883	-0.11111111111111
399	240527	452	179117	0.11111111111111
399	240527	457	113582	-0.11111111111111
400	247695	400	247695	0.66666666666667
400	247695	407	239511	-0.11111111111111
400	247695	414	223131	0.11111111111111
400	247695	420	190365	-0.11111111111111
400	247695	426	124830	0.11111111111111
400	247695	439	235431	0.11111111111111
400	247695	446	219051	-0.11111111111111
400	247695	453	186285	0.11111111111111
400	247695	458	120750	-0.11111111111111
400	247695	515	233415	-0.11111111111111
400	247695	523	217035	0.11111111111111
400	247695	529	184269	-0.11111111111111
400	247695	534	118734	0.11111111111111
401	128407	401	128407	0.44444444444444
401	128407	508	122311	-0.11111111111111
401	128407	539	97747	0.11111111111111
401	128407	546	64981	-0.11111111111111
402	191895	402	191895	0.44444444444444
402	191895	434	187815	-0.11111111111111
402	191895	466	163251	0.11111111111111
402	191895	478	64950	-0.11111111111111
403	193431	403	193431	0.44444444444444
403	193431	511	187335	-0.11111111111111
403	193431	542	162771	0.11111111111111
403	193431	553	64470	-0.11111111111111
404	220567	404	220567	0.33333333333333
405	224151	405	224151	0.44444444444444
405	224151	437	220071	-0.11111111111111
405	224151	474	162741	0.11111111111111
405	224151	479	97206	-0.11111111111111
406	236439	406	236439	0.44444444444444
406	236439	413	220059	-0.11111111111111
406	236439	419	187293	0.11111111111111
406	236439	425	121758	-0.11111111111111
407	239511	407	239511	0.66666666666667
407	239511	414	223131	-0.11111111111111
407	239511	420	190365	0.11111111111111
407	239511	426	124830	-0.11111111111111
407	239511	439	235431	-0.11111111111111
407	239511	469	210867	-0.11111111111111
407	239511	475	178101	0.11111111111111
407	239511	480	112566	-0.11111111111111
407	239511	515	233415	0.11111111111111
407	239511	545	208851	0.11111111111111
407	239511	551	176085	-0.11111111111111
407	239511	555	110550	0.11111111111111
408	126363	408	126363	0.44444444444444
408	126363	440	122283	-0.11111111111111
408	126363	463	114099	0.11111111111111
408	126363	486	64953	-0.11111111111111
409	127899	409	127899	0.44444444444444
409	127899	517	121803	-0.11111111111111
409	127899	540	113619	0.11111111111111
409	127899	559	64473	-0.11111111111111
410	187803	410	187803	0.33333333333333
411	191387	411	191387	0.44444444444444
411	191387	443	187307	-0.11111111111111
411	191387	467	179123	0.11111111111111
411	191387	493	64442	-0.11111111111111
412	212379	412	212379	0.44444444444444
412	212379	418	179613	-0.11111111111111
412	212379	424	114078	0.11111111111111
413	220059	413	220059	0.44444444444444
413	220059	419	187293	-0.11111111111111
413	220059	425	121758	0.11111111111111
414	223131	414	223131	0.66666666666667
414	223131	420	190365	-0.11111111111111
414	223131	426	124830	0.11111111111111
414	223131	446	219051	-0.11111111111111
414	223131	469	210867	0.11111111111111
414	223131	490	161721	0.11111111111111
414	223131	494	96186	-0.11111111111111
414	223131	523	217035	0.11111111111111
414	223131	545	208851	-0.11111111111111
414	223131	562	159705	-0.11111111111111
414	223131	565	94170	0.11111111111111
415	235419	415	235419	0.44444444444444
415	235419	563	171993	-0.11111111111111
415	235419	566	106458	0.11111111111111
416	122269	416	122269	0.33333333333333
417	125853	417	125853	0.44444444444444
417	125853	449	121773	-0.11111111111111
417	125853	472	113589	0.11111111111111
417	125853	487	97209	-0.11111111111111
418	179613	418	179613	0.44444444444444
418	179613	424	114078	-0.11111111111111
419	187293	419	187293	0.44444444444444
419	187293	425	121758	-0.11111111111111
420	190365	420	190365	0.66666666666667
420	190365	426	124830	-0.11111111111111
420	190365	453	186285	-0.11111111111111
420	190365	475	178101	0.11111111111111
420	190365	490	161721	-0.11111111111111
420	190365	499	63420	-0.11111111111111
420	190365	529	184269	0.11111111111111
420	190365	551	176085	-0.11111111111111
420	190365	562	159705	0.11111111111111
420	190365	570	61404	0.11111111111111
421	211869	421	211869	0.33333333333333
422	219037	422	219037	0.44444444444444
422	219037	552	204757	-0.11111111111111
422	219037	571	90076	0.11111111111111
423	233373	423	233373	0.44444444444444
423	233373	492	204729	-0.11111111111111
423	233373	501	106428	0.11111111111111
424	114078	424	114078	0.44444444444444
425	121758	425	121758	0.44444444444444
426	124830	426	124830	0.66666666666667
426	124830	458	120750	-0.11111111111111
426	124830	480	112566	0.11111111111111
426	124830	494	96186	-0.11111111111111
426	124830	499	63420	0.11111111111111
426	124830	534	118734	0.11111111111111
426	124830	555	110550	-0.11111111111111
426	124830	565	94170	0.11111111111111
426	124830	570	61404	-0.11111111111111
427	163230	427	163230	0.33333333333333
428	179102	428	179102	0.33333333333333
429	186270	429	186270	0.44444444444444
429	186270	557	171990	-0.11111111111111
429	186270	567	155610	0.11111111111111
430	210846	430	210846	0.44444444444444
430	210846	537	204750	-0.11111111111111
430	210846	572	147420	0.11111111111111
431	216990	431	216990	0.44444444444444
431	216990	484	204726	-0.11111111111111
431	216990	502	155580	0.11111111111111
432	126375	432	126375	0.33333333333333
433	127911	433	127911	0.44444444444444
433	127911	509	125895	-0.11111111111111
433	127911	582	97251	0.11111111111111
433	127911	588	64485	-0.11111111111111
434	187815	434	187815	0.44444444444444
434	187815	466	163251	-0.11111111111111
434	187815	478	64950	0.11111111111111
435	191399	435	191399	0.33333333333333
436	212391	436	212391	0.44444444444444
436	212391	451	163245	-0.11111111111111
436	212391	456	97710	0.11111111111111
437	220071	437	220071	0.44444444444444
437	220071	474	162741	-0.11111111111111
437	220071	479	97206	0.11111111111111
438	223143	438	223143	0.44444444444444
438	223143	591	159717	-0.11111111111111
438	223143	594	94182	0.11111111111111
439	235431	439	235431	0.66666666666667
439	235431	446	219051	-0.11111111111111
439	235431	453	186285	0.11111111111111
439	235431	458	120750	-0.11111111111111
439	235431	469	210867	0.11111111111111
439	235431	475	178101	-0.11111111111111
439	235431	480	112566	0.11111111111111
439	235431	515	233415	-0.11111111111111
439	235431	587	204771	0.11111111111111
439	235431	592	172005	-0.11111111111111
439	235431	595	106470	0.11111111111111
440	122283	440	122283	0.44444444444444
440	122283	463	114099	-0.11111111111111
440	122283	486	64953	0.11111111111111
441	125867	441	125867	0.33333333333333
442	179627	442	179627	0.33333333333333
443	187307	443	187307	0.44444444444444
443	187307	467	179123	-0.11111111111111
443	187307	493	64442	0.11111111111111
444	190379	444	190379	0.44444444444444
444	190379	586	176099	-0.11111111111111
444	190379	603	61418	0.11111111111111
445	211883	445	211883	0.44444444444444
445	211883	452	179117	-0.11111111111111
445	211883	457	113582	0.11111111111111
446	219051	446	219051	0.66666666666667
446	219051	453	186285	-0.11111111111111
446	219051	458	120750	0.11111111111111
446	219051	469	210867	-0.11111111111111
446	219051	490	161721	-0.11111111111111
446	219051	494	96186	0.11111111111111
446	219051	523	217035	-0.11111111111111
446	219051	587	204771	-0.11111111111111
446	219051	602	155625	-0.11111111111111
446	219051	604	90090	0.11111111111111
447	233387	447	233387	0.44444444444444
447	233387	491	176057	-0.11111111111111
447	233387	495	110522	0.11111111111111
448	114093	448	114093	0.33333333333333
449	121773	449	121773	0.44444444444444
449	121773	472	113589	-0.11111111111111
449	121773	487	97209	0.11111111111111
450	124845	450	124845	0.44444444444444
450	124845	590	110565	-0.11111111111111
450	124845	600	94185	0.11111111111111
451	163245	451	163245	0.44444444444444
451	163245	456	97710	-0.11111111111111
452	179117	452	179117	0.44444444444444
452	179117	457	113582	-0.11111111111111
453	186285	453	186285	0.66666666666667
453	186285	458	120750	-0.11111111111111
453	186285	475	178101	-0.11111111111111
453	186285	490	161721	0.11111111111111
453	186285	499	63420	0.11111111111111
453	186285	529	184269	-0.11111111111111
453	186285	592	172005	-0.11111111111111
453	186285	602	155625	0.11111111111111
453	186285	609	57324	0.11111111111111
454	210861	454	210861	0.44444444444444
454	210861	530	208845	-0.11111111111111
454	210861	610	81900	0.11111111111111
455	217005	455	217005	0.44444444444444
455	217005	477	208821	-0.11111111111111
455	217005	500	94140	0.11111111111111
456	97710	456	97710	0.44444444444444
457	113582	457	113582	0.44444444444444
458	120750	458	120750	0.66666666666667
458	120750	480	112566	-0.11111111111111
458	120750	494	96186	0.11111111111111
458	120750	499	63420	-0.11111111111111
458	120750	534	118734	-0.11111111111111
458	120750	595	106470	-0.11111111111111
458	120750	604	90090	0.11111111111111
458	120750	609	57324	-0.11111111111111
459	162734	459	162734	0.33333333333333
460	178094	460	178094	0.44444444444444
460	178094	536	176078	-0.11111111111111
460	178094	605	147434	0.11111111111111
461	184238	461	184238	0.44444444444444
461	184238	483	176054	-0.11111111111111
461	184238	496	159674	0.11111111111111
462	208814	462	208814	0.33333333333333
463	114099	463	114099	0.44444444444444
463	114099	486	64953	-0.11111111111111
464	121779	464	121779	0.33333333333333
465	124851	465	124851	0.44444444444444
465	124851	584	118755	-0.11111111111111
465	124851	622	61425	0.11111111111111
466	163251	466	163251	0.44444444444444
466	163251	478	64950	-0.11111111111111
467	179123	467	179123	0.44444444444444
467	179123	493	64442	-0.11111111111111
468	186291	468	186291	0.44444444444444
468	186291	544	184275	-0.11111111111111
468	186291	625	57330	0.11111111111111
469	210867	469	210867	0.66666666666667
469	210867	475	178101	-0.11111111111111
469	210867	480	112566	0.11111111111111
469	210867	490	161721	0.11111111111111
469	210867	494	96186	-0.11111111111111
469	210867	545	208851	-0.11111111111111
469	210867	587	204771	0.11111111111111
469	210867	624	147441	-0.11111111111111
469	210867	626	81906	0.11111111111111
470	217011	470	217011	0.44444444444444
470	217011	476	184245	-0.11111111111111
470	217011	481	118710	0.11111111111111
471	97717	471	97717	0.33333333333333
472	113589	472	113589	0.44444444444444
472	113589	487	97209	-0.11111111111111
473	120757	473	120757	0.44444444444444
473	120757	549	118741	-0.11111111111111
473	120757	623	90097	0.11111111111111
474	162741	474	162741	0.44444444444444
474	162741	479	97206	-0.11111111111111
475	178101	475	178101	0.66666666666667
475	178101	480	112566	-0.11111111111111
475	178101	490	161721	-0.11111111111111
475	178101	499	63420	-0.11111111111111
475	178101	551	176085	-0.11111111111111
475	178101	592	172005	0.11111111111111
475	178101	624	147441	0.11111111111111
475	178101	632	49140	0.11111111111111
476	184245	476	184245	0.44444444444444
476	184245	481	118710	-0.11111111111111
477	208821	477	208821	0.44444444444444
477	208821	500	94140	-0.11111111111111
478	64950	478	64950	0.44444444444444
479	97206	479	97206	0.44444444444444
480	112566	480	112566	0.66666666666667
480	112566	494	96186	-0.11111111111111
480	112566	499	63420	0.11111111111111
480	112566	555	110550	-0.11111111111111
480	112566	595	106470	0.11111111111111
480	112566	626	81906	0.11111111111111
480	112566	632	49140	-0.11111111111111
481	118710	481	118710	0.44444444444444
482	161718	482	161718	0.44444444444444
482	161718	556	159702	-0.11111111111111
482	161718	596	155622	0.11111111111111
483	176054	483	176054	0.44444444444444
483	176054	496	159674	-0.11111111111111
484	204726	484	204726	0.44444444444444
484	204726	502	155580	-0.11111111111111
485	254391	485	254391	0.44444444444444
485	254391	598	248295	-0.11111111111111
485	254391	628	223731	0.11111111111111
485	254391	634	190965	-0.11111111111111
485	254391	639	125430	0.11111111111111
486	64953	486	64953	0.44444444444444
487	97209	487	97209	0.44444444444444
488	112569	488	112569	0.44444444444444
488	112569	561	110553	-0.11111111111111
488	112569	601	106473	0.11111111111111
489	118713	489	118713	0.33333333333333
490	161721	490	161721	0.66666666666667
490	161721	494	96186	-0.11111111111111
490	161721	499	63420	0.11111111111111
490	161721	562	159705	-0.11111111111111
490	161721	602	155625	0.11111111111111
490	161721	624	147441	-0.11111111111111
490	161721	647	32760	0.11111111111111
491	176057	491	176057	0.44444444444444
491	176057	495	110522	-0.11111111111111
492	204729	492	204729	0.44444444444444
492	204729	501	106428	-0.11111111111111
493	64442	493	64442	0.44444444444444
494	96186	494	96186	0.66666666666667
494	96186	499	63420	-0.11111111111111
494	96186	565	94170	-0.11111111111111
494	96186	604	90090	0.11111111111111
494	96186	626	81906	-0.11111111111111
494	96186	647	32760	-0.11111111111111
495	110522	495	110522	0.44444444444444
496	159674	496	159674	0.44444444444444
497	171962	497	171962	0.33333333333333
498	250299	498	250299	0.44444444444444
498	250299	569	248283	-0.11111111111111
498	250299	629	236019	0.11111111111111
498	250299	649	186873	-0.11111111111111
498	250299	656	121338	0.11111111111111
499	63420	499	63420	0.66666666666667
499	63420	570	61404	-0.11111111111111
499	63420	609	57324	0.11111111111111
499	63420	632	49140	-0.11111111111111
499	63420	647	32760	0.11111111111111
500	94140	500	94140	0.44444444444444
501	106428	501	106428	0.44444444444444
502	155580	502	155580	0.44444444444444
503	242109	503	242109	0.44444444444444
503	242109	574	240093	-0.11111111111111
503	242109	613	236013	0.11111111111111
503	242109	651	211449	-0.11111111111111
503	242109	665	113148	0.11111111111111
504	248253	504	248253	0.33333333333333
505	225726	505	225726	0.44444444444444
505	225726	577	223710	-0.11111111111111
505	225726	618	219630	0.11111111111111
505	225726	642	211446	-0.11111111111111
505	225726	668	162300	0.11111111111111
506	240062	506	240062	0.33333333333333
507	247230	507	247230	0.44444444444444
507	247230	645	232950	-0.11111111111111
507	247230	662	216570	0.11111111111111
507	247230	670	183804	-0.11111111111111
508	122311	508	122311	0.44444444444444
508	122311	539	97747	-0.11111111111111
508	122311	546	64981	0.11111111111111
509	125895	509	125895	0.44444444444444
509	125895	582	97251	-0.11111111111111
509	125895	588	64485	0.11111111111111
510	179655	510	179655	0.44444444444444
510	179655	519	163275	-0.11111111111111
510	179655	531	64974	0.11111111111111
511	187335	511	187335	0.44444444444444
511	187335	542	162771	-0.11111111111111
511	187335	553	64470	0.11111111111111
512	190407	512	190407	0.44444444444444
512	190407	585	161763	-0.11111111111111
512	190407	593	63462	0.11111111111111
513	211911	513	211911	0.44444444444444
513	211911	527	162765	-0.11111111111111
513	211911	532	97230	0.11111111111111
514	219079	514	219079	0.44444444444444
514	219079	550	161749	-0.11111111111111
514	219079	554	96214	0.11111111111111
515	233415	515	233415	0.66666666666667
515	233415	523	217035	-0.11111111111111
515	233415	529	184269	0.11111111111111
515	233415	534	118734	-0.11111111111111
515	233415	545	208851	0.11111111111111
515	233415	551	176085	-0.11111111111111
515	233415	555	110550	0.11111111111111
515	233415	587	204771	-0.11111111111111
515	233415	592	172005	0.11111111111111
515	233415	595	106470	-0.11111111111111
516	114123	516	114123	0.33333333333333
517	121803	517	121803	0.44444444444444
517	121803	540	113619	-0.11111111111111
517	121803	559	64473	0.11111111111111
518	124875	518	124875	0.44444444444444
518	124875	583	112611	-0.11111111111111
518	124875	599	63465	0.11111111111111
519	163275	519	163275	0.44444444444444
519	163275	531	64974	-0.11111111111111
520	179147	520	179147	0.33333333333333
521	186315	521	186315	0.44444444444444
521	186315	543	178131	-0.11111111111111
521	186315	564	63450	0.11111111111111
522	210891	522	210891	0.44444444444444
522	210891	528	178125	-0.11111111111111
522	210891	533	112590	0.11111111111111
523	217035	523	217035	0.66666666666667
523	217035	529	184269	-0.11111111111111
523	217035	534	118734	0.11111111111111
523	217035	545	208851	-0.11111111111111
523	217035	562	159705	-0.11111111111111
523	217035	565	94170	0.11111111111111
523	217035	587	204771	0.11111111111111
523	217035	602	155625	0.11111111111111
523	217035	604	90090	-0.11111111111111
524	97741	524	97741	0.33333333333333
525	113613	525	113613	0.33333333333333
526	120781	526	120781	0.44444444444444
526	120781	548	112597	-0.11111111111111
526	120781	560	96217	0.11111111111111
527	162765	527	162765	0.44444444444444
527	162765	532	97230	-0.11111111111111
528	178125	528	178125	0.44444444444444
528	178125	533	112590	-0.11111111111111
529	184269	529	184269	0.66666666666667
529	184269	534	118734	-0.11111111111111
529	184269	551	176085	-0.11111111111111
529	184269	562	159705	0.11111111111111
529	184269	570	61404	0.11111111111111
529	184269	592	172005	0.11111111111111
529	184269	602	155625	-0.11111111111111
529	184269	609	57324	-0.11111111111111
530	208845	530	208845	0.44444444444444
530	208845	610	81900	-0.11111111111111
531	64974	531	64974	0.44444444444444
532	97230	532	97230	0.44444444444444
533	112590	533	112590	0.44444444444444
534	118734	534	118734	0.66666666666667
534	118734	555	110550	-0.11111111111111
534	118734	565	94170	0.11111111111111
534	118734	570	61404	-0.11111111111111
534	118734	595	106470	0.11111111111111
534	118734	604	90090	-0.11111111111111
534	118734	609	57324	0.11111111111111
535	161742	535	161742	0.33333333333333
536	176078	536	176078	0.44444444444444
536	176078	605	147434	-0.11111111111111
537	204750	537	204750	0.44444444444444
537	204750	572	147420	-0.11111111111111
538	254415	538	254415	0.44444444444444
538	254415	597	242151	-0.11111111111111
538	254415	606	225771	0.11111111111111
538	254415	611	193005	-0.11111111111111
538	254415	616	127470	0.11111111111111
539	97747	539	97747	0.44444444444444
539	97747	546	64981	-0.11111111111111
540	113619	540	113619	0.44444444444444
540	113619	559	64473	-0.11111111111111
541	120787	541	120787	0.33333333333333
542	162771	542	162771	0.44444444444444
542	162771	553	64470	-0.11111111111111
543	178131	543	178131	0.44444444444444
543	178131	564	63450	-0.11111111111111
544	184275	544	184275	0.44444444444444
544	184275	625	57330	-0.11111111111111
545	208851	545	208851	0.66666666666667
545	208851	551	176085	-0.11111111111111
545	208851	555	110550	0.11111111111111
545	208851	562	159705	0.11111111111111
545	208851	565	94170	-0.11111111111111
545	208851	587	204771	-0.11111111111111
545	208851	624	147441	0.11111111111111
545	208851	626	81906	-0.11111111111111
546	64981	546	64981	0.44444444444444
547	97237	547	97237	0.33333333333333
548	112597	548	112597	0.44444444444444
548	112597	560	96217	-0.11111111111111
549	118741	549	118741	0.44444444444444
549	118741	623	90097	-0.11111111111111
550	161749	550	161749	0.44444444444444
550	161749	554	96214	-0.11111111111111
551	176085	551	176085	0.66666666666667
551	176085	555	110550	-0.11111111111111
551	176085	562	159705	-0.11111111111111
551	176085	570	61404	-0.11111111111111
551	176085	592	172005	-0.11111111111111
551	176085	624	147441	-0.11111111111111
551	176085	632	49140	-0.11111111111111
552	204757	552	204757	0.44444444444444
552	204757	571	90076	-0.11111111111111
553	64470	553	64470	0.44444444444444
554	96214	554	96214	0.44444444444444
555	110550	555	110550	0.66666666666667
555	110550	565	94170	-0.11111111111111
555	110550	570	61404	0.11111111111111
555	110550	595	106470	-0.11111111111111
555	110550	626	81906	-0.11111111111111
555	110550	632	49140	0.11111111111111
556	159702	556	159702	0.44444444444444
556	159702	596	155622	-0.11111111111111
557	171990	557	171990	0.44444444444444
557	171990	567	155610	-0.11111111111111
558	250327	558	250327	0.33333333333333
559	64473	559	64473	0.44444444444444
560	96217	560	96217	0.44444444444444
561	110553	561	110553	0.44444444444444
561	110553	601	106473	-0.11111111111111
562	159705	562	159705	0.66666666666667
562	159705	565	94170	-0.11111111111111
562	159705	570	61404	0.11111111111111
562	159705	602	155625	-0.11111111111111
562	159705	624	147441	0.11111111111111
562	159705	647	32760	-0.11111111111111
563	171993	563	171993	0.44444444444444
563	171993	566	106458	-0.11111111111111
564	63450	564	63450	0.44444444444444
565	94170	565	94170	0.66666666666667
565	94170	570	61404	-0.11111111111111
565	94170	604	90090	-0.11111111111111
565	94170	626	81906	0.11111111111111
565	94170	647	32760	0.11111111111111
566	106458	566	106458	0.44444444444444
567	155610	567	155610	0.44444444444444
568	242139	568	242139	0.33333333333333
569	248283	569	248283	0.44444444444444
569	248283	629	236019	-0.11111111111111
569	248283	649	186873	0.11111111111111
569	248283	656	121338	-0.11111111111111
570	61404	570	61404	0.66666666666667
570	61404	609	57324	-0.11111111111111
570	61404	632	49140	0.11111111111111
570	61404	647	32760	-0.11111111111111
571	90076	571	90076	0.44444444444444
572	147420	572	147420	0.44444444444444
573	225757	573	225757	0.33333333333333
574	240093	574	240093	0.44444444444444
574	240093	613	236013	-0.11111111111111
574	240093	651	211449	0.11111111111111
574	240093	665	113148	-0.11111111111111
575	247261	575	247261	0.44444444444444
575	247261	637	234997	-0.11111111111111
575	247261	652	218617	0.11111111111111
575	247261	666	120316	-0.11111111111111
576	192990	576	192990	0.33333333333333
577	223710	577	223710	0.44444444444444
577	223710	618	219630	-0.11111111111111
577	223710	642	211446	0.11111111111111
577	223710	668	162300	-0.11111111111111
578	235998	578	235998	0.33333333333333
579	239070	579	239070	0.44444444444444
579	239070	620	234990	-0.11111111111111
579	239070	661	210426	0.11111111111111
579	239070	669	177660	-0.11111111111111
580	246750	580	246750	0.44444444444444
580	246750	646	234486	-0.11111111111111
580	246750	663	218106	0.11111111111111
580	246750	671	185340	-0.11111111111111
581	64995	581	64995	0.33333333333333
582	97251	582	97251	0.44444444444444
582	97251	588	64485	-0.11111111111111
583	112611	583	112611	0.44444444444444
583	112611	599	63465	-0.11111111111111
584	118755	584	118755	0.44444444444444
584	118755	622	61425	-0.11111111111111
585	161763	585	161763	0.44444444444444
585	161763	593	63462	-0.11111111111111
586	176099	586	176099	0.44444444444444
586	176099	603	61418	-0.11111111111111
587	204771	587	204771	0.66666666666667
587	204771	592	172005	-0.11111111111111
587	204771	595	106470	0.11111111111111
587	204771	602	155625	0.11111111111111
587	204771	604	90090	-0.11111111111111
587	204771	624	147441	-0.11111111111111
587	204771	626	81906	0.11111111111111
588	64485	588	64485	0.44444444444444
589	96229	589	96229	0.33333333333333
590	110565	590	110565	0.44444444444444
590	110565	600	94185	-0.11111111111111
591	159717	591	159717	0.44444444444444
591	159717	594	94182	-0.11111111111111
592	172005	592	172005	0.66666666666667
592	172005	595	106470	-0.11111111111111
592	172005	602	155625	-0.11111111111111
592	172005	609	57324	-0.11111111111111
592	172005	624	147441	0.11111111111111
592	172005	632	49140	0.11111111111111
593	63462	593	63462	0.44444444444444
594	94182	594	94182	0.44444444444444
595	106470	595	106470	0.66666666666667
595	106470	604	90090	-0.11111111111111
595	106470	609	57324	0.11111111111111
595	106470	626	81906	0.11111111111111
595	106470	632	49140	-0.11111111111111
596	155622	596	155622	0.44444444444444
597	242151	597	242151	0.44444444444444
597	242151	606	225771	-0.11111111111111
597	242151	611	193005	0.11111111111111
597	242151	616	127470	-0.11111111111111
598	248295	598	248295	0.44444444444444
598	248295	628	223731	-0.11111111111111
598	248295	634	190965	0.11111111111111
598	248295	639	125430	-0.11111111111111
599	63465	599	63465	0.44444444444444
600	94185	600	94185	0.44444444444444
601	106473	601	106473	0.44444444444444
602	155625	602	155625	0.66666666666667
602	155625	604	90090	-0.11111111111111
602	155625	609	57324	0.11111111111111
602	155625	624	147441	-0.11111111111111
602	155625	647	32760	0.11111111111111
603	61418	603	61418	0.44444444444444
604	90090	604	90090	0.66666666666667
604	90090	609	57324	-0.11111111111111
604	90090	626	81906	-0.11111111111111
604	90090	647	32760	-0.11111111111111
605	147434	605	147434	0.44444444444444
606	225771	606	225771	0.44444444444444
606	225771	611	193005	-0.11111111111111
606	225771	616	127470	0.11111111111111
607	240107	607	240107	0.33333333333333
608	247275	608	247275	0.44444444444444
608	247275	630	239091	-0.11111111111111
608	247275	650	189945	0.11111111111111
608	247275	657	124410	-0.11111111111111
609	57324	609	57324	0.66666666666667
609	57324	632	49140	-0.11111111111111
609	57324	647	32760	0.11111111111111
610	81900	610	81900	0.44444444444444
611	193005	611	193005	0.44444444444444
611	193005	616	127470	-0.11111111111111
612	223725	612	223725	0.33333333333333
613	236013	613	236013	0.44444444444444
613	236013	651	211449	-0.11111111111111
613	236013	665	113148	0.11111111111111
614	239085	614	239085	0.33333333333333
615	246765	615	246765	0.44444444444444
615	246765	638	238581	-0.11111111111111
615	246765	653	222201	0.11111111111111
615	246765	667	123900	-0.11111111111111
616	127470	616	127470	0.44444444444444
617	190958	617	190958	0.33333333333333
618	219630	618	219630	0.44444444444444
618	219630	642	211446	-0.11111111111111
618	219630	668	162300	0.11111111111111
619	222702	619	222702	0.33333333333333
620	234990	620	234990	0.44444444444444
620	234990	661	210426	-0.11111111111111
620	234990	669	177660	0.11111111111111
621	238574	621	238574	0.33333333333333
622	61425	622	61425	0.44444444444444
623	90097	623	90097	0.44444444444444
624	147441	624	147441	0.66666666666667
624	147441	626	81906	-0.11111111111111
624	147441	632	49140	0.11111111111111
624	147441	647	32760	-0.11111111111111
625	57330	625	57330	0.44444444444444
626	81906	626	81906	0.66666666666667
626	81906	632	49140	-0.11111111111111
626	81906	647	32760	0.11111111111111
627	193011	627	193011	0.33333333333333
628	223731	628	223731	0.44444444444444
628	223731	634	190965	-0.11111111111111
628	223731	639	125430	0.11111111111111
629	236019	629	236019	0.44444444444444
629	236019	649	186873	-0.11111111111111
629	236019	656	121338	0.11111111111111
630	239091	630	239091	0.44444444444444
630	239091	650	189945	-0.11111111111111
630	239091	657	124410	0.11111111111111
631	246771	631	246771	0.33333333333333
632	49140	632	49140	0.66666666666667
632	49140	647	32760	-0.11111111111111
633	127477	633	127477	0.33333333333333
634	190965	634	190965	0.44444444444444
634	190965	639	125430	-0.11111111111111
635	219637	635	219637	0.33333333333333
636	222709	636	222709	0.33333333333333
637	234997	637	234997	0.44444444444444
637	234997	652	218617	-0.11111111111111
637	234997	666	120316	0.11111111111111
638	238581	638	238581	0.44444444444444
638	238581	653	222201	-0.11111111111111
638	238581	667	123900	0.11111111111111
639	125430	639	125430	0.44444444444444
640	186870	640	186870	0.33333333333333
641	189942	641	189942	0.33333333333333
642	211446	642	211446	0.44444444444444
642	211446	668	162300	-0.11111111111111
643	218614	643	218614	0.33333333333333
644	222198	644	222198	0.33333333333333
645	232950	645	232950	0.44444444444444
645	232950	662	216570	-0.11111111111111
645	232950	670	183804	0.11111111111111
646	234486	646	234486	0.44444444444444
646	234486	663	218106	-0.11111111111111
646	234486	671	185340	0.11111111111111
647	32760	647	32760	0.66666666666667
648	125433	648	125433	0.33333333333333
649	186873	649	186873	0.44444444444444
649	186873	656	121338	-0.11111111111111
650	189945	650	189945	0.44444444444444
650	189945	657	124410	-0.11111111111111
651	211449	651	211449	0.44444444444444
651	211449	665	113148	-0.11111111111111
652	218617	652	218617	0.44444444444444
652	218617	666	120316	-0.11111111111111
653	222201	653	222201	0.44444444444444
653	222201	667	123900	-0.11111111111111
654	232953	654	232953	0.33333333333333
655	234489	655	234489	0.33333333333333
656	121338	656	121338	0.44444444444444
657	124410	657	124410	0.44444444444444
658	178682	658	178682	0.33333333333333
659	185850	659	185850	0.33333333333333
660	189434	660	189434	0.33333333333333
661	210426	661	210426	0.44444444444444
661	210426	669	177660	-0.11111111111111
662	216570	662	216570	0.44444444444444
662	216570	670	183804	-0.11111111111111
663	218106	663	218106	0.44444444444444
663	218106	671	185340	-0.11111111111111
664	232442	664	232442	0.33333333333333
665	113148	665	113148	0.44444444444444
666	120316	666	120316	0.44444444444444
667	123900	667	123900	0.44444444444444
668	162300	668	162300	0.44444444444444
669	177660	669	177660	0.44444444444444
670	183804	670	183804	0.44444444444444
671	185340	671	185340	0.44444444444444
672	208380	672	208380	0.33333333333333
673	209916	673	209916	0.33333333333333
674	216060	674	216060	0.33333333333333
675	231420	675	231420	0.33333333333333


==> projectorsRefWfsAndOptimCode/pfTXTOnly/10/PfaffianV3_EiValId_0_readOccLeftToRight_wavefunction.txt <==
4.78820080935438e-13
3.33804567998958e-13
-1.42065354910387e-13
-2.8525705260606e-13
7.34991583803572e-13
6.08784933382581e-13
-2.96774689803406e-13
5.54889882454877e-13
-4.71979093491356e-14
5.78221936957296e-13
1.33443633215337e-14
1.24628501734943e-12
-6.29284742041456e-14
-1.00689630345245e-13
-2.56578035030184e-13
-1.37352117212159e-13
2.09185806501914e-13
5.32958600630414e-13
2.61545654329726e-13
-1.74146525155335e-13
1.08504229909179e-12
5.29747886922419e-13
4.43308979949988e-13
3.67395609095979e-13
-7.50513130853462e-14
3.52193791290242e-13
2.1098552135273e-13
3.91739704837581e-13
7.19749502773336e-14
-3.01944856128084e-13
1.39888997052096e-13
-0.118467447306576
0.074925392417561
0.0114556547448549
-0.0707205649675712
-0.0985748569862451
0.0890631623133994
-0.0976419509162833
9.35973683267323e-13
-1.63710343899638e-13
1.12168405706482e-12
1.36593938440923e-13
-9.71332323569129e-14
2.64736446049703e-13
-1.52446103265323e-13
-5.92961636995133e-14
-4.46342401766851e-13
1.31899897167716e-13
-2.86753507169362e-13
-8.12884250133174e-13
-4.59930488376066e-13
3.4703047715742e-13
-5.85435423064903e-13
-2.51015506653308e-13
0.0605852372497066
-0.0383174684581537
-0.00585851705544112
0.0361670847510908
0.050412001212986
-0.0455476414962711
0.0499349052926108
0.078856699519574
-0.0406685051787596
0.00803781908758691
0.0296420121666873
-0.0205530374559018
2.00275794566554e-13
-0.0457981345382279
0.0289652835459651
0.00442862262213799
-0.0273397462577836
-0.0381078909422502
0.0344307806297427
-0.0377472403284893
-0.0217239626584716
0.0112036275084641
-0.00221431131064985
-0.00816597663005826
0.00566208604837226
0.00384281253144523
-0.00192140626568676
0.0046628943937725
-0.00245655783740683
1.04650304805831e-14
-2.51744988835534e-14
-0.00465005375430955
0.00841438298419961
-0.0626422248631225
0.041899436763793
0.0039494130713452
-0.0171860964777355
0.0287742524384369
1.17351565273691e-13
-3.4329302007614e-13
2.57347026609797e-13
0.00126564276340576
-0.00986948716239078
7.03626613979103e-13
-6.77366164921271e-14
-3.88974891583008e-13
-5.82452442054463e-13
-2.50686796172671e-13
-2.88168158951659e-12
1.12587065879955e-12
-8.87928614923561e-13
-8.44418316233922e-13
-1.01102075930251e-13
5.97645634797331e-14
-4.6981996766377e-13
-1.16434933663353e-13
3.01288857215723e-14
1.48271502034518e-13
2.47602093465944e-13
5.88653488645915e-13
-8.63911105014987e-13
-1.24470904349497e-12
-2.22852511721769e-13
-2.42718057504499e-13
-6.00360991277505e-13
-9.27442334201714e-13
-6.55471921476825e-13
-1.45203522782225e-13
-0.0574762026870952
0.0296420121673797
-0.00585851705384017
-0.021605143374662
0.0149804715865529
-0.057825530800699
0.021605143376578
-0.00176240842087048
-0.00974916167979008
2.33273645606582e-13
3.08793592563099e-13
0.0434479253189219
-0.022407255015048
0.00442862262170741
0.0163319532612628
-0.0113241720978278
0.0168054412617695
-0.0112036275077663
0.0466099078287182
-0.0286481411575875
-0.00568416020239709
0.0129197499328907
-0.0205815635454082
-4.96543410313849e-13
-1.93527972110129e-13
3.11106065252114e-13
-0.00287860470504244
0.0295196082900598
-0.05093360339917
0.00686111603675924
0.00775459705539054
6.57634604464239e-14
-7.45201362093057e-13
-4.11116966731381e-13
2.35714837396122e-14
6.20373157482363e-13
0.00546346610837809
-1.34611425047898e-13
1.28808012432754e-13
-8.41899382004505e-14
-4.33794673171898e-14
-3.8699931270201e-13
4.53827855762975e-13
2.49029843100651e-13
-4.74858944614183e-13
1.30354117549234e-13
8.84110652083008e-13
3.80419998166456e-13
7.9758717126846e-13
4.64121752689654e-13
-8.7578310292993e-13
-0.00122827891966267
0.00736967351419409
-0.0647260229463653
0.0439706433963213
0.00450368936898723
-0.0229818000150381
0.0387784624696121
-0.00637389578686828
0.00439923733935671
-1.92940155658253e-13
-3.46014294315345e-13
-5.91109781626003e-14
-2.40017081397052e-13
3.71713237020964e-13
0.00536544663819836
-0.022983413061783
-0.005255497096613
7.7931540548758e-14
-2.32589944980856e-13
5.84906236573039e-14
3.92390535836256e-13
-1.05998843256722e-13
4.5792382953298e-13
-0.00374749847386719
4.00060000236638e-13
8.21795266192744e-13
-8.46214795429165e-13
-6.32036720529262e-13
9.84380299451482e-13
5.86915517903858e-13
1.6039012955539e-14
8.20141758171698e-13
1.24318468646947e-12
-1.70996685446301e-12
-1.01602699359715e-13
1.4527105205698e-12
3.33562502578369e-14
5.6827141445333e-14
-1.27411346172531e-13
5.54268716170984e-13
-4.4810041251942e-13
-0.0017884822132167
-0.000862169478256745
7.70363373614174e-13
-4.8443891274526e-13
8.5670125777074e-13
2.35754296791479e-13
2.2207047566248e-13
8.31135212498129e-13
-7.76940735981805e-13
-1.10786681442686e-12
6.70282451121172e-14
1.98355727836472e-13
1.44051575926931e-12
5.03227114244071e-13
6.8203924135158e-13
9.29446887556009e-13
-1.73161147716633e-13
3.58285123758231e-13
7.35915437345644e-13
-0.0871793615060806
0.0743468092986429
-0.067015308272892
0.0803753999169376
-0.0204815484132939
-0.0541890835699734
0.0342721856795483
0.0409630968290292
-0.0259073371990396
-7.08406199783746e-13
2.40696966804263e-13
0.0803753999174923
-0.0685443713600268
0.061785061395103
-0.0741024572809023
0.0188830546157365
0.0499598665067615
-0.0315973939509038
-0.0377661092323868
0.0238853847050655
1.13366033375481e-13
-5.0134426692255e-15
-0.0305127765274331
0.0522060921739046
-0.00881644703069583
-0.0594774474390001
-0.012288929047039
-0.0259073371994709
0.0163852387307323
0.043351266856224
0.0397639162350677
-0.0327704774635563
5.33373392678736e-14
-0.030512776523394
0.0393406336340899
-0.00333230375515736
-0.0593622061094829
0.0083640160451045
-0.0327704774637698
0.020725869756347
0.0198819581159963
0.0245778580975189
0.00611335311204299
-0.0377233631974771
-0.00462126057488649
6.27629573476437e-13
4.80596521503728e-14
-1.09043200422185e-12
1.2760445219251e-12
6.09310823883755e-14
-9.54722953170067e-13
6.49700619599852e-13
2.14741265373506e-13
3.46578008792878e-14
-4.36943710991877e-13
2.06318586648652e-13
1.99133583162066e-12
0.0512060714851782
-0.0146303061374788
-0.0405771684306268
0.0374103008291197
0.0468361003211351
-0.024940200552131
0.0258661293814824
-2.99347263798669e-13
-2.8608409582647e-13
3.85165585550542e-13
-0.0387081516465178
0.0110594718996311
0.0306734561645973
-0.0282795292744222
-0.00829460392328852
-0.0193995970369516
0.0374103008294691
-0.0024952525839014
-0.0113174019310124
-8.1144526473545e-13
-7.46515096863625e-13
2.70823274073558e-13
-2.47914789292742e-13
1.28599755079177e-13
-0.0245387649308874
0.0162308673716754
-0.00954367128071206
-1.88173282512478e-13
-5.37319503241577e-14
6.51648483929361e-13
-2.15743120003319e-13
-5.63080782138939e-13
-1.12179316861593e-12
-0.000733535311031229
-1.34125690070907e-13
7.19165112000661e-13
-9.16215546992201e-13
-3.54075583572555e-13
7.53194336068065e-13
-5.34322757474369e-14
-6.88932090876177e-13
1.94498524191137e-13
-2.13262988941043e-13
1.57605353215017e-13
1.71144370566863e-13
-3.16236139960287e-13
-5.96346520576125e-13
2.7776879678621e-13
-5.6106830440157e-13
1.12549099035009e-12
-8.13720633937011e-13
-0.00646653234534309
0.0368649063311171
-0.0624971511372138
0.00957069683598955
0.0168811224678415
0.00661734541394438
-1.50441371081904e-14
3.80017581530434e-14
-7.13395647148776e-13
-5.60244627599925e-13
-7.26080473649603e-14
-3.01084059642195e-13
0.0142354123888977
0.00716879086458722
-7.80918916626152e-13
4.95915555783785e-13
6.67663323741008e-13
-2.4605402264005e-13
-7.01308020061458e-13
-3.10745581032666e-13
-3.16775069867973e-13
-2.57156946326434e-13
2.75510934556298e-14
-1.1570720462786e-12
8.42155200462131e-13
4.87933126758174e-13
1.38504442440159e-12
4.12537834926607e-13
6.5822749677837e-14
-7.75976952583748e-14
3.16899949684215e-13
0.074346809297876
-0.0634031720057412
0.0571508469213693
-0.0685443713574027
0.0174667231749221
0.0462126057421713
-0.0292274181508168
-0.0349334463523626
0.0220938513978318
-5.92983624580564e-13
1.00593774775794e-13
0.00177235126575987
-7.6374796727168e-14
4.53203546089846e-13
-6.47944464901465e-13
3.91115909252968e-13
-1.04672619440236e-13
-4.14822701153356e-14
8.54826147300849e-13
1.04196636913523e-12
-1.39594835964933e-12
-0.0204815484129906
0.0174667231764244
-0.0157442915064232
0.0188830546160292
-0.00481184787610689
-0.012730952824256
0.00805176154308198
0.00962369575110305
-0.00608655961542647
-6.78984546415398e-13
1.30667325233143e-13
0.0522060921737191
-0.00651014712524699
-0.0396906176317763
0.0151562570201799
-0.0553233272178775
0.0594162073840285
-0.00417534545015836
-0.011046925699255
-0.0680344076305973
0.00835069089919939
-8.73198031662114e-13
-0.0122889290478793
-0.0553233272177995
0.0469494342239456
0.0558935141655451
0.0654411311066482
-0.0243462384653514
-0.0153979132014765
-0.0407390490414086
0.0160147977650705
0.0307958264042843
2.92734182519676e-13
0.0393406336335284
-0.028984307201848
-0.0286426334890097
0.0280785476016114
0.0407390490407154
0.0528144065625514
-0.0133611054407914
-0.0146480808415409
-0.0211257626261622
-0.0472922911156774
0.0138963896440708
0.0357496117782384
0.00515150772284241
-0.0200965411265327
-0.00445750983530103
-0.00628031284908079
0.0421178214021504
-0.0112365064038972
0.0149096680546432
-0.00542794908460248
-0.0185285195242351
-0.0268122088334988
0.041969282865143
0.0106341075959143
-0.040193148732962
-0.0140676020560292
-0.000726593179429397
9.48617352616477e-13
5.87578129527281e-13
-1.2046927498951e-13
9.04368773718401e-14
-5.94542420576302e-13
1.47086953711251e-13
2.03896382262383e-13
-3.4317330160373e-13
-0.0140676020565843
1.54425422809962e-13
1.35215913217494e-13
-5.12376102486323e-13
-2.31584989379678e-13
7.26813062177267e-13
9.00361122417549e-13
-4.74329161373685e-13
3.7437794769017e-13
1.80958728910575e-13
-0.0541890835688684
0.0462126057431161
-0.0416554798943484
0.0499598665064514
-0.0127309528245064
-0.0336829351281683
0.0213029586563567
0.0254619056494397
-0.016103523082863
-1.8185937252558e-13
-3.20424187146872e-13
-0.00881644703042242
-0.0396906176310197
0.0336829351270268
0.04009968688424
0.0469494342211277
-0.0174667231754069
-0.0110469256990471
-0.0292274181524698
0.0114894972247027
0.0220938513978564
-1.93647291625809e-13
0.0409630968291128
-0.0349334463536623
0.0314885830141282
-0.0377661092327687
0.0096236957527982
0.0254619056498577
-0.0161035230841392
-0.0192473915013999
0.0121731192317783
8.79661717381174e-13
-1.77399136005847e-14
-0.0259073371985732
0.0594162073852661
-0.0174667231770706
-0.0662815541970725
-0.0243462384640757
-0.0192473915018197
0.0182596788491627
0.0483105692538193
0.0337621581341452
-0.0365193576978536
1.38323346527747e-12
-0.00333230375605163
-0.0286426334880094
0.0441557805041954
-0.00841377358673162
-0.0194189543072398
-0.0146137090761905
0.0514940464018523
-0.0144754058789351
-0.02922741815216
0.0529661051419889
0.0485217677898398
-0.0400386120354738
-0.0327704774624398
0.0528144065636212
-0.0146137090759978
-0.0178248622144743
-0.0192133954931359
-0.0346453047021714
-0.0353020457759266
0.0266913296056131
0.0461937396040381
-0.00574498071894748
-0.0573956688276017
0.00434279722107464
-0.0200965411255582
0.0283049875017854
0.0104903645136433
-0.00157007821148618
-0.0190209516015899
-0.0214591926836186
-0.0133173734088536
-0.0242170036122425
0.023160649405531
0.0387287460930354
-0.046051897929724
0.0120579246751667
-0.00361613247603284
-0.00238321116188474
-0.00431429666953717
0.00873844092846299
-0.0273660089484442
0.00114894972185394
-0.0055845808202235
0.0309710440138569
-0.00146974142177658
-0.00342939665489404
2.66066647662397e-14
0.039763916236057
-0.06803440763071
0.0114894972259011
0.0775103581878984
0.0160147977650795
0.0337621581348508
-0.0213530636857518
-0.0564948962424187
-0.051819900196249
0.0427061273734101
-3.79339603080067e-13
0.0198819581165571
-0.0146480808416457
-0.0144754058788639
0.0141903283167357
0.0205886888929994
0.0266913296060789
-0.00675243162640336
-0.00740284288480374
-0.0106765318425764
-0.0239005644881562
0.00702295340374259
0.0180671285238658
-0.00628031284855025
-0.00157007821045987
0.0380320781337575
0.00217730672997041
-0.0339136893827379
0.0388969971087823
-0.000802951048052988
0.00231606494004181
0.016059020963426
-0.0165252638891171
0.00815265855921736
0.0149096680542892
-0.0133173734092088
-0.0334159344211128
-0.000802951047966426
0.0347409741085736
-0.0177145980215758
0.00740284288527205
0.0106765318426558
-0.0236890972329888
-0.00761777025413634
0.0175382195407997
-0.00238321116120149
0.018212907260946
0.0011321994998612
-0.0177104822329939
-0.000696738153638549
0.0280065082909737
0.00268718818100692
0.00642360838480853
-0.0123939479166761
-0.003437462670738
-0.00802074623159205
0.000762057355908004
-0.0100485005566808
0.000518455092475874
0.000516393631760411
0.0143474255924355
-0.00143695496172272
-0.00297417230299402
-0.00221933482992227
-0.00401037311597839
8.8390169472673e-14
3.27477974010207e-13
0.0011489497213878
-0.0135643126819269
0.00268718818081357
0.00799325568869883
-0.00134359409117935
-0.0133939643587904
-0.0414559201560976
0.0272521159891294
0.0143403386918148
-0.0397729434333082
0.0773362789034101
0.000518455093518022
0.000996968757112893
-0.00731575061728991
0.00360689770556102
-0.000562366222622863
-0.00604392767895509
0.020234366412542
-0.013660941144035
0.018189342737352
1.11679099664106e-13
-0.00259099500895385
0.00120229923518836
0.00121846015114058
0.00583180542473753
-0.00312377610342167
0.0007473674004213
-0.0114137219822192
0.00754946747505024
-2.26720251662364e-13
1.27507642337622e-12
-2.98153893370503e-13
-0.00228617206758971
0.00365787530837929
-0.000194965407323558
-0.00593204484406349
0.000227459644255775
0.010025932789773
-2.5814744142635e-12
7.10725742907353e-13
5.80235813030621e-13
-2.5809731545804e-13
4.77169503469713e-13
-0.118467447306302
0.0605852372494286
-0.0457981345378754
1.15847695926089e-14
2.61437287575751e-13
-1.45534857752584e-13
-3.37127000270691e-14
1.05245656969331e-12
1.44969510076865e-12
-1.8681373125317e-12
-4.8125751745937e-13
1.52530380887359e-12
1.60401435657906e-13
-8.2642955276008e-13
-0.0539759386406446
0.0541028912396564
-0.0745231030578348
-0.024356244410785
0.018411590166109
2.22164264446678e-15
5.85854492836692e-13
-3.53328977652139e-13
-5.38936892059882e-13
1.72572821770381e-13
0.0408019744086165
-0.0408979415516054
0.0563341707474384
0.0306734561627838
-0.0231869533885981
0.0104383904620482
4.65534694932113e-13
2.14476893400325e-13
2.00957632753851e-13
-9.9047665570694e-13
1.74649912066815e-14
-5.48463607247362e-13
0.00183308961685847
0.00115982116320254
8.56099347141011e-13
3.94841930585777e-13
-1.01645198281082e-13
1.09392898116715e-12
-1.28987493282272e-13
-4.09725034692717e-13
2.86595002472538e-13
-5.58671357615349e-13
7.83693114581232e-14
-1.02720726237445e-12
-4.13618611864652e-13
-1.63686352467974e-13
-1.8596609974243e-13
4.33228888645582e-13
-6.49781699016338e-14
-8.19204605052093e-13
1.55821758947036e-12
-0.0670153082731157
0.0571508469214382
-0.0515150772544815
0.0617850613937841
-0.0157442915058863
-0.0416554798946617
0.0263452386987505
0.0314885830129899
-0.0199151285228695
-1.17668213900267e-12
1.00661730390533e-12
-0.0336280008853603
0.0254203792661227
-0.0190652844493576
-0.00965029539614315
-5.7608925181671e-15
1.64347795426804e-12
2.34788066299153e-14
-6.5428965138401e-13
-7.79202293818889e-13
-5.06362424496208e-13
9.88168430092451e-15
3.40575243751079e-13
-0.00211836493948119
-1.89911138115434e-13
1.10671610223644e-12
2.78027565712887e-13
-4.0250121664606e-14
-9.99024033535192e-13
-7.15817501175043e-13
-9.26959557192338e-14
1.84903022778802e-13
6.65955583875207e-13
0.0342721856797268
-0.0292274181524773
0.0263452386989886
-0.0315973939526163
0.00805176154194958
0.0213029586570082
-0.0134731740519519
-0.0161035230850855
0.0101847622590057
8.78926445949311e-13
-4.38792700465479e-13
-0.0594774474390868
0.0151562570205952
0.0400996868842264
-0.0253612688025605
0.0558935141665262
-0.0662815541961645
0.00698668926907712
0.0184850422968318
0.0775103581858541
-0.013973378541077
-6.95757257672277e-13
-0.0259073371991928
0.0220938513978496
-0.0199151285228884
0.0238853847063798
-0.00608655961644362
-0.0161035230843121
0.0101847622587753
0.0121731192335514
-0.00769895659975766
4.71223467326905e-13
9.53066211782206e-13
0.0163852387313829
-0.00417534544974796
-0.0110469257003101
0.00698668926925062
-0.0153979132017801
0.0182596788490245
-0.00192473915042823
-0.00509238113008632
-0.0213530636858552
0.00384947830044315
2.91579903003669e-13
-0.0593622061084478
0.0280785476029567
-0.00841377358648051
-0.0173226523516364
0.0182726617015115
-0.0178248622143886
0.019624123615746
0.0141903283146503
-0.00792216098443857
-0.00394102426002688
0.00405311364617601
0.00297913431386957
0.0207258697573159
-0.0133611054416152
0.0514940464001673
0.0196241236168458
-0.0817472501760918
-0.0353020457744349
-0.0142430697114026
-0.00675243162730042
0.0194769907727581
0.0672187294820669
0.00427061273572517
-0.050812583330834
-0.00445750983631983
0.0104903645137006
0.00695170492977649
0.0380320781337756
-0.0309340441663732
0.00929734414004289
-0.0334159344212432
0.00211257626183452
0.0146480808411653
0.0178996147915418
-0.0287126460088144
-0.00361613247620333
0.00109823351449978
0.0182129072598601
-0.000667997705608589
-0.0314329658063633
0.00640206236646447
-0.0135643126812955
0.00917740732606302
-0.00394735296579835
0.017196602734565
-0.0365621463570367
4.5950530316445e-14
0.0254203792649526
0.0214363459894419
-4.25467507200294e-13
-7.02562874663976e-13
6.38555223984623e-13
-6.13645088722864e-14
5.56065633745572e-13
-5.61318883643397e-13
-1.74353207527601e-13
6.99532897339744e-13
5.74920913187745e-13
-1.09269511827242e-12
-9.57957979990468e-13
-1.76702692493464e-12
1.27441910493592e-12
-1.77694878377141e-12
-9.44441465559172e-13
1.08929658075279e-12
4.75281489177746e-13
6.15166705927428e-13
3.2908621915202e-14
-9.75645564262502e-14
0.0433512668565833
-0.0110469256990812
-0.029227418153321
0.0184850422966105
-0.0407390490409693
0.0483105692525493
-0.00509238112935143
-0.0134731740529866
-0.0564948962416932
0.0101847622594886
-6.56818555406374e-13
0.00836401604702049
0.0407390490409215
-0.0194189543070608
0.0182726617019844
-0.0420046014544648
-0.0192133954927845
-0.0817472501759473
0.0205886888923077
0.062880203434325
-0.0156404551532236
-0.0720008492738793
0.0118230727789022
-0.0327704774633689
0.00835069089977726
0.0220938513984336
-0.0139733785421244
0.0307958264040475
-0.0365193576984676
0.00384947830054174
0.010184762260485
0.0427061273710528
-0.00769895660079994
2.05638094062422e-13
0.0245778580963237
-0.0211257626253288
-0.0292274181519316
-0.00792216098475118
0.0628802034342467
0.0461937396040623
0.0194769907745159
-0.0106765318423526
-0.0269463481043581
-0.0459598457471473
0.0135048632549752
0.0347423777554221
0.0421178214018803
-0.0190209516015279
-0.0309340441671099
-0.0339136893823054
0.0383815630532919
-0.0243316830429767
0.0347409741082304
0.0037578109060705
-0.0217131088177636
-0.0044687014724232
0.015677241847552
-0.00542794908591971
-0.0242170036123781
0.00211257626321004
0.00231606494076937
0.0037578109040397
0.0473579293033286
0.0106765318426256
0.0350302525316444
-0.0213530636850141
-0.0542458659869021
0.0578148112758724
-0.0043142966703767
-0.00066799770578816
-0.0177104822345732
0.00586479341101573
0.00314015642317546
0.0108249382611407
0.00799325568771332
0.0155176351014334
-0.0137040178493992
-0.0244780471359339
0.0530874102477012
-0.0100485005585485
0.00315883660422755
0.000996968756372763
0.00182712855857654
-0.00245240313521148
0.0180671285228622
0.00620432850042421
-0.0193352649458797
0.00717816150273652
-6.80425449152042e-13
-1.99267359169031e-13
-0.0377233631977536
0.0138963896446667
0.0485217677898414
0.00405311364701994
-0.0720008492736085
-0.0573956688277546
0.0042706127372789
0.00702295340314318
0.0135048632554673
0.0705415397369511
0.00888341146106062
-0.0533243917850386
-0.0185285195243797
0.0231606494061013
0.0146480808421249
0.0160590209627768
-0.0217131088168426
-0.0138260277250887
-0.0236890972321505
-0.0213530636853573
0.0229488129441565
0.0323755235827292
-0.0400873589480853
0.00873844092795423
-0.0314329658063646
-0.000696738154185331
0.00314015642425438
0.0215117905022676
-0.0126589417476352
-0.00134359409100468
-0.0181466936878125
0.0194171850701022
-0.00343746267077505
-0.00171873133603239
-0.00558458081984192
0.00917740732714359
0.0064236083842237
0.0155176351009222
-0.0181466936868643
-0.0174548099838235
0.0272521159887142
-0.0250216089517133
-0.011045766868684
0.0538761278535462
-0.0776450077905089
0.000516393631548674
0.00182712855945661
0.00360689770426663
0.00904888677259218
-0.00651991513046767
-0.017011061130019
-0.0231098183559308
0.020281029758078
-0.00434808456472831
4.94347237572775e-13
0.00120229923385627
0.00696302692641507
-0.000235254669604798
-0.00445871379465493
-0.00872489577085994
0.00258661340429003
0.014324107404369
-0.00120311193405078
9.83290483535253e-13
-7.61662214174949e-13
8.75627645697402e-13
-0.00297417230361579
0.0062043285004073
0.0202343664126936
-0.0231098183565466
-0.0041478083170441
0.0345118513135335
0.00932758203595636
-0.00353537275083827
-0.019564702967849
0.00583180542398017
-0.00445871379460056
-0.00139304721223198
-0.00871793614996804
0.00977426583808066
-0.00312377610305302
-0.00120311193410229
-0.00545680282128501
5.87896573928785e-13
0.00365787530779914
-0.00484668478205234
-0.00015597232654009
0.00660262382721269
-0.00124777861727662
-0.00300777983688375
1.94868128036057e-12
-4.57270647192931e-13
1.58354279227853e-12
-1.51331629577925e-14
-4.92690162916272e-13
-0.000457234413259024
0.00032623952947375
4.11023172988214e-05
0.000815598821656148
-0.00903725368946901
-4.29365059410729e-13
1.35547778122146e-12
-5.97776458119383e-13
0.0749253924158121
-0.0383174684581635
0.0289652835461529
-1.1443400408965e-12
-5.01756490621733e-13
0.078856699522171
-0.0217239626592
-0.0574762026875199
0.0434479253197225
2.36615406907796e-13
-2.23488926001036e-13
-0.0332522572386981
1.89493668274516e-13
-1.21489417232352e-12
1.1850380510923e-12
-1.8345527430408e-12
1.14524771471313e-12
-2.76865666888478e-13
-5.89516066611762e-13
-3.22668040170855e-13
-6.06051844375159e-13
6.11813986019808e-13
-9.36020636450686e-13
-6.27949984363454e-14
-8.70332174600921e-13
-1.2380861554205e-12
-5.07915246239871e-13
4.78451450170561e-13
5.76064426852469e-13
-4.68254381064282e-13
-4.65910423196431e-13
-1.31927732578846e-12
4.44813446028654e-13
-6.27872616961259e-13
0.00611335311110499
-0.0472922911150499
0.0529661051418903
-0.00394102425965711
-0.0156404551537214
-0.00574498071872625
0.067218729482679
-0.0239005644885834
-0.045959845747446
0.0600168662278793
0.0705415397374
-0.0453684864317226
-0.0112365064059305
-0.021459192683501
0.00929734414076578
0.0388969971086497
-0.0243316830421749
0.0701037345003133
-0.0177145980205389
0.0473579293029922
-0.013826027725404
-0.0533528998835401
0.0477684551272558
-0.00462126057344123
0.0357496117780108
-0.0400386120341277
0.00297913431479506
0.0118230727791806
0.00434279722141192
-0.0508125833309686
0.0180671285225633
0.034742377754813
-0.0453684864319197
-0.0533243917840458
0.0342953521302785
-0.0268122088321868
0.038728746092463
0.0178996147917553
-0.0165252638893696
-0.00446870147093074
-0.0533528998836273
-0.00761777025516985
-0.0542458659871669
0.0323755235828497
0.0575671982159864
-0.0601580272210027
-0.027366008948067
0.00640206236705038
0.0280065082900238
0.0108249382605725
-0.012658941747272
-0.0121762909874909
-0.0133939643578074
-0.0174548099849429
-0.0077054102397336
0.0375834174441337
-0.0541643369050682
0.0309710440140329
-0.00394735296621646
-0.0123939479176072
-0.013704017849445
0.0194171850702785
-0.00770541023936458
0.0143403386930009
-0.0110457668699042
0.0230268792861505
-0.0040764939780584
-0.00951181927799516
0.0143474255912416
-0.00245240313463036
-0.000562366223033003
-0.00651991513072876
-0.000129688306777774
0.00239793763395679
-0.00414780831779428
0.00961693328647066
-0.0111858071885386
-1.3560155122021e-13
0.00121846015011901
-0.000235254670027865
-0.001361727215966
-0.00139304721342805
0.00371564285668208
-0.023220029413014
-0.0028758559708032
0.0143148604663894
-3.75928012408958e-13
-1.655516345983e-13
4.86644242229977e-13
0.0419692828642829
-0.0460518979281302
-0.0287126460084733
0.00815265855959051
0.0156772418477257
0.0477684551269517
0.0175382195409092
0.0578148112754156
-0.0400873589470698
-0.0601580272202091
0.0659526002490351
-0.00146974142429979
0.0171966027354648
-0.00343746267073919
-0.0244780471360435
-0.00343746267186528
0.0375834174427936
-0.0397729434351356
0.053876127854976
-0.00407649397763617
-0.0664236902496441
0.0989289003727691
-0.00143695496121721
0.0180671285242895
-0.00604392768015528
-0.0170110611310004
0.00239793763326712
0.004738611193944
0.0345118513129494
-0.0125698336798173
0.00775596180289906
-2.15445812039052e-13
-0.00221933483012364
-0.0193352649463465
-0.0136609411444894
0.0202810297582254
0.0096169332871623
-0.012569833681771
-0.0035353727503003
-0.0125309940482866
0.0166848347527856
-0.00312377610436381
-0.00872489577100956
0.00371564285714124
0.00977426583669176
-0.00229448541910324
0.0194890086590174
-0.00239404037959326
-0.0108583465241608
-5.20252747232805e-13
-0.000194965408643349
-0.000155972327364221
-0.000989289003891601
-0.000461896354568858
0.00808889244350277
-0.0102601730549097
5.7315258938147e-13
-1.32953249964876e-13
-9.73155042707962e-14
1.49866983060323e-13
-1.47503905064161e-13
-0.0114137219827489
0.0143241074047186
-0.00287585597114301
-0.00120311193470208
-0.0023940403796849
-0.0227118612276189
-0.00574729802085029
0.0209393014292874
-0.00593204484513327
0.00660262382758296
-0.000461896354336775
-0.00330871448229479
-0.00369517084075977
0.00775596180301556
-3.48452559547428e-13
6.35801458480377e-13
0.000326239528566549
0.000473861119724837
0.000923792710878513
-0.00453077737014417
0.00967220301848503
-5.34885382480633e-13
2.80632693293376e-13
-1.07044609007825e-13
0.0114556547459053
-0.00585851705554782
0.00442862262238499
-3.64318828152969e-13
-3.68971207601867e-13
0.000207833824458858
-0.000876304346663754
0.00349699238151692
-0.0985748569871708
0.0504120012122029
-0.0381078909433524
-8.95721678096274e-13
8.2592478172369e-13
-0.0406685051787232
0.0112036275072731
0.0296420121667016
-0.0224072550156093
-2.1053511262131e-13
1.46353189631031e-13
0.00384281253108398
-0.0578255308001332
-0.00465005375308278
0.0168054412619413
0.0512060714848602
-0.00122827891933387
-0.0387081516470983
7.70081966794557e-13
-0.00342939665335205
-0.0365621463565083
-0.00802074623243689
0.0530874102462659
-0.00171873133435409
-0.0541643369049589
0.0773362789030556
-0.0776450077914529
-0.00951181927619375
0.0989289003722859
-0.13190520049822
-0.00401037311647608
0.00717816150239127
0.0181893427369158
-0.00434808456532253
-0.0111858071887516
0.00775596180376028
-0.019564702966926
0.0166848347515615
-0.0164881500635664
0.000747367400721097
0.0025866134041124
-0.0232200294125389
-0.00312377610310233
0.0194890086594392
-0.0239147453837116
-0.0227118612272872
0.0150224841544496
-4.57348704220344e-13
0.00754946747415309
-0.00120311193441608
0.0143148604673549
-0.0054568028209501
-0.0108583465239374
0.0150224841540386
0.0209393014289882
-0.0138500460524995
0.000227459643589602
-0.00124777861797399
0.00808889244279536
-0.00369517084083661
-0.00997048133186238
0.0119702018961254
4.96452600532277e-13
-3.65780612788783e-13
4.11023172525915e-05
0.000923792710267765
-0.00521801454858822
0.00230948177436824
0.00121858303979514
-6.24655008415205e-13
3.81462592278706e-14
2.77518750506118e-13
-0.0707205649685499
0.0361670847500331
-0.0273397462561203
-1.54545398606524e-13
4.09583601884082e-13
0.0100259327896086
-0.003007779837132
-0.0102601730540417
0.00775596180244287
0.011970201896166
-0.016488150062069
0.000815598821286955
-0.00453077737010562
0.00230948177498848
0.00581934708137128
-0.0138174328843059
5.55325563449486e-13
-4.91035691929688e-15
-9.10132882140507e-13
-0.000876304346390768
0.00242472794995532
-0.00315956025350567
0.0890631623143961
-0.0455476414947127
0.0344307806306094
8.19689591597727e-13
-1.1971741431734e-12
0.00803781908750672
-0.00221431131087967
-0.00585851705433338
0.00442862262183281
-1.04202666966308e-14
4.75257551690173e-14
0.000484945590722531
-0.00149871102101896
0.0296420121679496
-0.00816597662987975
-0.0216051433757953
0.0163319532610508
3.1724965703498e-13
2.62421809440301e-13
-0.00192140626473082
0.021605143375079
0.00841438298280051
-0.011203627506712
-0.0146303061371814
0.00736967351345612
0.0110594719001254
-9.8447667721406e-13
0.00394941307169681
-0.00568416020294973
0.0468361003213926
-0.00287860470463232
0.00450368936961696
-0.00829460392309654
-0.0539759386414767
-0.00646653234535056
0.0408019744073715
-0.0090372536902895
0.00967220301805245
0.00121858303824908
-0.0138174328839989
0.0235545000890393
0.00349699238148714
-0.0031595602529222
0.00346389707195118
-0.0976419509175151
0.0499349052940901
-0.0377472403276975
-5.47889790379857e-13
5.40260844980353e-13
-0.00149871102073627
0.00103916912162154
-0.0205530374564095
0.00566208604866673
0.0149804715874655
-0.0113241720978645
7.4559283571515e-13
2.11820141705939e-13
0.00466289439359813
-0.00176240842073256
-0.0626422248628579
0.0466099078273596
-0.0405771684297883
-0.064726022945439
0.0306734561642261
5.21805026402781e-13
0.000762057355771834
-0.0024565578372627
-0.00974916167822331
0.0418994367654067
-0.0286481411575378
0.0374103008279248
0.0439706433959824
-0.0282795292759159
1.07598944217246e-13
-0.0171860964772736
0.0129197499332851
-0.0249402005518247
0.0295196082908482
-0.0229818000147964
-0.019399597037225
0.054102891238905
0.0368649063322399
-0.0408979415519473
0.00126564276215321
0.00686111603698966
-0.00637389578628598
-0.00249525258309781
-0.0243562444103703
0.00536544663907228
-0.0245387649304691
0.0095706968363435
0.0306734561633473
0.0106341075960859
-0.0336280008845778
-0.00076205735621886
0.0287742524389305
-0.0205815635448689
0.0258661293825482
-0.0509336033993116
0.038778462469876
0.0374103008277969
-0.0745231030548352
-0.0624971511373004
0.0563341707493249
-0.00986948716207453
0.00775459705662131
0.00439923733989632
-0.0113174019300189
0.0184115901655138
-0.0229834130608081
0.0162308673722922
0.0168811224685608
-0.0231869533878129
-0.0401931487337156
0.0254203792653947
0.00546346610991366
-0.00525549709589251
-0.00954367127970869
0.00661734541537387
0.0104383904621757
-0.00178848221280802
0.0142354123894668
0.00183308961744321
-0.0140676020569083
-0.0190652844490103
0.0254203792653289
-0.00374749847344286
-0.000733535310714876
-0.00086216947819388
0.00716879086570799
0.00115982116297396
-0.000726593179213067
-0.00965029539595186
0.00177235126653572
-0.0140676020564554
-0.00211836493846368
0.0214363459899171
-0.0332522572383471


==> projectorsRefWfsAndOptimCode/pfTXTOnly/6/PfaffianV3_EiValId_0_readOccLeftToRight_wavefunction.txt <==
0.373543683815636
2.66370059205529e-12
-1.5160655482151e-12
0.274497426607125
-0.224126210292521
0.213497998464185
-0.298834947056519
-0.224126210292584
0.182998284399404
-0.298834947056456
0.0914991421965091
-0.0304997140616959
0.279534496767645
0.279534496767523
-0.274497426592583
-0.15249857033739
0.152498570338561
0.37354368381557


==> projectorsRefWfsAndOptimCode/pfTXTOnly/8/PfaffianV3_EiValId_0_readOccLeftToRight_wavefunction.txt <==
2.99477268851067e-12
-3.16706245834235e-12
1.62307872996703e-12
1.15281329857945e-12
-7.84526408863868e-13
-0.153105466207572
0.144144030522177
-0.0776160164278064
-2.01846435147676e-12
0.118594984166771
-0.111653485930007
0.101138142319601
0.0601211078058656
-6.51471940846797e-13
0.0107813621974672
-8.6536779959846e-13
3.61259169780105e-12
-1.50561922245727e-12
4.87898276634676e-12
-1.36395104419159e-12
0.249197035082886
-0.133939381794976
0.103748999020859
-1.94952704751091e-12
-0.115407587442012
-0.115407587440067
-2.30817385196342e-12
-1.83352289283693e-12
5.59459978279854e-12
-2.71204613477041e-13
4.69622779457802e-12
-0.133939381795774
0.0719902545791285
-0.0557634114136372
1.38276440988981e-12
-0.177206780504994
0.0505117040751971
0.138331998697966
-0.107151505436197
0.103748999018888
-0.0557634114144651
0.0431941527519737
-3.87898576896995e-12
0.0505117040734266
-0.0143980509135826
-0.0394306863556819
0.0305428783197662
-0.00775279665016047
0.142557096819336
-0.00834173338462792
-0.0276663997365897
-0.0189418890264517
-0.00834173338987619
-0.0342671665733441
0.145289422881344
-0.104188216582863
0.166443189644139
0.0419859246989473
-0.0240434345914313
-0.0905445809647199
0.0646147889590037
0.0356427274427783
-0.054891746345538
0.00182904603563792
0.0843775056678551
0.16321097535842
-7.59528653030234e-12
1.48123385377538e-12
1.07639154029766e-12
-1.67332545399803e-12
2.10221946136166e-12
1.62570311407773e-12
-9.98517037812006e-13
0.138331998696368
-0.0394306863521876
-0.107985381870598
0.0836451171224666
0.142557096820575
-0.0249197035110975
-0.0342671665801343
-0.075767556107985
0.121040498854114
-0.107151505435347
0.0305428783182201
0.083645117125635
-0.0647912291219025
-0.0276663997335325
-0.075767556107857
-0.104188216584897
0.129582458242019
-0.157722745415805
-0.0240434345940397
-0.0880496190606812
0.106357100655361
-0.013393938179147
-0.0905445809638235
0.106357100653235
-0.0117802234740522
-0.0504399034582249
-0.0548917463428897
0.0638850580838641
-0.0116399777235717
-0.0255702456124286
0.00317159862716108
0.00772069383189338
-0.0770257719982118
4.12977341707704e-12
-0.0189418890317536
0.121040498860526
0.16644318964581
-0.157722745410931
0.179975636443487
0.064614788954201
-0.0133939381824341
-0.0504399034571795
0.0359951272898296
0.0018290460401071
-0.0116399777194485
0.10521652592583
-0.0729901671158171
0.0843775056694154
-0.0255702456145552
-0.0729901671179034
0.0687179702800644
0.00772069383320514
-0.0458119801880402
0.0803595292106888
-0.00880999619098291
0.0341209685238407
-2.63058571397954e-12
-3.05686626887895e-12
-0.0770257719968444
0.0803595292071281
-0.114529950473394
0.0341209685216655
-0.0264299885684706
-1.20661891627845e-12
-0.0176199923789874
-1.19750455268722e-12
-0.153105466203203
0.118594984162389
0.0176199923793856
0.144144030514757
-0.111653485930614
-0.0776160164309003
0.101138142320961
-0.115407587443088
0.060121107809919
0.0107813621973018
-0.115407587439226
0.163210975363556

